Weighted BFBT Preconditioner for Stokes Flow Problems with Highly Heterogeneous Viscosity

We present a weighted BFBT approximation (w-BFBT) to the inverse Schur complement of a Stokes system with highly heterogeneous viscosity. When used as part of a Schur complement-based Stokes preconditioner, we observe robust fast convergence for Stokes problems with smooth but highly varying (up to 10 orders of magnitude) viscosities, optimal algorithmic scalability with respect to mesh refinement, and only a mild dependence on the polynomial order of high-order finite element discretizations ($Q_k \times P_{k-1}^{disc}$, order $k \ge 2$). For certain difficult problems, we demonstrate numerically that w-BFBT significantly improves Stokes solver convergence over the widely used inverse viscosity-weighted pressure mass matrix approximation of the Schur complement. In addition, we derive theoretical eigenvalue bounds to prove spectral equivalence of w-BFBT. Using detailed numerical experiments, we discuss modifications to w-BFBT at Dirichlet boundaries that decrease the number of iterations. The overall algorithmic performance of the Stokes solver is governed by the efficacy of w-BFBT as a Schur complement approximation and, in addition, by our parallel hybrid spectral-geometric-algebraic multigrid (HMG) method, which we use to approximate the inverses of the viscous block and variable-coefficient pressure Poisson operators within w-BFBT. Building on the scalability of HMG, our Stokes solver achieves a parallel efficiency of 90% while weak scaling over a more than 600-fold increase from 48 to all 30,000 cores of TACC's Lonestar 5 supercomputer.

==> graphics/plotdata/classification/T16rand_viscDrVary_schurBFBT23.txt <==
viscDr   iter
  1e04     40
  1e06     45
  1e08     47
  1e10     48


==> graphics/plotdata/classification/T16rand_viscDrVary_schurMass.txt <==
viscDr   iter
  1e04     85
  1e06    167
  1e08    231
  1e10    891


==> graphics/plotdata/classification/T8rand_viscDrVary_schurBFBT23.txt <==
viscDr   iter
  1e04     38
  1e06     40
  1e08     41
  1e10     44


==> graphics/plotdata/classification/T8rand_viscDrVary_schurMass.txt <==
viscDr   iter
  1e04     64
  1e06     79
  1e08     93
  1e10    165


==> graphics/plotdata/classification/Tvary_viscDrMagn4_schurBFBT23.txt <==
sinkers   iter
      1     29
      4     39
      8     38
     12     38
     16     40
     20     34
     24     31
     28     29


==> graphics/plotdata/classification/Tvary_viscDrMagn4_schurMass.txt <==
sinkers   iter
      1     29
      4     53
      8     64
     12     70
     16     85
     20     84
     24    117
     28    108


==> graphics/plotdata/classification/Tvary_viscDrMagn8_schurBFBT23.txt <==
sinkers   iter
      1     29
      4     42
      8     41
     12     43
     16     47
     20     37
     24     39
     28     42


==> graphics/plotdata/classification/Tvary_viscDrMagn8_schurMass.txt <==
sinkers   iter
      1     31
      4     71
      8     93
     12     99
     16    231
     20    380
     24   3279
     28   2472


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT13_bdrAmp1-1_k2_l4.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.265128854548400e-01
   2   6.256904523945364e-01
   3   6.244797856125575e-01
   4   6.149719446909105e-01
   5   5.987108674850908e-01
   6   5.923621069482813e-01
   7   5.758559416142301e-01
   8   5.623577602692716e-01
   9   5.509656940441170e-01
  10   5.443372555150600e-01
  11   5.306093913860976e-01
  12   5.124238917638061e-01
  13   4.898656026082231e-01
  14   4.718071622332412e-01
  15   4.624736804630061e-01
  16   4.516696271542376e-01
  17   4.434778039873509e-01
  18   4.390070778662662e-01
  19   4.350574552601503e-01
  20   4.281083442698955e-01
  21   4.224302777138416e-01
  22   4.186911553665039e-01
  23   4.178440658107337e-01
  24   4.162237797870216e-01
  25   4.150739886720447e-01
  26   4.136196769864403e-01
  27   4.123669659834781e-01
  28   4.110405504736274e-01
  29   4.092482346616289e-01
  30   4.070402278295159e-01
  31   4.047157219430595e-01
  32   4.045433657609901e-01
  33   4.030936136630897e-01
  34   4.020768404173014e-01
  35   4.012144626397098e-01
  36   4.009424918103103e-01
  37   4.008562684876423e-01
  38   3.985853351097595e-01
  39   3.978801145404268e-01
  40   3.968272137583722e-01
  41   3.952351265045989e-01
  42   3.944673970970027e-01
  43   3.929681704122923e-01
  44   3.910625295418570e-01
  45   3.905663626131798e-01
  46   3.884752707753050e-01
  47   3.865379250695957e-01
  48   3.850030117804973e-01
  49   3.830702239277474e-01
  50   3.815551264747755e-01
  51   3.789657295421023e-01
  52   3.766303328935502e-01
  53   3.747870818449387e-01
  54   3.733324046058945e-01
  55   3.719683169155342e-01
  56   3.692498671688622e-01
  57   3.667868148626269e-01
  58   3.638564528234725e-01
  59   3.614342769800867e-01
  60   3.591134243070225e-01
  61   3.561682937536644e-01
  62   3.523727987087142e-01
  63   3.496183087424349e-01
  64   3.479604155808184e-01
  65   3.453256935175927e-01
  66   3.427973769613401e-01
  67   3.406492353018592e-01
  68   3.398664737121794e-01
  69   3.374249935530359e-01
  70   3.338155198122041e-01
  71   3.308966683601922e-01
  72   3.292819034291975e-01
  73   3.262870993826433e-01
  74   3.236529139414987e-01
  75   3.216841004830022e-01
  76   3.183403027405275e-01
  77   3.156695358630180e-01
  78   3.105179031994452e-01
  79   3.060325727668989e-01
  80   2.986004140743004e-01
  81   2.943660645569690e-01
  82   2.883283519781926e-01
  83   2.807545623030273e-01
  84   2.772726925362602e-01
  85   2.736223853038213e-01
  86   2.705380005181394e-01
  87   2.660688304735326e-01
  88   2.633580385354048e-01
  89   2.575196813611730e-01
  90   2.548379073213412e-01
  91   2.498084923503957e-01
  92   2.473818346750614e-01
  93   2.437253347755061e-01
  94   2.404467339845783e-01
  95   2.374797326476667e-01
  96   2.342062308940343e-01
  97   2.304821654288943e-01
  98   2.276203084297806e-01
  99   2.238380333982451e-01
 100   2.210245321081022e-01
 101   2.210245129329511e-01
 102   2.210243170161836e-01
 103   2.210228271871058e-01
 104   2.210212409946120e-01
 105   2.210174631823930e-01
 106   2.210087763574354e-01
 107   2.209885628018695e-01
 108   2.209585476746351e-01
 109   2.209295627673478e-01
 110   2.208720653185301e-01
 111   2.208134011648747e-01
 112   2.207369498300345e-01
 113   2.205844026727230e-01
 114   2.203887234590335e-01
 115   2.201781159942041e-01
 116   2.199072066243228e-01
 117   2.196113523455757e-01
 118   2.193414444379227e-01
 119   2.191151347164650e-01
 120   2.188972972016844e-01
 121   2.187428216429274e-01
 122   2.184967302053973e-01
 123   2.183387283813474e-01
 124   2.182196001006613e-01
 125   2.180502714107943e-01
 126   2.178913225284383e-01
 127   2.177757365483399e-01
 128   2.176603220429327e-01
 129   2.175659913698501e-01
 130   2.174576473560368e-01
 131   2.174259855538067e-01
 132   2.174040293366474e-01
 133   2.173490982944175e-01
 134   2.172812688853417e-01
 135   2.171170116748754e-01
 136   2.169147341132939e-01
 137   2.165289835700157e-01
 138   2.161224430773542e-01
 139   2.158966577955190e-01
 140   2.156301671536036e-01
 141   2.153639487595868e-01
 142   2.151627987463765e-01
 143   2.148144306321658e-01
 144   2.143493403167276e-01
 145   2.138898984654423e-01
 146   2.134560836952251e-01
 147   2.129546651878484e-01
 148   2.124857513685707e-01
 149   2.118941561265711e-01
 150   2.113158353551779e-01
 151   2.109674619925156e-01
 152   2.105842143790305e-01
 153   2.100680936637582e-01
 154   2.093728818788805e-01
 155   2.087716920445187e-01
 156   2.083950020681481e-01
 157   2.081435789646970e-01
 158   2.077776840898959e-01
 159   2.072043214365586e-01
 160   2.065055375007570e-01
 161   2.061309875961893e-01
 162   2.057820641732229e-01
 163   2.053113597938327e-01
 164   2.047369651949294e-01
 165   2.039536501388901e-01
 166   2.031846052469295e-01
 167   2.025653638764901e-01
 168   2.017694269139458e-01
 169   2.005140239306191e-01
 170   1.989476706522869e-01
 171   1.974230704348229e-01
 172   1.964530314289612e-01
 173   1.956777106352387e-01
 174   1.942980868010509e-01
 175   1.936350403364080e-01
 176   1.929716868104934e-01
 177   1.926145215670390e-01
 178   1.920629497777805e-01
 179   1.915730108855095e-01
 180   1.906950524084155e-01
 181   1.899953783135112e-01
 182   1.888895948063863e-01
 183   1.876486732296336e-01
 184   1.863015644371843e-01
 185   1.853823307038799e-01
 186   1.842328934100778e-01
 187   1.835235933002099e-01
 188   1.826493512770771e-01
 189   1.812861560022040e-01
 190   1.797489183648028e-01
 191   1.766255379382207e-01
 192   1.733309361191743e-01
 193   1.695120563827579e-01
 194   1.657039505238887e-01
 195   1.603800947709558e-01
 196   1.506394419354165e-01
 197   1.453105714117625e-01
 198   1.414991708819232e-01
 199   1.374879022305369e-01
 200   1.356559267361197e-01
 201   1.356559043717749e-01
 202   1.356556942317646e-01
 203   1.356541686821747e-01
 204   1.356525118843493e-01
 205   1.356471648824620e-01
 206   1.356336200045727e-01
 207   1.356088212713364e-01
 208   1.355700542149603e-01
 209   1.355282757254179e-01
 210   1.354648209537392e-01
 211   1.353903576351774e-01
 212   1.353039695501412e-01
 213   1.351062378245816e-01
 214   1.348596440641968e-01
 215   1.345584664755632e-01
 216   1.342454671967135e-01
 217   1.338675815575437e-01
 218   1.335783973265668e-01
 219   1.332578726734331e-01
 220   1.328650759403413e-01
 221   1.326510468864159e-01
 222   1.323303907580949e-01
 223   1.321237458481295e-01
 224   1.319710530953657e-01
 225   1.318342781813318e-01
 226   1.316577513629783e-01
 227   1.315506956717430e-01
 228   1.314113733149011e-01
 229   1.312802493823361e-01
 230   1.311922911844674e-01
 231   1.311086758176020e-01
 232   1.309955792307698e-01
 233   1.308617542225621e-01
 234   1.307132972714745e-01
 235   1.303603797866870e-01
 236   1.299002287509085e-01
 237   1.293437194008578e-01
 238   1.286790040337576e-01
 239   1.284505441093579e-01
 240   1.280835126869111e-01
 241   1.275761876748486e-01
 242   1.272268977313569e-01
 243   1.265612800978514e-01
 244   1.255525960180791e-01
 245   1.248938654418888e-01
 246   1.245304575330324e-01
 247   1.241741196043682e-01
 248   1.238401465194103e-01
 249   1.232512993571204e-01
 250   1.228488657724393e-01
 251   1.225725442740065e-01
 252   1.222125944243144e-01
 253   1.219878546454939e-01
 254   1.217417818296467e-01
 255   1.214107822973333e-01
 256   1.212405081481344e-01
 257   1.211850944756862e-01
 258   1.210635093234074e-01
 259   1.208555452573426e-01
 260   1.204326924314656e-01
 261   1.202451799668296e-01
 262   1.201206198990094e-01
 263   1.198039207220205e-01
 264   1.194524024941310e-01
 265   1.191699133970566e-01
 266   1.190249127364833e-01
 267   1.188086033243687e-01
 268   1.185263064626079e-01
 269   1.179773263156393e-01
 270   1.174497006388654e-01
 271   1.170178227041035e-01
 272   1.163892897756102e-01
 273   1.155268384076682e-01
 274   1.148217993615908e-01
 275   1.139718249507608e-01
 276   1.135115277311176e-01
 277   1.130620072414604e-01
 278   1.129676536981216e-01
 279   1.123023632896401e-01
 280   1.112244175746976e-01
 281   1.107903617868791e-01
 282   1.101372567700865e-01
 283   1.087017749994116e-01
 284   1.073509170155046e-01
 285   1.062514158271826e-01
 286   1.050057176722482e-01
 287   1.040923049760441e-01
 288   1.032717619593161e-01
 289   1.022771921097400e-01
 290   1.010445992269145e-01
 291   1.003677617730928e-01
 292   9.919937457905538e-02
 293   9.856681257163805e-02
 294   9.809111022232900e-02
 295   9.726499361634931e-02
 296   9.665725591024824e-02
 297   9.582950398412585e-02
 298   9.521654158333891e-02
 299   9.472907253006471e-02
 300   9.366958757209465e-02
 301   9.366958540674300e-02
 302   9.366956461651821e-02
 303   9.366940351839154e-02
 304   9.366923679187891e-02
 305   9.366879240787240e-02
 306   9.366772388384435e-02
 307   9.366551776362281e-02
 308   9.366130101675926e-02
 309   9.365613382704990e-02
 310   9.364921322525782e-02
 311   9.364309445957665e-02
 312   9.363318381030356e-02
 313   9.361172154542279e-02
 314   9.358619024529348e-02
 315   9.354781623867288e-02
 316   9.350592948562853e-02
 317   9.342831963312540e-02
 318   9.336825567711644e-02
 319   9.328277990860775e-02
 320   9.318768769360669e-02
 321   9.311958673039662e-02
 322   9.301956595001978e-02
 323   9.294059703391069e-02
 324   9.288680330535315e-02
 325   9.285304828774636e-02
 326   9.280535064884693e-02
 327   9.276693130954418e-02
 328   9.273254006271592e-02
 329   9.269726854873091e-02
 330   9.267343437259598e-02
 331   9.265905378226050e-02
 332   9.263479335243198e-02
 333   9.262272950614672e-02
 334   9.260798559486638e-02
 335   9.256449462674136e-02
 336   9.251999851916297e-02
 337   9.243173427444212e-02
 338   9.233596031554585e-02
 339   9.226627278087210e-02
 340   9.216391481061696e-02
 341   9.203674042997399e-02
 342   9.195792152853093e-02
 343   9.181902381297985e-02
 344   9.155178741448976e-02
 345   9.135673121096016e-02
 346   9.115532740267449e-02
 347   9.093789273744957e-02
 348   9.069873380743605e-02
 349   9.047997052506972e-02
 350   9.030233231694597e-02
 351   9.015463884669618e-02
 352   9.001885153296021e-02
 353   8.989295450828616e-02
 354   8.971359133604914e-02
 355   8.958112369454058e-02
 356   8.936172512429386e-02
 357   8.911916387025552e-02
 358   8.877566953355757e-02
 359   8.852394340343979e-02
 360   8.824909847466313e-02
 361   8.788299061549995e-02
 362   8.755850011918885e-02
 363   8.711360329972918e-02
 364   8.671158197237631e-02
 365   8.645960835931746e-02
 366   8.621660725429597e-02
 367   8.593370400059219e-02
 368   8.564099903225310e-02
 369   8.532114234781392e-02
 370   8.478620406855951e-02
 371   8.426701876328263e-02
 372   8.385825333670922e-02
 373   8.345038026167008e-02
 374   8.289765234631004e-02
 375   8.236468943020488e-02
 376   8.175721628331986e-02
 377   8.166571131497699e-02
 378   8.151690486651798e-02
 379   8.119378570789786e-02
 380   8.098961686567238e-02
 381   8.077747976894280e-02
 382   8.057771978469799e-02
 383   8.029537654066858e-02
 384   8.003759009244850e-02
 385   7.970036987780790e-02
 386   7.941497126710655e-02
 387   7.910715301912305e-02
 388   7.886699744761902e-02
 389   7.862922739281974e-02
 390   7.829687550202680e-02
 391   7.782305752539580e-02
 392   7.761465359172894e-02
 393   7.710734157652463e-02
 394   7.643507400113179e-02
 395   7.564344401508888e-02
 396   7.465845086215540e-02
 397   7.294829528675882e-02
 398   7.194588233770401e-02
 399   7.107348690768700e-02
 400   7.015255251147098e-02
 401   7.015254250962522e-02
 402   7.015244841731338e-02
 403   7.015179570221762e-02
 404   7.015108553100041e-02
 405   7.014913386491177e-02
 406   7.014504744147995e-02
 407   7.013537097470578e-02
 408   7.011836835570349e-02
 409   7.010124165298552e-02
 410   7.007713185852350e-02
 411   7.004819357969429e-02
 412   7.001364760756972e-02
 413   6.994231435733668e-02
 414   6.986420050826431e-02
 415   6.974673660176028e-02
 416   6.961988837801442e-02
 417   6.942526865407496e-02
 418   6.929424529445971e-02
 419   6.911570476961393e-02
 420   6.889605618468746e-02
 421   6.873930436123230e-02
 422   6.853526809145591e-02
 423   6.839302400667813e-02
 424   6.826041409993401e-02
 425   6.810425711417928e-02
 426   6.797763064627256e-02
 427   6.787750775330272e-02
 428   6.777539573228074e-02
 429   6.770000930823369e-02
 430   6.765478789933836e-02
 431   6.759633073202988e-02
 432   6.754945554355080e-02
 433   6.750141250848689e-02
 434   6.743392901605086e-02
 435   6.731465552531474e-02
 436   6.714565489816740e-02
 437   6.694142905456214e-02
 438   6.670738927195574e-02
 439   6.659613218377845e-02
 440   6.644845074414706e-02
 441   6.621292676202105e-02
 442   6.608057209724882e-02
 443   6.594610064040747e-02
 444   6.571494676117878e-02
 445   6.547483359787831e-02
 446   6.527351170005424e-02
 447   6.507758283856167e-02
 448   6.488152019075885e-02
 449   6.467147811001762e-02
 450   6.448278044990531e-02
 451   6.430967974884877e-02
 452   6.409909860478644e-02
 453   6.392276565249688e-02
 454   6.370137995770105e-02
 455   6.352455591877032e-02
 456   6.336964313194279e-02
 457   6.325052741502221e-02
 458   6.300659308723523e-02
 459   6.288020372327897e-02
 460   6.272866029801646e-02
 461   6.263542912499025e-02
 462   6.252742806982579e-02
 463   6.231320449462958e-02
 464   6.214713336497674e-02
 465   6.212370454314534e-02
 466   6.207981106741304e-02
 467   6.192386706863197e-02
 468   6.181004306763648e-02
 469   6.159864839106248e-02
 470   6.157275224829945e-02
 471   6.145342584347211e-02
 472   6.135004083918427e-02
 473   6.111506122380678e-02
 474   6.081226974506748e-02
 475   6.070399111922795e-02
 476   6.041758197818897e-02
 477   6.030073019177906e-02
 478   6.020479344043855e-02
 479   5.987572679796779e-02
 480   5.964677001116696e-02
 481   5.938725181677061e-02
 482   5.918395480651987e-02
 483   5.859890873595269e-02
 484   5.819669857313908e-02
 485   5.795762455398584e-02
 486   5.746383414569173e-02
 487   5.715772390599633e-02
 488   5.664993271705706e-02
 489   5.613566363797534e-02
 490   5.557801271332589e-02
 491   5.501828573812965e-02
 492   5.417599947867025e-02
 493   5.357708310226247e-02
 494   5.259996396900692e-02
 495   5.194893600739491e-02
 496   5.107000599228121e-02
 497   5.080241475508053e-02
 498   5.040100652046427e-02
 499   5.008110359181198e-02
 500   4.982242650207409e-02
 501   4.982242469195110e-02
 502   4.982240926175438e-02
 503   4.982230063639108e-02
 504   4.982218490133535e-02
 505   4.982186158286957e-02
 506   4.982107059197572e-02
 507   4.981949455341280e-02
 508   4.981656291092478e-02
 509   4.981303999293492e-02
 510   4.980880555615145e-02
 511   4.980385391139597e-02
 512   4.979728342325394e-02
 513   4.978285466079600e-02
 514   4.976352833627073e-02
 515   4.973340669816646e-02
 516   4.970101284343495e-02
 517   4.964695823247087e-02
 518   4.960076933163107e-02
 519   4.953927766098370e-02
 520   4.947151122923833e-02
 521   4.941726314980233e-02
 522   4.934359352421665e-02
 523   4.927373946601067e-02
 524   4.920902502170960e-02
 525   4.916865038456515e-02
 526   4.911873621024075e-02
 527   4.908148945883131e-02
 528   4.905212142942062e-02
 529   4.902894180052447e-02
 530   4.900683282218365e-02
 531   4.899284194121521e-02
 532   4.898124047196554e-02
 533   4.895567634134076e-02
 534   4.892625003465768e-02
 535   4.886465022738318e-02
 536   4.880806127047933e-02
 537   4.869497185070439e-02
 538   4.860155290020977e-02
 539   4.851045640685567e-02
 540   4.841898250397885e-02
 541   4.830400965952935e-02
 542   4.823241311722570e-02
 543   4.810291224576436e-02
 544   4.785719862031981e-02
 545   4.764250046129460e-02
 546   4.744449199359291e-02
 547   4.725690485389031e-02
 548   4.707520594151302e-02
 549   4.693368259721440e-02
 550   4.685169571839400e-02
 551   4.677720397582660e-02
 552   4.671026171276073e-02
 553   4.660528358970283e-02
 554   4.643269225850899e-02
 555   4.628050496979161e-02
 556   4.618489809806741e-02
 557   4.609992004979840e-02
 558   4.590469775462726e-02
 559   4.570458863230544e-02
 560   4.545157325452383e-02
 561   4.523671497425819e-02
 562   4.510989880557360e-02
 563   4.484823535439368e-02
 564   4.464232399679884e-02
 565   4.451772554276779e-02
 566   4.443932011201703e-02
 567   4.435850221666155e-02
 568   4.422689038768024e-02
 569   4.407746305546242e-02
 570   4.388129316328112e-02
 571   4.359861384758733e-02
 572   4.332806086843494e-02
 573   4.311021608505868e-02
 574   4.284980690521522e-02
 575   4.261286385789771e-02
 576   4.236492898391250e-02
 577   4.229465477961628e-02
 578   4.213507096445284e-02
 579   4.185845706468197e-02
 580   4.174763249752841e-02
 581   4.164475264173593e-02
 582   4.153770045727819e-02
 583   4.141592098449797e-02
 584   4.134186277600886e-02
 585   4.125641738715530e-02
 586   4.104344504238835e-02
 587   4.087370225089015e-02
 588   4.074523839583945e-02
 589   4.067325369481455e-02
 590   4.057794345718422e-02
 591   4.038084742236454e-02
 592   4.027890358470074e-02
 593   4.002700530388152e-02
 594   3.984506180288291e-02
 595   3.945170738997310e-02
 596   3.884125473540764e-02
 597   3.833127227446358e-02
 598   3.781812562949166e-02
 599   3.741557388731497e-02
 600   3.692142766852841e-02
 601   3.692142358244175e-02
 602   3.692138403597303e-02
 603   3.692113765443373e-02
 604   3.692083835429237e-02
 605   3.692005984687410e-02
 606   3.691808711382656e-02
 607   3.691389853546809e-02
 608   3.690536535236683e-02
 609   3.689416273683263e-02
 610   3.687913360700003e-02
 611   3.687207714685663e-02
 612   3.685458237076407e-02
 613   3.681821735317247e-02
 614   3.677158866327712e-02
 615   3.671330727347457e-02
 616   3.665480517366523e-02
 617   3.657592009083012e-02
 618   3.651865327454695e-02
 619   3.642881512374804e-02
 620   3.634161057092672e-02
 621   3.628461488144253e-02
 622   3.619438726187201e-02
 623   3.612929158117163e-02
 624   3.605875252403185e-02
 625   3.599479988731404e-02
 626   3.588883525624186e-02
 627   3.582137147924876e-02
 628   3.574937916523148e-02
 629   3.570107879680549e-02
 630   3.566634224088384e-02
 631   3.563956580616186e-02
 632   3.561369276378214e-02
 633   3.559434631636193e-02
 634   3.557208070487683e-02
 635   3.552392526164276e-02
 636   3.544916954635013e-02
 637   3.535460998014422e-02
 638   3.526195631888179e-02
 639   3.521157705583915e-02
 640   3.516487974312632e-02
 641   3.510499283860178e-02
 642   3.507604475953462e-02
 643   3.502882115871188e-02
 644   3.493083722357508e-02
 645   3.482211920270338e-02
 646   3.475418234302655e-02
 647   3.469182681264666e-02
 648   3.463143180459618e-02
 649   3.457467989661194e-02
 650   3.451037213908541e-02
 651   3.442983161933344e-02
 652   3.431848712676577e-02
 653   3.425929139605519e-02
 654   3.420006048714975e-02
 655   3.414840534534187e-02
 656   3.409166393864541e-02
 657   3.404990022592530e-02
 658   3.398417389721103e-02
 659   3.393297308308194e-02
 660   3.385491654389225e-02
 661   3.380139918009453e-02
 662   3.375707477405512e-02
 663   3.371644970583140e-02
 664   3.365971178878913e-02
 665   3.361444273137750e-02
 666   3.357251225568710e-02
 667   3.347598166431340e-02
 668   3.343788819342174e-02
 669   3.332803666153068e-02
 670   3.323333354051571e-02
 671   3.312487572782830e-02
 672   3.301847446919114e-02
 673   3.291495939268380e-02
 674   3.278691211585653e-02
 675   3.247857611534843e-02
 676   3.236054900253496e-02
 677   3.227461468799973e-02
 678   3.219710012311428e-02
 679   3.202052733676990e-02
 680   3.190255628183612e-02
 681   3.163572499212036e-02
 682   3.136333274717776e-02
 683   3.119114683520496e-02
 684   3.109767341204224e-02
 685   3.091488759404493e-02
 686   3.058713703829166e-02
 687   3.041262804979099e-02
 688   3.016413551733263e-02
 689   2.983718850447942e-02
 690   2.958156162440291e-02
 691   2.918236991264358e-02
 692   2.885857528107147e-02
 693   2.873876021256955e-02
 694   2.838717913475122e-02
 695   2.804208932940999e-02
 696   2.787714078102570e-02
 697   2.768774980712124e-02
 698   2.749371963342824e-02
 699   2.737442336986406e-02
 700   2.707324374635190e-02
 701   2.707324229548616e-02
 702   2.707322982805079e-02
 703   2.707313200046656e-02
 704   2.707303469385468e-02
 705   2.707277103650247e-02
 706   2.707210858888331e-02
 707   2.707082692972870e-02
 708   2.706836545437849e-02
 709   2.706598705023737e-02
 710   2.706262744698468e-02
 711   2.705868524932716e-02
 712   2.705374294506003e-02
 713   2.704330244219919e-02
 714   2.703033614895620e-02
 715   2.701211224032992e-02
 716   2.699374831227295e-02
 717   2.696430569086042e-02
 718   2.694181432881627e-02
 719   2.690987149329229e-02
 720   2.687313656199236e-02
 721   2.684776760685123e-02
 722   2.680800264711420e-02
 723   2.677681086514512e-02
 724   2.675002843010062e-02
 725   2.673900928616341e-02
 726   2.672237899258864e-02
 727   2.671271522239756e-02
 728   2.670614997056934e-02
 729   2.670077601443132e-02
 730   2.669506512321109e-02
 731   2.669172259403736e-02
 732   2.668619845231849e-02
 733   2.667453492016286e-02
 734   2.666039257787676e-02
 735   2.663178785649722e-02
 736   2.660818800360981e-02
 737   2.657574793534334e-02
 738   2.655113038227144e-02
 739   2.652599703622693e-02
 740   2.649179194528682e-02
 741   2.642958403999989e-02
 742   2.639177780254448e-02
 743   2.630921064907070e-02
 744   2.618354974962094e-02
 745   2.608017708403890e-02
 746   2.599722942799343e-02
 747   2.590688960274349e-02
 748   2.580738978610493e-02
 749   2.571247605874185e-02
 750   2.566765675870443e-02
 751   2.563636449170243e-02
 752   2.560937953531563e-02
 753   2.556878040581750e-02
 754   2.548444708163159e-02
 755   2.540797929831700e-02
 756   2.533812576337589e-02
 757   2.526221781586060e-02
 758   2.518273704484621e-02
 759   2.509224591954113e-02
 760   2.495609581741396e-02
 761   2.482905982755840e-02
 762   2.472616152156913e-02
 763   2.459603306584466e-02
 764   2.449460903544507e-02
 765   2.439641090179566e-02
 766   2.428456197864622e-02
 767   2.415956342274727e-02
 768   2.407646180019113e-02
 769   2.401293219546258e-02
 770   2.394218579968516e-02
 771   2.382833758723007e-02
 772   2.372450467812853e-02
 773   2.361825610436701e-02
 774   2.348018525524493e-02
 775   2.339165175165067e-02
 776   2.318741000744521e-02
 777   2.311975082076090e-02
 778   2.297091708982818e-02
 779   2.283268640051772e-02
 780   2.277068988278518e-02
 781   2.270104501523573e-02
 782   2.264812094971039e-02
 783   2.260561700347188e-02
 784   2.256968297703180e-02
 785   2.250021111823015e-02
 786   2.242171186942367e-02
 787   2.234383474194129e-02
 788   2.227509212446029e-02
 789   2.219591552504977e-02
 790   2.213399733944360e-02
 791   2.206727612377015e-02
 792   2.199171324291284e-02
 793   2.188210095335530e-02
 794   2.176592513769975e-02
 795   2.160649306467603e-02
 796   2.146049742226750e-02
 797   2.116896809221798e-02
 798   2.093846764816500e-02
 799   2.075453813425742e-02
 800   2.056046397072527e-02
 801   2.056046259595771e-02
 802   2.056044926672187e-02
 803   2.056036656404397e-02
 804   2.056026686950610e-02
 805   2.056000859106366e-02
 806   2.055934436201877e-02
 807   2.055801600405035e-02
 808   2.055512019483060e-02
 809   2.055200013076627e-02
 810   2.054800647429765e-02
 811   2.054325429599218e-02
 812   2.053683107527355e-02
 813   2.052332500101105e-02
 814   2.050529369499055e-02
 815   2.048051549981715e-02
 816   2.045177804735235e-02
 817   2.041034706262895e-02
 818   2.038127157212960e-02
 819   2.033932042753968e-02
 820   2.029032504423775e-02
 821   2.024650571926849e-02
 822   2.018916822916747e-02
 823   2.015111297901750e-02
 824   2.012038077145750e-02
 825   2.009925982395497e-02
 826   2.006089725099350e-02
 827   2.003963145441206e-02
 828   2.000984681780619e-02
 829   1.998702375421146e-02
 830   1.997233940408658e-02
 831   1.995884891707669e-02
 832   1.993952033607042e-02
 833   1.992106174626740e-02
 834   1.990552124799541e-02
 835   1.987449253797200e-02
 836   1.983804316132646e-02
 837   1.980060403613991e-02
 838   1.976687011789143e-02
 839   1.974305868873626e-02
 840   1.972078336564234e-02
 841   1.968240886519602e-02
 842   1.966333776580859e-02
 843   1.963894935118152e-02
 844   1.959348379980033e-02
 845   1.954051231143424e-02
 846   1.950851464805061e-02
 847   1.947258799837734e-02
 848   1.943846734668471e-02
 849   1.940646783683912e-02
 850   1.938680539264018e-02
 851   1.935504926728126e-02
 852   1.930472044416369e-02
 853   1.926348883209745e-02
 854   1.921447607789885e-02
 855   1.916630744513144e-02
 856   1.913541542825411e-02
 857   1.909865535215129e-02
 858   1.906808641347074e-02
 859   1.903688736675652e-02
 860   1.899491204087324e-02
 861   1.897636091743914e-02
 862   1.895161045750018e-02
 863   1.891095929785745e-02
 864   1.886901760905682e-02
 865   1.885286915526450e-02
 866   1.884437198858052e-02
 867   1.881874037847301e-02
 868   1.879077314363745e-02
 869   1.874720446298852e-02
 870   1.869822258586903e-02
 871   1.863330144930108e-02
 872   1.856656022374851e-02
 873   1.845777803259240e-02
 874   1.839874427537114e-02
 875   1.830447923477520e-02
 876   1.823359593333030e-02
 877   1.817781388520710e-02
 878   1.815563046453083e-02
 879   1.804257971440780e-02
 880   1.791666731488385e-02
 881   1.779840426145669e-02
 882   1.772831126160030e-02
 883   1.763491687654010e-02
 884   1.752391375707588e-02
 885   1.738076696319231e-02
 886   1.719356892088860e-02
 887   1.710081001895841e-02
 888   1.688200060088394e-02
 889   1.666539328018513e-02
 890   1.650108996896975e-02
 891   1.614867678997406e-02
 892   1.591814549042425e-02
 893   1.575405944553051e-02
 894   1.556811106204375e-02
 895   1.531647659048373e-02
 896   1.509098996086110e-02
 897   1.506479375622569e-02
 898   1.494335220151987e-02
 899   1.481867523121186e-02
 900   1.456803681806434e-02
 901   1.456803505745673e-02
 902   1.456802113280483e-02
 903   1.456793649039890e-02
 904   1.456783134397654e-02
 905   1.456753418123892e-02
 906   1.456676950271364e-02
 907   1.456556022865459e-02
 908   1.456316348350424e-02
 909   1.456105107644657e-02
 910   1.455752208653201e-02
 911   1.455325203825335e-02
 912   1.454841540293154e-02
 913   1.453736592715560e-02
 914   1.452325162325763e-02
 915   1.450416981565505e-02
 916   1.448725312931477e-02
 917   1.445682310248302e-02
 918   1.443749700167465e-02
 919   1.441076287409265e-02
 920   1.438373399064009e-02
 921   1.436308397294863e-02
 922   1.433394192165702e-02
 923   1.431732106198506e-02
 924   1.429670159434423e-02
 925   1.427858155959372e-02
 926   1.426018444369074e-02
 927   1.425055111322018e-02
 928   1.424224843668374e-02
 929   1.423586287896517e-02
 930   1.423041712645558e-02
 931   1.422745876358311e-02
 932   1.422441423352946e-02
 933   1.421712967845140e-02
 934   1.421201556708571e-02
 935   1.419928798042495e-02
 936   1.418475851757114e-02
 937   1.416711493289845e-02
 938   1.415228050709993e-02
 939   1.413415147512265e-02
 940   1.410307429111404e-02
 941   1.405482001594383e-02
 942   1.402864139402910e-02
 943   1.397155870351118e-02
 944   1.389598831210505e-02
 945   1.384114828634294e-02
 946   1.380927331776654e-02
 947   1.377450403059532e-02
 948   1.372456498335002e-02
 949   1.366623405563462e-02
 950   1.360860734530226e-02
 951   1.354644157464535e-02
 952   1.348260628530443e-02
 953   1.344367065795696e-02
 954   1.339653627292367e-02
 955   1.336302279658376e-02
 956   1.331084631617789e-02
 957   1.326503314725861e-02
 958   1.321683930047511e-02
 959   1.315237290026212e-02
 960   1.304152825085569e-02
 961   1.296512662460575e-02
 962   1.291083243079166e-02
 963   1.285648810232806e-02
 964   1.280824159079597e-02
 965   1.276362483764496e-02
 966   1.272097309746117e-02
 967   1.267414002352848e-02
 968   1.262965179094958e-02
 969   1.258298055621970e-02
 970   1.251378965299641e-02
 971   1.244583650012049e-02
 972   1.239526801873730e-02
 973   1.234705589600305e-02
 974   1.225017060080625e-02
 975   1.218588313568729e-02
 976   1.209980605284654e-02
 977   1.204276711816794e-02
 978   1.198097661497082e-02
 979   1.193519279794735e-02
 980   1.187589907892418e-02
 981   1.184800612975397e-02
 982   1.182473248300453e-02
 983   1.179003369737862e-02
 984   1.174506846665482e-02
 985   1.171031092151208e-02
 986   1.168812120060920e-02
 987   1.165303332849055e-02
 988   1.162957775216888e-02
 989   1.161058569707898e-02
 990   1.157976253939309e-02
 991   1.154432148595633e-02
 992   1.153167060797947e-02
 993   1.145992425090383e-02
 994   1.139127736069906e-02
 995   1.130156518281948e-02
 996   1.122974277603581e-02
 997   1.111211633928013e-02
 998   1.102367524977969e-02
 999   1.099117757674179e-02
1000   1.091674949407356e-02


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT13_bdrAmp1-1_k2_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   5.888025313628444e-01
   2   5.883410745586891e-01
   3   5.879536133669558e-01
   4   5.825476488304505e-01
   5   5.790476926550893e-01
   6   5.736989524329403e-01
   7   5.658954864199561e-01
   8   5.544996656411884e-01
   9   5.469927603487957e-01
  10   5.372729206717933e-01
  11   5.313928837151081e-01
  12   5.225684255751382e-01
  13   5.075868559912626e-01
  14   4.875829057468085e-01
  15   4.796224039562113e-01
  16   4.720158161242731e-01
  17   4.650964378321705e-01
  18   4.580839677338475e-01
  19   4.522082400825018e-01
  20   4.485342634643373e-01
  21   4.435754212518671e-01
  22   4.390473735815537e-01
  23   4.343576164692495e-01
  24   4.314438430545565e-01
  25   4.302952124814708e-01
  26   4.278041106581077e-01
  27   4.267374278860424e-01
  28   4.257378065944626e-01
  29   4.249135084958813e-01
  30   4.228277740039310e-01
  31   4.211580249502717e-01
  32   4.203379756200046e-01
  33   4.193897496628871e-01
  34   4.177489116888784e-01
  35   4.171140093287815e-01
  36   4.162307792896070e-01
  37   4.155576546841388e-01
  38   4.146416321616712e-01
  39   4.136424985983652e-01
  40   4.113426239996405e-01
  41   4.097117917022594e-01
  42   4.069791974772697e-01
  43   4.048384026850500e-01
  44   4.024747702375785e-01
  45   3.996895730796415e-01
  46   3.968345980970751e-01
  47   3.959018774598490e-01
  48   3.931526075935315e-01
  49   3.903646032454726e-01
  50   3.866328505550796e-01
  51   3.850888580317602e-01
  52   3.802150959702384e-01
  53   3.786424535783557e-01
  54   3.754866046128011e-01
  55   3.725831060423517e-01
  56   3.691769727033128e-01
  57   3.659078707823016e-01
  58   3.633264299952652e-01
  59   3.599047068361605e-01
  60   3.582489792762963e-01
  61   3.561548553777514e-01
  62   3.548801966150447e-01
  63   3.527540612438158e-01
  64   3.513327950847528e-01
  65   3.499962764335201e-01
  66   3.485144922698650e-01
  67   3.457126452592511e-01
  68   3.442760222483184e-01
  69   3.411669165667544e-01
  70   3.376061699721610e-01
  71   3.339397408183316e-01
  72   3.303955323311382e-01
  73   3.283788672389646e-01
  74   3.257705409954070e-01
  75   3.213142974510741e-01
  76   3.172439335828456e-01
  77   3.141939212678441e-01
  78   3.123300344063407e-01
  79   3.070605407561445e-01
  80   3.036301009595881e-01
  81   3.004206337171046e-01
  82   2.976448781977814e-01
  83   2.935032658174541e-01
  84   2.906392963780201e-01
  85   2.874771369053919e-01
  86   2.857650269409958e-01
  87   2.812283358978330e-01
  88   2.782716463510666e-01
  89   2.751870917821733e-01
  90   2.733374404600192e-01
  91   2.684107853412502e-01
  92   2.640271734717576e-01
  93   2.587096956330242e-01
  94   2.551114413135928e-01
  95   2.489106852180973e-01
  96   2.448372684038864e-01
  97   2.401117087408200e-01
  98   2.353814213404582e-01
  99   2.314145724054620e-01
 100   2.286662994779873e-01
 101   2.286662963168327e-01
 102   2.286662642470398e-01
 103   2.286659779608693e-01
 104   2.286655421920472e-01
 105   2.286639914800028e-01
 106   2.286616993830168e-01
 107   2.286543893468832e-01
 108   2.286394891078286e-01
 109   2.286214523651005e-01
 110   2.286029675486666e-01
 111   2.285638860543175e-01
 112   2.285010082821164e-01
 113   2.283843688709655e-01
 114   2.282678128100056e-01
 115   2.280497616840362e-01
 116   2.278967645111824e-01
 117   2.276775590585451e-01
 118   2.273536370523984e-01
 119   2.270058223009971e-01
 120   2.266890262444596e-01
 121   2.265633079956105e-01
 122   2.263653431626778e-01
 123   2.261648384459754e-01
 124   2.259580470614302e-01
 125   2.258214981238769e-01
 126   2.256189229509137e-01
 127   2.255091587362509e-01
 128   2.254084024073333e-01
 129   2.252792744211898e-01
 130   2.251416955402106e-01
 131   2.249532463296757e-01
 132   2.247712840021746e-01
 133   2.246599305068446e-01
 134   2.245159900816553e-01
 135   2.242587054340016e-01
 136   2.240377435788694e-01
 137   2.235058584450115e-01
 138   2.230266842071782e-01
 139   2.223696343984894e-01
 140   2.218791474962976e-01
 141   2.214375232033456e-01
 142   2.209993202446178e-01
 143   2.206523580707943e-01
 144   2.202741542359174e-01
 145   2.195688136108527e-01
 146   2.188791303118072e-01
 147   2.181403279645223e-01
 148   2.173678090351396e-01
 149   2.165442166389589e-01
 150   2.158529176869750e-01
 151   2.150666722853499e-01
 152   2.145137060825624e-01
 153   2.136588252090944e-01
 154   2.122921247635026e-01
 155   2.116446313214671e-01
 156   2.111267838732772e-01
 157   2.104742130792702e-01
 158   2.097498735740278e-01
 159   2.086608406691773e-01
 160   2.078125908516570e-01
 161   2.071071414050509e-01
 162   2.062667906480022e-01
 163   2.054280223023883e-01
 164   2.046153887629525e-01
 165   2.037911582303917e-01
 166   2.030773693599854e-01
 167   2.024144558829078e-01
 168   2.018323021416769e-01
 169   2.008525325611357e-01
 170   1.994519565600537e-01
 171   1.979261773809906e-01
 172   1.952612771116678e-01
 173   1.946031041337895e-01
 174   1.940325120925691e-01
 175   1.932758128944176e-01
 176   1.921202772730986e-01
 177   1.912115474073379e-01
 178   1.906601196022717e-01
 179   1.898686668944075e-01
 180   1.891098461659745e-01
 181   1.882918681985235e-01
 182   1.870135646628308e-01
 183   1.860510042025767e-01
 184   1.847500327113567e-01
 185   1.832105430178525e-01
 186   1.820932521461486e-01
 187   1.804007548776501e-01
 188   1.797189664705269e-01
 189   1.783258346801455e-01
 190   1.758550750284227e-01
 191   1.733950477878227e-01
 192   1.693309999212634e-01
 193   1.667726937084846e-01
 194   1.596914144827311e-01
 195   1.557132054503181e-01
 196   1.523924681877155e-01
 197   1.477533448962114e-01
 198   1.438432682659124e-01
 199   1.404160034646818e-01
 200   1.359506719767000e-01
 201   1.359506710629716e-01
 202   1.359506650219104e-01
 203   1.359505847417860e-01
 204   1.359505161537961e-01
 205   1.359501026396148e-01
 206   1.359492972524990e-01
 207   1.359477384068438e-01
 208   1.359448757768190e-01
 209   1.359409481972197e-01
 210   1.359336997680680e-01
 211   1.359212595948976e-01
 212   1.358938833314700e-01
 213   1.358554029739370e-01
 214   1.358245683433298e-01
 215   1.357446207833052e-01
 216   1.356322148636336e-01
 217   1.355024821314813e-01
 218   1.353220386026053e-01
 219   1.351946784703869e-01
 220   1.349317569027335e-01
 221   1.345772872667367e-01
 222   1.343108812516298e-01
 223   1.340362814602808e-01
 224   1.337836833997733e-01
 225   1.335343811337777e-01
 226   1.333680929361071e-01
 227   1.331861890399000e-01
 228   1.330823436399515e-01
 229   1.330234658010931e-01
 230   1.329531269546457e-01
 231   1.329041537409432e-01
 232   1.328853752930622e-01
 233   1.328511693254962e-01
 234   1.328016009657648e-01
 235   1.327198115351805e-01
 236   1.326539794055584e-01
 237   1.325263098061798e-01
 238   1.323699140593319e-01
 239   1.321173607958407e-01
 240   1.318026530316366e-01
 241   1.315301128749581e-01
 242   1.311875785307270e-01
 243   1.308069587508396e-01
 244   1.303778958306905e-01
 245   1.300590501478302e-01
 246   1.296410265007769e-01
 247   1.292532020841874e-01
 248   1.288436478394863e-01
 249   1.284944973350530e-01
 250   1.281893524393262e-01
 251   1.276806857329280e-01
 252   1.274658112669013e-01
 253   1.271401011100712e-01
 254   1.268534822970901e-01
 255   1.265714902323492e-01
 256   1.264041839811776e-01
 257   1.261674145319722e-01
 258   1.259552772180713e-01
 259   1.256105232184421e-01
 260   1.253745631172973e-01
 261   1.251022046377298e-01
 262   1.247469086083456e-01
 263   1.241499278907497e-01
 264   1.235504835160824e-01
 265   1.230113034285865e-01
 266   1.223966846834625e-01
 267   1.218937991675944e-01
 268   1.215961350753654e-01
 269   1.212386271707576e-01
 270   1.207596216747087e-01
 271   1.201707835681215e-01
 272   1.194763145908979e-01
 273   1.189258742954351e-01
 274   1.181214921566550e-01
 275   1.171822744187175e-01
 276   1.162576591699045e-01
 277   1.152964012586454e-01
 278   1.142289382116193e-01
 279   1.134893009159944e-01
 280   1.130526901462626e-01
 281   1.126415686991600e-01
 282   1.122240413288669e-01
 283   1.116069162202503e-01
 284   1.109583933663677e-01
 285   1.099153497306475e-01
 286   1.087212030328129e-01
 287   1.078897046621435e-01
 288   1.070768776071518e-01
 289   1.057047820432747e-01
 290   1.042116218777319e-01
 291   1.033486358178412e-01
 292   1.029394991861356e-01
 293   1.020955285312106e-01
 294   1.008491380684283e-01
 295   1.000043692152491e-01
 296   9.949411228137597e-02
 297   9.883536895242692e-02
 298   9.826745156351761e-02
 299   9.760713763305254e-02
 300   9.694340266510094e-02
 301   9.694340235509821e-02
 302   9.694339936927915e-02
 303   9.694337397560610e-02
 304   9.694333808483720e-02
 305   9.694317671425667e-02
 306   9.694285688847275e-02
 307   9.694226903478510e-02
 308   9.694109067639785e-02
 309   9.693937734382364e-02
 310   9.693724964311555e-02
 311   9.693187347714141e-02
 312   9.692243345908709e-02
 313   9.690727541648037e-02
 314   9.689460502444948e-02
 315   9.685644471105376e-02
 316   9.682104943894779e-02
 317   9.677288226895968e-02
 318   9.668117106295768e-02
 319   9.664673658655713e-02
 320   9.654491681487358e-02
 321   9.640012767580936e-02
 322   9.629717795602281e-02
 323   9.619660138920591e-02
 324   9.610743305092144e-02
 325   9.600823983762966e-02
 326   9.590851075607060e-02
 327   9.582530044705578e-02
 328   9.576947843248534e-02
 329   9.571693101508051e-02
 330   9.566575782483269e-02
 331   9.560299499883729e-02
 332   9.551326805151650e-02
 333   9.545257880124935e-02
 334   9.538596866854350e-02
 335   9.528515721498602e-02
 336   9.522660786570816e-02
 337   9.513007595791437e-02
 338   9.506912021778119e-02
 339   9.495921119537461e-02
 340   9.486959535941560e-02
 341   9.475482221090376e-02
 342   9.458587636616242e-02
 343   9.443365402064206e-02
 344   9.428316880632072e-02
 345   9.408761790812135e-02
 346   9.388099239772082e-02
 347   9.370288795777454e-02
 348   9.340485004358576e-02
 349   9.314066462835610e-02
 350   9.291692350669685e-02
 351   9.256733207259255e-02
 352   9.226321839704130e-02
 353   9.199831080227736e-02
 354   9.170972382177360e-02
 355   9.143353999481238e-02
 356   9.125945779707402e-02
 357   9.100282211154899e-02
 358   9.075405340175335e-02
 359   9.040494557914475e-02
 360   9.018345677132823e-02
 361   9.001978686645343e-02
 362   8.986815017318550e-02
 363   8.967611590876950e-02
 364   8.927929836079747e-02
 365   8.877742216494020e-02
 366   8.827881230233668e-02
 367   8.782143494965702e-02
 368   8.758738958719944e-02
 369   8.720443760327054e-02
 370   8.663096968459622e-02
 371   8.605281387711766e-02
 372   8.523206318895850e-02
 373   8.457000063513347e-02
 374   8.408026473890425e-02
 375   8.368101919305289e-02
 376   8.327654434914830e-02
 377   8.268422453583524e-02
 378   8.235719895901275e-02
 379   8.213349007404058e-02
 380   8.183334685643558e-02
 381   8.151348170828326e-02
 382   8.098191199979221e-02
 383   8.062080784481977e-02
 384   8.014245495327572e-02
 385   7.988286149433249e-02
 386   7.951591108339433e-02
 387   7.927842062335029e-02
 388   7.874469422442561e-02
 389   7.854996751572491e-02
 390   7.800147012844624e-02
 391   7.741084417375582e-02
 392   7.645973024828774e-02
 393   7.517451355227020e-02
 394   7.348586620246822e-02
 395   7.249941636164309e-02
 396   7.223757790377806e-02
 397   7.158540749478572e-02
 398   7.015384839505424e-02
 399   6.930283053007021e-02
 400   6.802849795618739e-02
 401   6.802849550336096e-02
 402   6.802848186613082e-02
 403   6.802830485151511e-02
 404   6.802814469352139e-02
 405   6.802724500012353e-02
 406   6.802545684382645e-02
 407   6.802169371227602e-02
 408   6.801610756080619e-02
 409   6.800812956101894e-02
 410   6.799500842670142e-02
 411   6.797398403223828e-02
 412   6.793381261427830e-02
 413   6.788255111822440e-02
 414   6.783771636615069e-02
 415   6.775010828281759e-02
 416   6.764706887647573e-02
 417   6.752686997745838e-02
 418   6.738741917727785e-02
 419   6.730629387758229e-02
 420   6.709576932513225e-02
 421   6.695450699461505e-02
 422   6.684964532061459e-02
 423   6.675954775662918e-02
 424   6.662768639785653e-02
 425   6.651207153142671e-02
 426   6.635083306259230e-02
 427   6.617636172187723e-02
 428   6.598073209980461e-02
 429   6.582948896883001e-02
 430   6.556937062952183e-02
 431   6.545014576927291e-02
 432   6.532927971435556e-02
 433   6.518059483573771e-02
 434   6.501888964912181e-02
 435   6.485262418619070e-02
 436   6.474974180548430e-02
 437   6.453586482002537e-02
 438   6.444477489035084e-02
 439   6.423875149652888e-02
 440   6.407982140797411e-02
 441   6.398428646650953e-02
 442   6.388979156029684e-02
 443   6.376414435390661e-02
 444   6.364221340642516e-02
 445   6.350972444666636e-02
 446   6.339808384188095e-02
 447   6.326994187125662e-02
 448   6.317971983177693e-02
 449   6.303783088429835e-02
 450   6.290037579890732e-02
 451   6.276808828902779e-02
 452   6.263232985808484e-02
 453   6.249454620992682e-02
 454   6.237088574381978e-02
 455   6.225791064158618e-02
 456   6.214182163772667e-02
 457   6.201115255613125e-02
 458   6.191850936324166e-02
 459   6.173037215910319e-02
 460   6.158554925627136e-02
 461   6.147258336835433e-02
 462   6.127639019125681e-02
 463   6.103214291551535e-02
 464   6.075467402313094e-02
 465   6.039841167381764e-02
 466   5.999252442909046e-02
 467   5.977627138200046e-02
 468   5.962552551075045e-02
 469   5.935063512866316e-02
 470   5.898143601232652e-02
 471   5.876426851288101e-02
 472   5.847484668805769e-02
 473   5.822424834347484e-02
 474   5.790457169550824e-02
 475   5.765495614000430e-02
 476   5.740525972046473e-02
 477   5.707148642574528e-02
 478   5.690634326632467e-02
 479   5.681844098711487e-02
 480   5.666676296640776e-02
 481   5.630708972736335e-02
 482   5.594338721988145e-02
 483   5.557579927514526e-02
 484   5.509098901378381e-02
 485   5.471759533268429e-02
 486   5.427709786666297e-02
 487   5.380572845125708e-02
 488   5.364380252901589e-02
 489   5.334829365128732e-02
 490   5.277594205571131e-02
 491   5.245021807230201e-02
 492   5.211758239924075e-02
 493   5.185646216150355e-02
 494   5.111213767533954e-02
 495   5.087068470346151e-02
 496   5.050495232999187e-02
 497   5.019539147748613e-02
 498   4.991771042578202e-02
 499   4.960637621315383e-02
 500   4.924695758361461e-02
 501   4.924695747215085e-02
 502   4.924695648579742e-02
 503   4.924694757855196e-02
 504   4.924693643918287e-02
 505   4.924688705863786e-02
 506   4.924679624197599e-02
 507   4.924658463020304e-02
 508   4.924627069442943e-02
 509   4.924565468076735e-02
 510   4.924494860694570e-02
 511   4.924309606285270e-02
 512   4.923997572100842e-02
 513   4.923517706795815e-02
 514   4.923113609004594e-02
 515   4.921984901737958e-02
 516   4.920900897944205e-02
 517   4.919382904534065e-02
 518   4.916606182077344e-02
 519   4.915507622260258e-02
 520   4.912061210276786e-02
 521   4.907317063054355e-02
 522   4.904027831815837e-02
 523   4.899370977160451e-02
 524   4.894559300930794e-02
 525   4.890303307600694e-02
 526   4.886209462348775e-02
 527   4.881430634006407e-02
 528   4.878589544703381e-02
 529   4.876431825075250e-02
 530   4.873762643950605e-02
 531   4.871946463425372e-02
 532   4.868494983046950e-02
 533   4.865988664734550e-02
 534   4.862709500014489e-02
 535   4.856949479591716e-02
 536   4.853463068101416e-02
 537   4.847134144667924e-02
 538   4.843131616542045e-02
 539   4.836961860212119e-02
 540   4.832724619768480e-02
 541   4.827776016476114e-02
 542   4.820653159269921e-02
 543   4.813952030492021e-02
 544   4.807043192395272e-02
 545   4.797448772515784e-02
 546   4.786931521559819e-02
 547   4.776873128200611e-02
 548   4.761289920025378e-02
 549   4.749833443907066e-02
 550   4.736771377622169e-02
 551   4.713752554710373e-02
 552   4.698601153066969e-02
 553   4.685595222883301e-02
 554   4.669198710160028e-02
 555   4.650696180868722e-02
 556   4.634660814112284e-02
 557   4.613081517010460e-02
 558   4.594922723547975e-02
 559   4.571644834915551e-02
 560   4.552015284809890e-02
 561   4.538292631815723e-02
 562   4.521425721414287e-02
 563   4.505074853674002e-02
 564   4.484723350674948e-02
 565   4.467185006489678e-02
 566   4.455974937150228e-02
 567   4.448510719725813e-02
 568   4.441967386506666e-02
 569   4.427596454678857e-02
 570   4.407085910939256e-02
 571   4.391129626875393e-02
 572   4.373741631249337e-02
 573   4.359929803576509e-02
 574   4.348895483802533e-02
 575   4.330315385349288e-02
 576   4.300938393510619e-02
 577   4.265857559224685e-02
 578   4.237148304319709e-02
 579   4.222105552450071e-02
 580   4.207379228353934e-02
 581   4.182201296523565e-02
 582   4.149007020235693e-02
 583   4.134699774198358e-02
 584   4.113139128124953e-02
 585   4.097947327821774e-02
 586   4.086266943835409e-02
 587   4.077793674225066e-02
 588   4.057939711082046e-02
 589   4.046110125658847e-02
 590   4.030096707054175e-02
 591   4.003533508437092e-02
 592   3.985746819421548e-02
 593   3.948185652108732e-02
 594   3.875330093096691e-02
 595   3.755875404738435e-02
 596   3.707051461611063e-02
 597   3.611062760019650e-02
 598   3.504780287944070e-02
 599   3.433854203080253e-02
 600   3.390676340988489e-02
 601   3.390676312098564e-02
 602   3.390676143830079e-02
 603   3.390673667951997e-02
 604   3.390671485129415e-02
 605   3.390659846310788e-02
 606   3.390639303450677e-02
 607   3.390589738810625e-02
 608   3.390525341500471e-02
 609   3.390395475817607e-02
 610   3.390195190438337e-02
 611   3.389826309302488e-02
 612   3.389048923804071e-02
 613   3.387964169090556e-02
 614   3.386964924630063e-02
 615   3.384675417732523e-02
 616   3.381465324874797e-02
 617   3.377298600363557e-02
 618   3.372160201265346e-02
 619   3.368324119637340e-02
 620   3.359624060491237e-02
 621   3.348919211588493e-02
 622   3.339787005152898e-02
 623   3.329329076616841e-02
 624   3.317340664502600e-02
 625   3.306327950692264e-02
 626   3.295027985600732e-02
 627   3.283544692354160e-02
 628   3.276729300474306e-02
 629   3.269283353230287e-02
 630   3.260529903320152e-02
 631   3.256803462464179e-02
 632   3.250128921427072e-02
 633   3.240467054207676e-02
 634   3.230298053593543e-02
 635   3.217380865550521e-02
 636   3.207302634808847e-02
 637   3.192797536350226e-02
 638   3.183939033991241e-02
 639   3.174440617094364e-02
 640   3.166684329432683e-02
 641   3.162725923983021e-02
 642   3.157826284844398e-02
 643   3.151569558136114e-02
 644   3.146407784547146e-02
 645   3.140473201312145e-02
 646   3.134797200189351e-02
 647   3.127508773443716e-02
 648   3.117685420718240e-02
 649   3.109552718719204e-02
 650   3.101719361763034e-02
 651   3.092213774091317e-02
 652   3.085249851164371e-02
 653   3.075437671509086e-02
 654   3.064164341752394e-02
 655   3.055610474500852e-02
 656   3.049971086174705e-02
 657   3.043524517931534e-02
 658   3.037782027840925e-02
 659   3.029217543987608e-02
 660   3.021640129282230e-02
 661   3.014488251687053e-02
 662   3.002663187702545e-02
 663   2.992689748550011e-02
 664   2.984317951062811e-02
 665   2.972685654311263e-02
 666   2.959443406779532e-02
 667   2.946612976167318e-02
 668   2.936528293942385e-02
 669   2.922853722793854e-02
 670   2.900179919469405e-02
 671   2.887575493950896e-02
 672   2.865464531094020e-02
 673   2.837484946574434e-02
 674   2.809331393576695e-02
 675   2.788164390322465e-02
 676   2.765196671069778e-02
 677   2.753903466235451e-02
 678   2.742404917213909e-02
 679   2.735809117554499e-02
 680   2.729324998146188e-02
 681   2.719830655090632e-02
 682   2.706132226138166e-02
 683   2.691449290238401e-02
 684   2.676328015909963e-02
 685   2.669385539549949e-02
 686   2.660841047302859e-02
 687   2.640762924050194e-02
 688   2.619315466704089e-02
 689   2.599175551983474e-02
 690   2.580519371129747e-02
 691   2.563388647572635e-02
 692   2.552009187439154e-02
 693   2.530418744967785e-02
 694   2.512161817327725e-02
 695   2.499754759283103e-02
 696   2.492285652972159e-02
 697   2.489275079944974e-02
 698   2.479980448408099e-02
 699   2.476528434922700e-02
 700   2.466825477022208e-02
 701   2.466825470040389e-02
 702   2.466825410430877e-02
 703   2.466824940896291e-02
 704   2.466824262248126e-02
 705   2.466821336327582e-02
 706   2.466815862675272e-02
 707   2.466804930783463e-02
 708   2.466790315487441e-02
 709   2.466759080772445e-02
 710   2.466725543751788e-02
 711   2.466647659362191e-02
 712   2.466526146296436e-02
 713   2.466366047209477e-02
 714   2.466252543452039e-02
 715   2.465990439078821e-02
 716   2.465771452392886e-02
 717   2.465482622607307e-02
 718   2.465059003370272e-02
 719   2.464884824422927e-02
 720   2.464440148376183e-02
 721   2.463864466830364e-02
 722   2.463463303226426e-02
 723   2.462919464543617e-02
 724   2.462290208113766e-02
 725   2.461738697767801e-02
 726   2.460841660879184e-02
 727   2.459487940269767e-02
 728   2.458305900303795e-02
 729   2.456892262913365e-02
 730   2.454866366524109e-02
 731   2.453201015779632e-02
 732   2.451773125380544e-02
 733   2.450552445817577e-02
 734   2.449131013970891e-02
 735   2.447543387880398e-02
 736   2.446510288445810e-02
 737   2.444338464356674e-02
 738   2.442555943638961e-02
 739   2.438961096962903e-02
 740   2.436154596201064e-02
 741   2.433618315513448e-02
 742   2.430690789309130e-02
 743   2.427162123419501e-02
 744   2.422993697750082e-02
 745   2.416818536346853e-02
 746   2.409238580506883e-02
 747   2.402034860150781e-02
 748   2.390772008211945e-02
 749   2.380117655687307e-02
 750   2.372630082912880e-02
 751   2.361468545170445e-02
 752   2.349809940684796e-02
 753   2.337358557021325e-02
 754   2.328468626564688e-02
 755   2.318674864439858e-02
 756   2.311394470459620e-02
 757   2.305285208524179e-02
 758   2.298393433177339e-02
 759   2.290857832002081e-02
 760   2.284971752987796e-02
 761   2.282481371163136e-02
 762   2.277474715360104e-02
 763   2.269848306230495e-02
 764   2.261767393501840e-02
 765   2.253078732987742e-02
 766   2.245402386557789e-02
 767   2.241046875150933e-02
 768   2.235992684866042e-02
 769   2.226579521678811e-02
 770   2.212955468756197e-02
 771   2.202739710438475e-02
 772   2.190011336858650e-02
 773   2.178440160894227e-02
 774   2.168823059882204e-02
 775   2.152454883502250e-02
 776   2.138095969808751e-02
 777   2.126635081455460e-02
 778   2.117076963477927e-02
 779   2.110874170757844e-02
 780   2.103371472239103e-02
 781   2.091193071992574e-02
 782   2.082541117338315e-02
 783   2.073590349793624e-02
 784   2.058546930266260e-02
 785   2.041972041350780e-02
 786   2.034502111330352e-02
 787   2.029487632917992e-02
 788   2.022084627455603e-02
 789   2.017366359250545e-02
 790   2.005320042640610e-02
 791   1.987547329488788e-02
 792   1.977527370327624e-02
 793   1.962793018970664e-02
 794   1.934015647378322e-02
 795   1.899951280960718e-02
 796   1.869742070718993e-02
 797   1.839704946202800e-02
 798   1.816559167902342e-02
 799   1.797181961440131e-02
 800   1.765393005798364e-02
 801   1.765392964008291e-02
 802   1.765392554848972e-02
 803   1.765389636058907e-02
 804   1.765385853984214e-02
 805   1.765367886799986e-02
 806   1.765327291799118e-02
 807   1.765264448028665e-02
 808   1.765122589634420e-02
 809   1.764930714157270e-02
 810   1.764765833409173e-02
 811   1.764311229048636e-02
 812   1.763537164225038e-02
 813   1.762103000526689e-02
 814   1.761073951434340e-02
 815   1.758482905449295e-02
 816   1.756285995204814e-02
 817   1.753063185762280e-02
 818   1.747791683320793e-02
 819   1.745521705582126e-02
 820   1.740114398914475e-02
 821   1.733493627145379e-02
 822   1.728613683887219e-02
 823   1.723834971029081e-02
 824   1.718031678445766e-02
 825   1.712868093158217e-02
 826   1.707673365641275e-02
 827   1.702400088308780e-02
 828   1.698114985334067e-02
 829   1.693684690060595e-02
 830   1.687404800129143e-02
 831   1.680659908178186e-02
 832   1.671320729440785e-02
 833   1.661692418619400e-02
 834   1.651934605841918e-02
 835   1.639234441067876e-02
 836   1.631062679122904e-02
 837   1.622178830704031e-02
 838   1.615270135991551e-02
 839   1.609282125831144e-02
 840   1.603233237555247e-02
 841   1.598569377056246e-02
 842   1.593251835386058e-02
 843   1.588228938093765e-02
 844   1.583161283169180e-02
 845   1.576201087971431e-02
 846   1.571074847751056e-02
 847   1.567411730698423e-02
 848   1.560233059204608e-02
 849   1.556172718773813e-02
 850   1.552017314106479e-02
 851   1.546885540335694e-02
 852   1.543596995782957e-02
 853   1.540533538039698e-02
 854   1.536921515216561e-02
 855   1.533091485442531e-02
 856   1.527299871984852e-02
 857   1.524381595047172e-02
 858   1.518900090306207e-02
 859   1.512205058496518e-02
 860   1.509454331215672e-02
 861   1.505534380397620e-02
 862   1.499989554450809e-02
 863   1.494493896871572e-02
 864   1.485938637094000e-02
 865   1.480420412469262e-02
 866   1.474122925174573e-02
 867   1.467982326731588e-02
 868   1.460197797025427e-02
 869   1.455338025076317e-02
 870   1.445472305587269e-02
 871   1.439769860047447e-02
 872   1.435727691245499e-02
 873   1.431051894266825e-02
 874   1.423864164700297e-02
 875   1.419728930912874e-02
 876   1.416768466698006e-02
 877   1.413397228860452e-02
 878   1.407813499425521e-02
 879   1.401831263570174e-02
 880   1.397017468373507e-02
 881   1.387977032148432e-02
 882   1.380258025682136e-02
 883   1.374553535284670e-02
 884   1.369764038944943e-02
 885   1.360812257105207e-02
 886   1.350878489461227e-02
 887   1.340896511910336e-02
 888   1.332711969770117e-02
 889   1.321932038344001e-02
 890   1.313150006583561e-02
 891   1.302373601147219e-02
 892   1.296266736609684e-02
 893   1.289323315352821e-02
 894   1.278376131796605e-02
 895   1.269755401380248e-02
 896   1.265812225440777e-02
 897   1.249491372235798e-02
 898   1.245060838258975e-02
 899   1.241343493806274e-02
 900   1.236273188765646e-02
 901   1.236273186301634e-02
 902   1.236273167311628e-02
 903   1.236272996186378e-02
 904   1.236272760341248e-02
 905   1.236271746025827e-02
 906   1.236269890803153e-02
 907   1.236265880290338e-02
 908   1.236260319312899e-02
 909   1.236248483384306e-02
 910   1.236234294859335e-02
 911   1.236202645825793e-02
 912   1.236149550809771e-02
 913   1.236068932025180e-02
 914   1.235999705054196e-02
 915   1.235827631701745e-02
 916   1.235637752723893e-02
 917   1.235373393201191e-02
 918   1.234971219420608e-02
 919   1.234746309605016e-02
 920   1.234185199569776e-02
 921   1.233435821658965e-02
 922   1.232804364730139e-02
 923   1.231887828803645e-02
 924   1.231059941127929e-02
 925   1.230254450821014e-02
 926   1.229601239468426e-02
 927   1.228862758712902e-02
 928   1.228350524947397e-02
 929   1.227855180147307e-02
 930   1.227287940182519e-02
 931   1.226832439882278e-02
 932   1.226094050309347e-02
 933   1.225342734946754e-02
 934   1.224724995151208e-02
 935   1.224122193985363e-02
 936   1.223637118419527e-02
 937   1.222946320972538e-02
 938   1.222602468864000e-02
 939   1.221827505600093e-02
 940   1.220892291514013e-02
 941   1.219876760639228e-02
 942   1.218228213714619e-02
 943   1.216319913702677e-02
 944   1.214822925995042e-02
 945   1.212671139825626e-02
 946   1.210939100491118e-02
 947   1.209677034636268e-02
 948   1.208392764804421e-02
 949   1.207422382337110e-02
 950   1.206534075030377e-02
 951   1.204431422138348e-02
 952   1.202363772675533e-02
 953   1.200595598754883e-02
 954   1.197989992524355e-02
 955   1.196309632067444e-02
 956   1.194346438075128e-02
 957   1.191787467937090e-02
 958   1.189230454986842e-02
 959   1.185265749964408e-02
 960   1.179381725282292e-02
 961   1.175111401980729e-02
 962   1.172407610789770e-02
 963   1.169561103883593e-02
 964   1.164363965378316e-02
 965   1.155293614426962e-02
 966   1.146350574428254e-02
 967   1.140966302748884e-02
 968   1.138208303364096e-02
 969   1.134137638383832e-02
 970   1.124453121944302e-02
 971   1.113483827174883e-02
 972   1.101898605638955e-02
 973   1.096070681148482e-02
 974   1.091188949857153e-02
 975   1.086102527670794e-02
 976   1.081177209029104e-02
 977   1.075464731954352e-02
 978   1.066818390375456e-02
 979   1.060804555469362e-02
 980   1.057174574705525e-02
 981   1.055487494432107e-02
 982   1.050690360437626e-02
 983   1.047005592833562e-02
 984   1.040370135891209e-02
 985   1.037316096801868e-02
 986   1.032917988233502e-02
 987   1.025255851289779e-02
 988   1.019257948508100e-02
 989   1.014537918699322e-02
 990   1.010602867538259e-02
 991   1.007872499886157e-02
 992   1.005484285806652e-02
 993   9.971136316997593e-03
 994   9.855638495710323e-03
 995   9.821050577199850e-03
 996   9.798473194848147e-03
 997   9.753338985091004e-03
 998   9.688094591436592e-03
 999   9.592160011207263e-03
1000   9.375753732324745e-03


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT13_bdrAmp1-1_k2_l6.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.235671018918953e-01
   2   6.229727828361363e-01
   3   6.226199766758480e-01
   4   6.169755640038910e-01
   5   6.145444254625619e-01
   6   6.097008222896645e-01
   7   6.035450679529577e-01
   8   5.920567443861715e-01
   9   5.835957894003944e-01
  10   5.695289203887555e-01
  11   5.628517376426581e-01
  12   5.585352390823748e-01
  13   5.523531811425202e-01
  14   5.411997283910651e-01
  15   5.315581151562261e-01
  16   5.257993314178910e-01
  17   5.200667969399519e-01
  18   5.164133362692001e-01
  19   5.122289954508075e-01
  20   5.080818923715483e-01
  21   5.056432967616045e-01
  22   5.016646197146181e-01
  23   4.972104658455587e-01
  24   4.943683692205555e-01
  25   4.936390459423679e-01
  26   4.920166595740732e-01
  27   4.916063044060068e-01
  28   4.906392549435205e-01
  29   4.891925899467028e-01
  30   4.877776992525000e-01
  31   4.870321041142148e-01
  32   4.856519127471799e-01
  33   4.842166393567139e-01
  34   4.811842500550272e-01
  35   4.802628061726788e-01
  36   4.793904264441256e-01
  37   4.784112500331026e-01
  38   4.775326887848970e-01
  39   4.762643891452888e-01
  40   4.745314499328754e-01
  41   4.715892831515575e-01
  42   4.702513459347778e-01
  43   4.672517631820515e-01
  44   4.646983674249749e-01
  45   4.636359405697987e-01
  46   4.591217491256922e-01
  47   4.582060915876764e-01
  48   4.555604628107494e-01
  49   4.538002963097361e-01
  50   4.511964898201682e-01
  51   4.479762111291155e-01
  52   4.462890228516158e-01
  53   4.433485322266849e-01
  54   4.418222135578562e-01
  55   4.394346866166691e-01
  56   4.381013151232805e-01
  57   4.361693743610234e-01
  58   4.342811966298430e-01
  59   4.322393321227207e-01
  60   4.299181680976689e-01
  61   4.275182238722243e-01
  62   4.260439507474766e-01
  63   4.249029315436565e-01
  64   4.230784008831138e-01
  65   4.220732948605162e-01
  66   4.204319865822593e-01
  67   4.190746235847790e-01
  68   4.174919320171384e-01
  69   4.136512158358762e-01
  70   4.117120735650129e-01
  71   4.095343072336274e-01
  72   4.057021102696848e-01
  73   3.999729308179021e-01
  74   3.977388014178361e-01
  75   3.946082311490432e-01
  76   3.914379684575170e-01
  77   3.870771564252620e-01
  78   3.835283229970931e-01
  79   3.814230759959277e-01
  80   3.786314789237893e-01
  81   3.757664906589515e-01
  82   3.719859478011395e-01
  83   3.685400659993794e-01
  84   3.643564191994361e-01
  85   3.614741972276802e-01
  86   3.594442244310034e-01
  87   3.566056608777693e-01
  88   3.547171985995550e-01
  89   3.511126159584383e-01
  90   3.489045320724039e-01
  91   3.451396006769606e-01
  92   3.431007570704987e-01
  93   3.375208454259133e-01
  94   3.317960592600758e-01
  95   3.263298453456152e-01
  96   3.205650947935949e-01
  97   3.139414186035155e-01
  98   3.096340573977973e-01
  99   3.035032844869794e-01
 100   2.980917788870966e-01
 101   2.980917772851153e-01
 102   2.980917627791065e-01
 103   2.980915603087655e-01
 104   2.980913032226917e-01
 105   2.980901645416887e-01
 106   2.980886010345741e-01
 107   2.980837489902712e-01
 108   2.980789348994185e-01
 109   2.980656287386271e-01
 110   2.980253757505311e-01
 111   2.979749465700869e-01
 112   2.979205012427948e-01
 113   2.978434577416646e-01
 114   2.977354265611630e-01
 115   2.976398513348780e-01
 116   2.974097517481286e-01
 117   2.972665619458196e-01
 118   2.970881695462445e-01
 119   2.967981133219306e-01
 120   2.965383305630502e-01
 121   2.960985238335178e-01
 122   2.958031782503642e-01
 123   2.955861661070326e-01
 124   2.954107860030275e-01
 125   2.952664430818787e-01
 126   2.951357239297612e-01
 127   2.949360277595373e-01
 128   2.947253916028637e-01
 129   2.943883651599672e-01
 130   2.939962431171625e-01
 131   2.935944206350615e-01
 132   2.931887964756487e-01
 133   2.926158984360172e-01
 134   2.922946492647132e-01
 135   2.918923995086479e-01
 136   2.916338629164018e-01
 137   2.913277962606501e-01
 138   2.908938507077922e-01
 139   2.902010349511214e-01
 140   2.893769973235357e-01
 141   2.884483121454122e-01
 142   2.875079339975589e-01
 143   2.865444066498203e-01
 144   2.857812948369773e-01
 145   2.851066115827716e-01
 146   2.842045298687521e-01
 147   2.831721974395653e-01
 148   2.822231217495215e-01
 149   2.813185948582462e-01
 150   2.802004661913660e-01
 151   2.791908495409534e-01
 152   2.783594487799553e-01
 153   2.770556433871102e-01
 154   2.757979854504538e-01
 155   2.751193396219034e-01
 156   2.742869726743150e-01
 157   2.734964180743628e-01
 158   2.722788300412179e-01
 159   2.707939421655943e-01
 160   2.687445915715035e-01
 161   2.674144089310730e-01
 162   2.661086357248055e-01
 163   2.652552616434974e-01
 164   2.643513683760489e-01
 165   2.633219234507571e-01
 166   2.615328595830282e-01
 167   2.605612726177990e-01
 168   2.597387709489531e-01
 169   2.590899147195642e-01
 170   2.577671381736981e-01
 171   2.562741153781963e-01
 172   2.535269635650699e-01
 173   2.512723171378675e-01
 174   2.492620721740873e-01
 175   2.483332192191414e-01
 176   2.472720813372794e-01
 177   2.446230121553309e-01
 178   2.425486365262139e-01
 179   2.407180979598705e-01
 180   2.398421563088670e-01
 181   2.376167862140975e-01
 182   2.354168054455689e-01
 183   2.338953737789185e-01
 184   2.318695752675068e-01
 185   2.299932277278409e-01
 186   2.279473537352404e-01
 187   2.261644526534405e-01
 188   2.241660104114736e-01
 189   2.230255094492302e-01
 190   2.211150631654335e-01
 191   2.188255371841255e-01
 192   2.161070867489267e-01
 193   2.132328302382814e-01
 194   2.085348345812901e-01
 195   2.012769410096694e-01
 196   1.938575053406388e-01
 197   1.889657590258509e-01
 198   1.835100172329002e-01
 199   1.756304218613792e-01
 200   1.691577242701454e-01
 201   1.691577225342257e-01
 202   1.691577096694469e-01
 203   1.691575398104478e-01
 204   1.691573664593103e-01
 205   1.691560047134198e-01
 206   1.691541254878703e-01
 207   1.691494246090307e-01
 208   1.691433591866122e-01
 209   1.691324629454676e-01
 210   1.690913819924988e-01
 211   1.690331906202810e-01
 212   1.689619908852354e-01
 213   1.688526823357220e-01
 214   1.686847349705277e-01
 215   1.685361027796897e-01
 216   1.681803359315521e-01
 217   1.679012324310404e-01
 218   1.675895512766210e-01
 219   1.672086063689308e-01
 220   1.668827288190865e-01
 221   1.663212126997047e-01
 222   1.657876049777710e-01
 223   1.654049414861248e-01
 224   1.649754421296498e-01
 225   1.644899149315357e-01
 226   1.640413783401668e-01
 227   1.636928126991418e-01
 228   1.633025525134789e-01
 229   1.628896874819894e-01
 230   1.625748192972426e-01
 231   1.621269392488389e-01
 232   1.617505157840090e-01
 233   1.613356226247322e-01
 234   1.611484020598943e-01
 235   1.608846394556500e-01
 236   1.606603990718164e-01
 237   1.605095502219525e-01
 238   1.601424348265904e-01
 239   1.597752685559156e-01
 240   1.591628820408521e-01
 241   1.584498082540444e-01
 242   1.579629189808550e-01
 243   1.577164887137932e-01
 244   1.575361652392955e-01
 245   1.574542478332075e-01
 246   1.572266253102158e-01
 247   1.569704400847504e-01
 248   1.567017281031414e-01
 249   1.564707200474151e-01
 250   1.562578709662691e-01
 251   1.560994214748123e-01
 252   1.558274231223213e-01
 253   1.553561990780180e-01
 254   1.549086557637127e-01
 255   1.545564948056226e-01
 256   1.542484412909063e-01
 257   1.539544581675709e-01
 258   1.537151199263168e-01
 259   1.533648041820353e-01
 260   1.529956158691189e-01
 261   1.525073910350344e-01
 262   1.520798887428356e-01
 263   1.516853783269907e-01
 264   1.512455779556330e-01
 265   1.509878788575430e-01
 266   1.503167522886359e-01
 267   1.495745038055598e-01
 268   1.492354889346300e-01
 269   1.490767771061021e-01
 270   1.488848009857946e-01
 271   1.483462923625916e-01
 272   1.471503699915064e-01
 273   1.464949978546070e-01
 274   1.449562788954524e-01
 275   1.441228231332058e-01
 276   1.432408317433714e-01
 277   1.421694392491697e-01
 278   1.415034434629067e-01
 279   1.407671832670811e-01
 280   1.402090853400008e-01
 281   1.394199784322386e-01
 282   1.381961892966199e-01
 283   1.374274689155374e-01
 284   1.365058008922764e-01
 285   1.352402000242114e-01
 286   1.345236312855838e-01
 287   1.336555229244943e-01
 288   1.328795711557963e-01
 289   1.323109918509038e-01
 290   1.313908231082518e-01
 291   1.290694161181572e-01
 292   1.278047181213456e-01
 293   1.256687663262550e-01
 294   1.239783260894348e-01
 295   1.229811280422477e-01
 296   1.220328881779081e-01
 297   1.211875129892862e-01
 298   1.199304210684013e-01
 299   1.188509883307321e-01
 300   1.175184589674243e-01
 301   1.175184587857890e-01
 302   1.175184571288947e-01
 303   1.175184381890717e-01
 304   1.175184144402542e-01
 305   1.175182513150207e-01
 306   1.175180340667459e-01
 307   1.175174656113353e-01
 308   1.175166709425742e-01
 309   1.175155283531266e-01
 310   1.175105686668430e-01
 311   1.175033386664848e-01
 312   1.174907448287700e-01
 313   1.174794692648563e-01
 314   1.174571680473932e-01
 315   1.174387191071096e-01
 316   1.173864977931376e-01
 317   1.173436751729809e-01
 318   1.172863451820752e-01
 319   1.171659332006113e-01
 320   1.170703614637661e-01
 321   1.168991060606969e-01
 322   1.167584201089546e-01
 323   1.166535753726310e-01
 324   1.165493250194553e-01
 325   1.164159994482003e-01
 326   1.163190091261657e-01
 327   1.161764613999444e-01
 328   1.159648864265880e-01
 329   1.157894064270314e-01
 330   1.156532157100977e-01
 331   1.155198924086975e-01
 332   1.153578603690913e-01
 333   1.151599889564094e-01
 334   1.150578530411191e-01
 335   1.149850114742439e-01
 336   1.149164015392325e-01
 337   1.148607568317122e-01
 338   1.147544403031374e-01
 339   1.146507150192898e-01
 340   1.144415971692897e-01
 341   1.141747781401313e-01
 342   1.139188565778626e-01
 343   1.137333758982387e-01
 344   1.135661643039144e-01
 345   1.134280110679696e-01
 346   1.132313879900467e-01
 347   1.129682084683708e-01
 348   1.127446085974817e-01
 349   1.125262986741632e-01
 350   1.121623452074916e-01
 351   1.118387652197766e-01
 352   1.115682453761128e-01
 353   1.112318879433104e-01
 354   1.109495335511724e-01
 355   1.104306540739873e-01
 356   1.100553912374676e-01
 357   1.095154457025648e-01
 358   1.090214848296205e-01
 359   1.086600970240838e-01
 360   1.080772961263253e-01
 361   1.076555651532995e-01
 362   1.074934611194618e-01
 363   1.073550290296591e-01
 364   1.071829897543940e-01
 365   1.069796714605250e-01
 366   1.067385626060666e-01
 367   1.062868091470737e-01
 368   1.059103274145029e-01
 369   1.057021806406972e-01
 370   1.054164567490719e-01
 371   1.049060449064782e-01
 372   1.043850909431983e-01
 373   1.037355989474368e-01
 374   1.026597018104094e-01
 375   1.020809919092650e-01
 376   1.015479234607639e-01
 377   1.006543988794386e-01
 378   1.000360988344304e-01
 379   9.972261800967368e-02
 380   9.951489399869398e-02
 381   9.927093588337482e-02
 382   9.897773977401012e-02
 383   9.862382202025861e-02
 384   9.816716848463018e-02
 385   9.780117203884421e-02
 386   9.745787894008005e-02
 387   9.698267968710014e-02
 388   9.668214272597786e-02
 389   9.626701389094859e-02
 390   9.554998485892194e-02
 391   9.523075208508448e-02
 392   9.466708190550474e-02
 393   9.396991183692287e-02
 394   9.310037215135546e-02
 395   9.185343079645769e-02
 396   9.022174516929873e-02
 397   8.917909121715908e-02
 398   8.772381068010093e-02
 399   8.613078541078907e-02
 400   8.413571210644850e-02
 401   8.413571139064346e-02
 402   8.413570601884940e-02
 403   8.413564134811163e-02
 404   8.413557210698111e-02
 405   8.413504849055957e-02
 406   8.413422684807416e-02
 407   8.413255352275770e-02
 408   8.413052583415706e-02
 409   8.412580888792551e-02
 410   8.411008830274370e-02
 411   8.408406322861055e-02
 412   8.404752986952879e-02
 413   8.400437853004933e-02
 414   8.393879355949514e-02
 415   8.387180790797173e-02
 416   8.371871139259592e-02
 417   8.359550051341463e-02
 418   8.343459479164174e-02
 419   8.320330165518119e-02
 420   8.304212279314267e-02
 421   8.275284596455908e-02
 422   8.243716403447370e-02
 423   8.210482135938446e-02
 424   8.178758711393540e-02
 425   8.144468967948662e-02
 426   8.122848611333532e-02
 427   8.102047856100418e-02
 428   8.076783816643442e-02
 429   8.058076333384059e-02
 430   8.046801841670204e-02
 431   8.032817787415623e-02
 432   8.019886504526032e-02
 433   8.000493722902462e-02
 434   7.982693844180211e-02
 435   7.964209075632428e-02
 436   7.944040805614437e-02
 437   7.923054577609229e-02
 438   7.898229119261123e-02
 439   7.882356969663755e-02
 440   7.865246648606902e-02
 441   7.846693372322253e-02
 442   7.835580304917535e-02
 443   7.826433659389291e-02
 444   7.811776400350201e-02
 445   7.799664937432747e-02
 446   7.789740246242072e-02
 447   7.777413876279796e-02
 448   7.757912362746215e-02
 449   7.745442217824687e-02
 450   7.731205132973951e-02
 451   7.726103395846839e-02
 452   7.719213603937379e-02
 453   7.707703335850040e-02
 454   7.699493303902030e-02
 455   7.689899794371866e-02
 456   7.677984097809593e-02
 457   7.656915408239483e-02
 458   7.634453615800063e-02
 459   7.611993683896470e-02
 460   7.587282516373177e-02
 461   7.567797784898449e-02
 462   7.544106106767315e-02
 463   7.523247783265274e-02
 464   7.502249278361310e-02
 465   7.476591534865806e-02
 466   7.436950266609654e-02
 467   7.398998067978681e-02
 468   7.382362688745586e-02
 469   7.367651966847441e-02
 470   7.343418366652361e-02
 471   7.300782671710807e-02
 472   7.257282651146356e-02
 473   7.221878833596203e-02
 474   7.185576727165353e-02
 475   7.149820695682255e-02
 476   7.116768461971720e-02
 477   7.084638881501268e-02
 478   7.056523636471232e-02
 479   7.026684145227274e-02
 480   6.998841476970971e-02
 481   6.962040624809873e-02
 482   6.914353888419088e-02
 483   6.878679925814253e-02
 484   6.866290805121525e-02
 485   6.848126563639242e-02
 486   6.828950486997845e-02
 487   6.810276154594763e-02
 488   6.786714312050579e-02
 489   6.742741239232859e-02
 490   6.676263997605961e-02
 491   6.604605167344291e-02
 492   6.558277890791131e-02
 493   6.498307457308708e-02
 494   6.419072829299143e-02
 495   6.347242235296410e-02
 496   6.293733045665981e-02
 497   6.253265707428678e-02
 498   6.217692707512044e-02
 499   6.181873311170482e-02
 500   6.152230965284477e-02
 501   6.152230963154838e-02
 502   6.152230944205159e-02
 503   6.152230749158398e-02
 504   6.152230473730971e-02
 505   6.152228737864086e-02
 506   6.152225967960728e-02
 507   6.152220045012616e-02
 508   6.152212271238189e-02
 509   6.152197203227686e-02
 510   6.152145203301467e-02
 511   6.152087686325746e-02
 512   6.151992349034625e-02
 513   6.151796961180220e-02
 514   6.151502628696315e-02
 515   6.151233062439934e-02
 516   6.150409244742561e-02
 517   6.149671199066246e-02
 518   6.148589495647828e-02
 519   6.145990537820369e-02
 520   6.143602732402264e-02
 521   6.138525439669068e-02
 522   6.133041929080663e-02
 523   6.127001966946573e-02
 524   6.120799736057531e-02
 525   6.114402489367276e-02
 526   6.109616812232660e-02
 527   6.100751976254674e-02
 528   6.089761123773538e-02
 529   6.079707357945804e-02
 530   6.072288525618191e-02
 531   6.066755126889847e-02
 532   6.060283206031766e-02
 533   6.051501639109687e-02
 534   6.045192236807918e-02
 535   6.039818754557455e-02
 536   6.034736983123309e-02
 537   6.029181923820395e-02
 538   6.021326364777230e-02
 539   6.014013548653526e-02
 540   6.003599469635677e-02
 541   5.993080064340646e-02
 542   5.984202401741336e-02
 543   5.974151386703012e-02
 544   5.961795820975826e-02
 545   5.946871361556608e-02
 546   5.931538898841056e-02
 547   5.917584317310040e-02
 548   5.904440949950881e-02
 549   5.887770596673540e-02
 550   5.861667299747662e-02
 551   5.843613652369169e-02
 552   5.826635038579617e-02
 553   5.806512003498123e-02
 554   5.789631499957291e-02
 555   5.755711263580584e-02
 556   5.731639967355764e-02
 557   5.699949815136363e-02
 558   5.675681258723814e-02
 559   5.660545846139677e-02
 560   5.647941251654181e-02
 561   5.633138124882014e-02
 562   5.625526027261779e-02
 563   5.612234936703194e-02
 564   5.595713808852005e-02
 565   5.578401474242314e-02
 566   5.565635937993341e-02
 567   5.552098389576493e-02
 568   5.535457863328330e-02
 569   5.519634522037221e-02
 570   5.502627161375432e-02
 571   5.471929726428480e-02
 572   5.445628253534959e-02
 573   5.402490770921017e-02
 574   5.359960027469538e-02
 575   5.344582326192996e-02
 576   5.329807309559789e-02
 577   5.288543520025536e-02
 578   5.261753112207455e-02
 579   5.241782214480091e-02
 580   5.223409451434021e-02
 581   5.201576583472305e-02
 582   5.183814608404733e-02
 583   5.164478202493386e-02
 584   5.147147370759775e-02
 585   5.133041584723338e-02
 586   5.121560961729482e-02
 587   5.100325588368529e-02
 588   5.089605069347058e-02
 589   5.078130799252522e-02
 590   5.051452591006681e-02
 591   5.027818005291625e-02
 592   5.005341857469324e-02
 593   4.978173898441897e-02
 594   4.921636125305216e-02
 595   4.892186258070168e-02
 596   4.881114832748634e-02
 597   4.842171769996529e-02
 598   4.803511994771098e-02
 599   4.753081310066720e-02
 600   4.686158021287583e-02
 601   4.686157993836362e-02
 602   4.686157761022246e-02
 603   4.686155379582031e-02
 604   4.686151967620126e-02
 605   4.686130948088564e-02
 606   4.686100338762067e-02
 607   4.686027304203210e-02
 608   4.685960961813332e-02
 609   4.685774598736028e-02
 610   4.685178877588223e-02
 611   4.684315992932962e-02
 612   4.683341786122543e-02
 613   4.681251479974252e-02
 614   4.678773355548999e-02
 615   4.676759523191994e-02
 616   4.670594271849832e-02
 617   4.666694027948135e-02
 618   4.659942616321110e-02
 619   4.647715715352943e-02
 620   4.638655896184205e-02
 621   4.623878740288270e-02
 622   4.612159133037687e-02
 623   4.603414029790617e-02
 624   4.593823347481019e-02
 625   4.582954252169617e-02
 626   4.573825659120166e-02
 627   4.564011228219134e-02
 628   4.544887110894735e-02
 629   4.533047165538451e-02
 630   4.520413373132594e-02
 631   4.509491879972831e-02
 632   4.499893586734017e-02
 633   4.494485191489542e-02
 634   4.492475122278932e-02
 635   4.489743507676174e-02
 636   4.486476377212535e-02
 637   4.483101530998126e-02
 638   4.476313153897438e-02
 639   4.469683629520015e-02
 640   4.460660097733841e-02
 641   4.449533768349772e-02
 642   4.439688675843422e-02
 643   4.429749543717637e-02
 644   4.418365441784937e-02
 645   4.413166930730509e-02
 646   4.408086269687724e-02
 647   4.399260531926384e-02
 648   4.389217720012937e-02
 649   4.382656550206759e-02
 650   4.373351697134335e-02
 651   4.365183104986670e-02
 652   4.359526699548503e-02
 653   4.349356930631689e-02
 654   4.329410812363770e-02
 655   4.317231130271995e-02
 656   4.307406410818632e-02
 657   4.291266417809293e-02
 658   4.279407027528323e-02
 659   4.267075728749788e-02
 660   4.253090013406809e-02
 661   4.237634989238469e-02
 662   4.229728940906417e-02
 663   4.224692392800185e-02
 664   4.219291817721652e-02
 665   4.210957203970001e-02
 666   4.191355980087931e-02
 667   4.179348248925435e-02
 668   4.172172822606728e-02
 669   4.169222247530654e-02
 670   4.163062562053658e-02
 671   4.153233306015997e-02
 672   4.136796128208237e-02
 673   4.124041974382121e-02
 674   4.100404672993817e-02
 675   4.084627340866777e-02
 676   4.065687367129995e-02
 677   4.050904544088432e-02
 678   4.040929149258079e-02
 679   4.017015405278760e-02
 680   3.995466201390271e-02
 681   3.978195474508524e-02
 682   3.957720520051303e-02
 683   3.936604849021403e-02
 684   3.927227446113529e-02
 685   3.920163801496716e-02
 686   3.912499095389820e-02
 687   3.894547604471238e-02
 688   3.878101058253597e-02
 689   3.853187019403514e-02
 690   3.828611053043612e-02
 691   3.792322805646640e-02
 692   3.758651384922379e-02
 693   3.727410335924545e-02
 694   3.704048511010419e-02
 695   3.653172784626716e-02
 696   3.595248842408087e-02
 697   3.548755804185393e-02
 698   3.508950563690823e-02
 699   3.481958835485090e-02
 700   3.443602558092085e-02
 701   3.443602551628074e-02
 702   3.443602499781047e-02
 703   3.443601918007708e-02
 704   3.443601117424828e-02
 705   3.443596358752635e-02
 706   3.443589532360086e-02
 707   3.443572435362256e-02
 708   3.443556007783844e-02
 709   3.443509477015480e-02
 710   3.443379098580648e-02
 711   3.443239427162113e-02
 712   3.443010064368577e-02
 713   3.442577103475254e-02
 714   3.441970410188029e-02
 715   3.441466250718056e-02
 716   3.440057020878540e-02
 717   3.438901212269618e-02
 718   3.437289597431872e-02
 719   3.433733413549914e-02
 720   3.430842237386205e-02
 721   3.424818692547246e-02
 722   3.418278014491211e-02
 723   3.412128515909436e-02
 724   3.406075194442752e-02
 725   3.399324411464001e-02
 726   3.394563801945983e-02
 727   3.388381128151410e-02
 728   3.380588478707410e-02
 729   3.373439847458646e-02
 730   3.367950454188144e-02
 731   3.362671926485176e-02
 732   3.355704019011795e-02
 733   3.344812940831088e-02
 734   3.338076382126905e-02
 735   3.332051693776886e-02
 736   3.329099901088881e-02
 737   3.326045608221944e-02
 738   3.322074774187875e-02
 739   3.318742081191101e-02
 740   3.314237165431343e-02
 741   3.309102664408593e-02
 742   3.304885525092272e-02
 743   3.299733766986210e-02
 744   3.294600554232469e-02
 745   3.288882389231807e-02
 746   3.284000299632952e-02
 747   3.279764327419649e-02
 748   3.275466958022732e-02
 749   3.269442938604603e-02
 750   3.258071311744996e-02
 751   3.249965474343591e-02
 752   3.244157291567626e-02
 753   3.236750377951698e-02
 754   3.227042413193881e-02
 755   3.218267126598544e-02
 756   3.210532366608211e-02
 757   3.197821276693152e-02
 758   3.182847012827628e-02
 759   3.173901076867888e-02
 760   3.165531595680072e-02
 761   3.155711437451459e-02
 762   3.149052381886311e-02
 763   3.138706151879866e-02
 764   3.126334526342956e-02
 765   3.112300151738522e-02
 766   3.098271524781238e-02
 767   3.086192058506857e-02
 768   3.071585910194076e-02
 769   3.062854041736208e-02
 770   3.050564510956489e-02
 771   3.039312842234526e-02
 772   3.025182369295213e-02
 773   3.008838069630007e-02
 774   2.996080374267835e-02
 775   2.987292189348051e-02
 776   2.976805006925929e-02
 777   2.962224510481210e-02
 778   2.951051804110411e-02
 779   2.941357332295680e-02
 780   2.927968448269515e-02
 781   2.909668922540936e-02
 782   2.889655872347472e-02
 783   2.879051665432720e-02
 784   2.862507403800817e-02
 785   2.848360756688411e-02
 786   2.833930943311437e-02
 787   2.822968351333499e-02
 788   2.819065175846026e-02
 789   2.803807726289873e-02
 790   2.790665578013445e-02
 791   2.782863549314833e-02
 792   2.771134803526884e-02
 793   2.757305349546750e-02
 794   2.744330169575641e-02
 795   2.735283947785015e-02
 796   2.726039818666902e-02
 797   2.719340320927511e-02
 798   2.711070876089547e-02
 799   2.694998998490075e-02
 800   2.655463918137766e-02
 801   2.655463907002043e-02
 802   2.655463809759682e-02
 803   2.655462799622683e-02
 804   2.655461355005915e-02
 805   2.655453500477107e-02
 806   2.655442481976680e-02
 807   2.655413384433297e-02
 808   2.655386105094622e-02
 809   2.655300335983482e-02
 810   2.655087843456919e-02
 811   2.654853725795793e-02
 812   2.654407208532520e-02
 813   2.653552005736356e-02
 814   2.652628148103357e-02
 815   2.651904774081244e-02
 816   2.649794127676403e-02
 817   2.648493947920814e-02
 818   2.646473435229287e-02
 819   2.643153345513972e-02
 820   2.640864546753004e-02
 821   2.636827340610916e-02
 822   2.633115097078115e-02
 823   2.630506434115534e-02
 824   2.627577784681321e-02
 825   2.623924231832172e-02
 826   2.620544952986827e-02
 827   2.615654875543770e-02
 828   2.611741728907575e-02
 829   2.608988033371800e-02
 830   2.605697966881725e-02
 831   2.601708675583770e-02
 832   2.598348907921869e-02
 833   2.593870561792472e-02
 834   2.591893348263176e-02
 835   2.589936471249188e-02
 836   2.588868644927269e-02
 837   2.587608061530217e-02
 838   2.586024245103927e-02
 839   2.584330892459931e-02
 840   2.582238636380848e-02
 841   2.578630573133699e-02
 842   2.575362823406863e-02
 843   2.572017585397424e-02
 844   2.567279223190606e-02
 845   2.564786892570421e-02
 846   2.561875654431188e-02
 847   2.557320179647726e-02
 848   2.552537707968685e-02
 849   2.548711020903645e-02
 850   2.543048805813568e-02
 851   2.539153033615520e-02
 852   2.536423704705469e-02
 853   2.530705751065306e-02
 854   2.521819015833034e-02
 855   2.515683256228650e-02
 856   2.506564950935994e-02
 857   2.494389579087213e-02
 858   2.477469531364583e-02
 859   2.466712959586323e-02
 860   2.456093228955311e-02
 861   2.450161979922943e-02
 862   2.442906228880259e-02
 863   2.438357434634309e-02
 864   2.432294695091397e-02
 865   2.426355299383074e-02
 866   2.419545323983033e-02
 867   2.412014951191745e-02
 868   2.409182195290379e-02
 869   2.407240220130474e-02
 870   2.402185955073281e-02
 871   2.396047273730500e-02
 872   2.388874887003701e-02
 873   2.385122829844611e-02
 874   2.374807339998412e-02
 875   2.364105283795489e-02
 876   2.348990722161169e-02
 877   2.337571940620584e-02
 878   2.333969694360571e-02
 879   2.325541791997542e-02
 880   2.318295469865257e-02
 881   2.303657972961445e-02
 882   2.293750074147521e-02
 883   2.286247258751823e-02
 884   2.280373718226565e-02
 885   2.271817216905665e-02
 886   2.262700469423897e-02
 887   2.253796856252086e-02
 888   2.246610452779040e-02
 889   2.233275710478616e-02
 890   2.222515914820177e-02
 891   2.208522004157476e-02
 892   2.195434594718807e-02
 893   2.183241954358824e-02
 894   2.153458603798854e-02
 895   2.121740558364452e-02
 896   2.087477747113620e-02
 897   2.056451252635560e-02
 898   2.033205140135342e-02
 899   2.012654361898965e-02
 900   1.981129345161347e-02
 901   1.981129338173433e-02
 902   1.981129279035766e-02
 903   1.981128703861374e-02
 904   1.981127615696872e-02
 905   1.981122129032565e-02
 906   1.981106377153366e-02
 907   1.981091511017375e-02
 908   1.981060400420235e-02
 909   1.981016690497013e-02
 910   1.980904602526649e-02
 911   1.980774479136313e-02
 912   1.980518766456534e-02
 913   1.980032920526810e-02
 914   1.979423875234734e-02
 915   1.978878552055961e-02
 916   1.977269479808732e-02
 917   1.976093392073868e-02
 918   1.974349851728945e-02
 919   1.971122840173275e-02
 920   1.967372612571099e-02
 921   1.959805349400852e-02
 922   1.952617211170329e-02
 923   1.944728853249713e-02
 924   1.937164790337080e-02
 925   1.929800547036812e-02
 926   1.925389591864592e-02
 927   1.919285495525623e-02
 928   1.911637307495058e-02
 929   1.904405296427459e-02
 930   1.897484026731221e-02
 931   1.892598588941705e-02
 932   1.887553445234577e-02
 933   1.882947824968665e-02
 934   1.879882885661532e-02
 935   1.876735052526782e-02
 936   1.874370514836636e-02
 937   1.871412081282241e-02
 938   1.868355152333641e-02
 939   1.865105141680197e-02
 940   1.860968982296186e-02
 941   1.857435611041292e-02
 942   1.853781568769450e-02
 943   1.850689626654023e-02
 944   1.847395803620019e-02
 945   1.842867708193751e-02
 946   1.838067172762914e-02
 947   1.834709815477329e-02
 948   1.830915276207508e-02
 949   1.823903795277929e-02
 950   1.815008292690853e-02
 951   1.808548689547848e-02
 952   1.802727846191403e-02
 953   1.796380502343221e-02
 954   1.793302674149522e-02
 955   1.788557358095082e-02
 956   1.782827836403820e-02
 957   1.776105384946150e-02
 958   1.770745418274546e-02
 959   1.767892667604483e-02
 960   1.763795669747819e-02
 961   1.760510911086360e-02
 962   1.756166860756312e-02
 963   1.751493313168125e-02
 964   1.745642610939414e-02
 965   1.740240869059316e-02
 966   1.730629957295403e-02
 967   1.725331495563032e-02
 968   1.718536809626603e-02
 969   1.713501766077379e-02
 970   1.708984333112292e-02
 971   1.701785675231940e-02
 972   1.695088506281403e-02
 973   1.692253493889197e-02
 974   1.686076683598237e-02
 975   1.683043605717362e-02
 976   1.678592174565963e-02
 977   1.665998335094698e-02
 978   1.660949349939693e-02
 979   1.651377374873103e-02
 980   1.641391335187170e-02
 981   1.626716671344098e-02
 982   1.611077622364494e-02
 983   1.604682231685610e-02
 984   1.596021981215354e-02
 985   1.587270408299048e-02
 986   1.578396150449619e-02
 987   1.573456196965670e-02
 988   1.569140444822281e-02
 989   1.560275321288486e-02
 990   1.548971640381681e-02
 991   1.541266423333741e-02
 992   1.531500934168173e-02
 993   1.527714241704726e-02
 994   1.522142154606685e-02
 995   1.516689330688215e-02
 996   1.513800338626987e-02
 997   1.510983065392651e-02
 998   1.507622174611423e-02
 999   1.501049575311504e-02
1000   1.488931809697887e-02


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT13_bdrAmp1-1_k2_l7.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.247215860683584e-01
   2   6.241187561590004e-01
   3   6.238228376783338e-01
   4   6.190670816832846e-01
   5   6.173371565262792e-01
   6   6.133465614452454e-01
   7   6.087740368278409e-01
   8   6.024161327495520e-01
   9   5.931850092279318e-01
  10   5.795037929438014e-01
  11   5.704878976509781e-01
  12   5.684024311213877e-01
  13   5.647000919221520e-01
  14   5.586295294432356e-01
  15   5.551161415406782e-01
  16   5.481782310562726e-01
  17   5.413276193043152e-01
  18   5.359586471676804e-01
  19   5.331908595296529e-01
  20   5.286601982724061e-01
  21   5.257707559027300e-01
  22   5.231966076769488e-01
  23   5.209127616406213e-01
  24   5.187291909382714e-01
  25   5.177734993855955e-01
  26   5.165965680697752e-01
  27   5.151528203953902e-01
  28   5.143858237282830e-01
  29   5.138198704120364e-01
  30   5.129456006339890e-01
  31   5.105472693678694e-01
  32   5.101047671806447e-01
  33   5.091780248014375e-01
  34   5.081086588201785e-01
  35   5.035613439847649e-01
  36   5.035080606331437e-01
  37   5.028097343184454e-01
  38   5.001701042402293e-01
  39   4.999223622865497e-01
  40   4.985863524728015e-01
  41   4.959534072953328e-01
  42   4.933821490847184e-01
  43   4.923938799198107e-01
  44   4.899070847631711e-01
  45   4.885581387290109e-01
  46   4.843711484902847e-01
  47   4.836720978372544e-01
  48   4.821082050211957e-01
  49   4.804847036936807e-01
  50   4.782872179231837e-01
  51   4.761301954241381e-01
  52   4.743714369017252e-01
  53   4.714960037614431e-01
  54   4.704810325100802e-01
  55   4.677993094425327e-01
  56   4.665237008348572e-01
  57   4.647251042690313e-01
  58   4.624605900974810e-01
  59   4.602465285706801e-01
  60   4.591107020885926e-01
  61   4.572222165057616e-01
  62   4.556625376445577e-01
  63   4.551078702595119e-01
  64   4.540740019598092e-01
  65   4.526709152593738e-01
  66   4.510017729737870e-01
  67   4.501741927868885e-01
  68   4.486791638733933e-01
  69   4.475489871492003e-01
  70   4.454883380207273e-01
  71   4.417120414387432e-01
  72   4.391310686780134e-01
  73   4.356030421422962e-01
  74   4.310696788535616e-01
  75   4.259204329261490e-01
  76   4.209776816175770e-01
  77   4.188179976185800e-01
  78   4.165094073536268e-01
  79   4.123515831260099e-01
  80   4.090738547805729e-01
  81   4.065396376811490e-01
  82   4.045097908904554e-01
  83   4.021358807476328e-01
  84   4.002070672111906e-01
  85   3.971610325212064e-01
  86   3.953306916829029e-01
  87   3.932357224335802e-01
  88   3.898330885060260e-01
  89   3.876199741447353e-01
  90   3.837749667065014e-01
  91   3.809181679870408e-01
  92   3.749491867476704e-01
  93   3.703053903084407e-01
  94   3.660699925038997e-01
  95   3.601427620009514e-01
  96   3.544803079117594e-01
  97   3.489697268285106e-01
  98   3.433243091414013e-01
  99   3.390709923639312e-01
 100   3.356430518308834e-01
 101   3.356430515197644e-01
 102   3.356430490248425e-01
 103   3.356429892865201e-01
 104   3.356429512273514e-01
 105   3.356427231300571e-01
 106   3.356423739109688e-01
 107   3.356417471412662e-01
 108   3.356402417205507e-01
 109   3.356374160826291e-01
 110   3.356306606225568e-01
 111   3.356194817424801e-01
 112   3.356030609235824e-01
 113   3.355805647475007e-01
 114   3.355358401951253e-01
 115   3.354696308374458e-01
 116   3.354186067925493e-01
 117   3.352988387438011e-01
 118   3.351303510442536e-01
 119   3.349768975191837e-01
 120   3.347768993674828e-01
 121   3.344421947211725e-01
 122   3.341775472988945e-01
 123   3.339986994760697e-01
 124   3.338036046650990e-01
 125   3.336441913394903e-01
 126   3.333934014941917e-01
 127   3.332652391090514e-01
 128   3.331567055300072e-01
 129   3.330444252974445e-01
 130   3.328858901477124e-01
 131   3.327144875579097e-01
 132   3.325921510850230e-01
 133   3.322699951382413e-01
 134   3.319421110543085e-01
 135   3.316690140345434e-01
 136   3.313748733756572e-01
 137   3.310912539184055e-01
 138   3.306361659303849e-01
 139   3.299580174110829e-01
 140   3.293187147209525e-01
 141   3.283304209152906e-01
 142   3.273693431345830e-01
 143   3.265282555060686e-01
 144   3.257945272113982e-01
 145   3.250285690694847e-01
 146   3.239246971804357e-01
 147   3.232265399869177e-01
 148   3.225693698647931e-01
 149   3.217501871911496e-01
 150   3.210515273711922e-01
 151   3.202505943653841e-01
 152   3.196851891783827e-01
 153   3.189219188400692e-01
 154   3.182711604484535e-01
 155   3.172195992072265e-01
 156   3.163957424908407e-01
 157   3.152004174249446e-01
 158   3.142629355361103e-01
 159   3.133879634186271e-01
 160   3.126446775739861e-01
 161   3.113792620545300e-01
 162   3.105056017591821e-01
 163   3.094150276271910e-01
 164   3.084361515344743e-01
 165   3.072295618644493e-01
 166   3.059792494432651e-01
 167   3.049781856235385e-01
 168   3.035289262627343e-01
 169   3.024895396159137e-01
 170   3.009944421001910e-01
 171   2.980532587537749e-01
 172   2.952683949138219e-01
 173   2.915292489355074e-01
 174   2.884930026853958e-01
 175   2.873852520278879e-01
 176   2.864663495157009e-01
 177   2.858148693478408e-01
 178   2.853015895955333e-01
 179   2.841370499532255e-01
 180   2.817395846031376e-01
 181   2.792984466792754e-01
 182   2.778465077502365e-01
 183   2.758898280843864e-01
 184   2.731281137602078e-01
 185   2.709029850335926e-01
 186   2.685463552928697e-01
 187   2.658799243739668e-01
 188   2.627989580302987e-01
 189   2.589874074415599e-01
 190   2.568932204023439e-01
 191   2.536548056250708e-01
 192   2.505423347219352e-01
 193   2.466182643972474e-01
 194   2.400238934326899e-01
 195   2.311759625064824e-01
 196   2.254078967863908e-01
 197   2.168156450654284e-01
 198   2.095197904218096e-01
 199   2.007756593187896e-01
 200   1.929657722062034e-01
 201   1.929657717403541e-01
 202   1.929657684857115e-01
 203   1.929657305476072e-01
 204   1.929656845219027e-01
 205   1.929653462259754e-01
 206   1.929648657800290e-01
 207   1.929633649766770e-01
 208   1.929610873189090e-01
 209   1.929582379981349e-01
 210   1.929500999322185e-01
 211   1.929334422240967e-01
 212   1.929081305173135e-01
 213   1.928691146717485e-01
 214   1.927621868322017e-01
 215   1.925835630661050e-01
 216   1.924570894134338e-01
 217   1.922033602291706e-01
 218   1.918188859662803e-01
 219   1.915014515510006e-01
 220   1.910250043762665e-01
 221   1.905597379576101e-01
 222   1.901497232856519e-01
 223   1.897752808505297e-01
 224   1.894392117636760e-01
 225   1.891181642058730e-01
 226   1.888012337037981e-01
 227   1.884801445097877e-01
 228   1.882017455306168e-01
 229   1.877751771012511e-01
 230   1.874528841244799e-01
 231   1.871399149136745e-01
 232   1.868794132297715e-01
 233   1.862985215313469e-01
 234   1.856402909678871e-01
 235   1.850850333097473e-01
 236   1.844607670979667e-01
 237   1.838455953427209e-01
 238   1.828893988610599e-01
 239   1.821822473316082e-01
 240   1.814140179567985e-01
 241   1.801838486583286e-01
 242   1.791897156049193e-01
 243   1.782480786607253e-01
 244   1.776730998399315e-01
 245   1.770906516226537e-01
 246   1.761047768660534e-01
 247   1.753288859411580e-01
 248   1.747798964034380e-01
 249   1.743284757389088e-01
 250   1.735996541532129e-01
 251   1.730930502942946e-01
 252   1.725977525042325e-01
 253   1.721068225561562e-01
 254   1.717781702234970e-01
 255   1.709309296132871e-01
 256   1.702414654753027e-01
 257   1.696567414750970e-01
 258   1.692430276052116e-01
 259   1.689036670715091e-01
 260   1.685244946275568e-01
 261   1.681055142563737e-01
 262   1.675734133417196e-01
 263   1.672929258591360e-01
 264   1.670797965978631e-01
 265   1.666832039899119e-01
 266   1.662550329387062e-01
 267   1.658202387645133e-01
 268   1.652048207568388e-01
 269   1.644198793581264e-01
 270   1.635375533133729e-01
 271   1.630152649863645e-01
 272   1.625003379552201e-01
 273   1.616657463043308e-01
 274   1.607318217869283e-01
 275   1.599850922235723e-01
 276   1.592052736612080e-01
 277   1.584853244164623e-01
 278   1.583098308996004e-01
 279   1.575448987680543e-01
 280   1.565170318510667e-01
 281   1.556511809436950e-01
 282   1.551409427972924e-01
 283   1.543672324257429e-01
 284   1.534438909526289e-01
 285   1.520467734878622e-01
 286   1.513399826568596e-01
 287   1.507972636212281e-01
 288   1.495508754147233e-01
 289   1.480571596092499e-01
 290   1.468063504025531e-01
 291   1.460286828654600e-01
 292   1.447042142166457e-01
 293   1.433457790233439e-01
 294   1.421181494380397e-01
 295   1.410809599006708e-01
 296   1.395301333837271e-01
 297   1.378826652239400e-01
 298   1.369157271821192e-01
 299   1.351141780710090e-01
 300   1.335924238383003e-01
 301   1.335924237662919e-01
 302   1.335924232563122e-01
 303   1.335924161780740e-01
 304   1.335924095913241e-01
 305   1.335923411965479e-01
 306   1.335921955906871e-01
 307   1.335920472143750e-01
 308   1.335915118742582e-01
 309   1.335910996690045e-01
 310   1.335901931247675e-01
 311   1.335873932104465e-01
 312   1.335835980918584e-01
 313   1.335778827258419e-01
 314   1.335604688299778e-01
 315   1.335294766876775e-01
 316   1.335088325902239e-01
 317   1.334665633073258e-01
 318   1.334034896287528e-01
 319   1.333352872589908e-01
 320   1.332190358220231e-01
 321   1.330810789371890e-01
 322   1.329466514642758e-01
 323   1.328081935896604e-01
 324   1.326915357123771e-01
 325   1.325781592231150e-01
 326   1.324158016238568e-01
 327   1.322594721198446e-01
 328   1.321155005486267e-01
 329   1.319328273859376e-01
 330   1.317319488614889e-01
 331   1.315334343894743e-01
 332   1.314184357708820e-01
 333   1.312278094982839e-01
 334   1.310693313697244e-01
 335   1.308630446509521e-01
 336   1.307171891679816e-01
 337   1.306204617048977e-01
 338   1.304774455214205e-01
 339   1.303295958035837e-01
 340   1.300485708169150e-01
 341   1.296765444168148e-01
 342   1.292953675921351e-01
 343   1.290447385343073e-01
 344   1.288363936896711e-01
 345   1.286968913220665e-01
 346   1.284454971443309e-01
 347   1.282831670788350e-01
 348   1.281879624797091e-01
 349   1.279934568074423e-01
 350   1.277604135348049e-01
 351   1.275637574948622e-01
 352   1.273190178876897e-01
 353   1.270275540591583e-01
 354   1.267703748918760e-01
 355   1.263994786620004e-01
 356   1.259970741373723e-01
 357   1.254487709476566e-01
 358   1.250465528039143e-01
 359   1.248201507977565e-01
 360   1.245206400290395e-01
 361   1.242223597400583e-01
 362   1.237948163271510e-01
 363   1.234881301936600e-01
 364   1.231249182099482e-01
 365   1.228311080155148e-01
 366   1.223598914919041e-01
 367   1.219271164391586e-01
 368   1.212365192993360e-01
 369   1.205341174038030e-01
 370   1.195090749836634e-01
 371   1.188956353392443e-01
 372   1.185687249667646e-01
 373   1.182371828961263e-01
 374   1.179305214841874e-01
 375   1.176143390144253e-01
 376   1.172209632987396e-01
 377   1.169050152149046e-01
 378   1.166101318806567e-01
 379   1.158935782225500e-01
 380   1.154681654261737e-01
 381   1.149660989455231e-01
 382   1.146108272435693e-01
 383   1.142235747741360e-01
 384   1.136938873154670e-01
 385   1.134403520910866e-01
 386   1.131039511346202e-01
 387   1.127575700197318e-01
 388   1.124597916966095e-01
 389   1.121837292877701e-01
 390   1.116997643638901e-01
 391   1.112537455213347e-01
 392   1.108213323165532e-01
 393   1.102860497464590e-01
 394   1.094219462575472e-01
 395   1.085151683476768e-01
 396   1.079382718727538e-01
 397   1.073390357324786e-01
 398   1.063717697810621e-01
 399   1.047943022421386e-01
 400   1.030814001630489e-01
 401   1.030813999726959e-01
 402   1.030813986532099e-01
 403   1.030813861807726e-01
 404   1.030813697526801e-01
 405   1.030812232020359e-01
 406   1.030810007625791e-01
 407   1.030804692568045e-01
 408   1.030796183335389e-01
 409   1.030785817193386e-01
 410   1.030759587006227e-01
 411   1.030697407734090e-01
 412   1.030606180041702e-01
 413   1.030464262748008e-01
 414   1.030067049623249e-01
 415   1.029380065370852e-01
 416   1.028895346770453e-01
 417   1.027867883923821e-01
 418   1.026422144068850e-01
 419   1.025124759443884e-01
 420   1.022728099467173e-01
 421   1.020443843510393e-01
 422   1.018176559184575e-01
 423   1.015526861849339e-01
 424   1.013729909711715e-01
 425   1.012331528500088e-01
 426   1.010739450684557e-01
 427   1.009495570691916e-01
 428   1.007728529362292e-01
 429   1.005530593522568e-01
 430   1.003162724185478e-01
 431   1.001580219599915e-01
 432   9.995766274369634e-02
 433   9.970934948141423e-02
 434   9.950020443487445e-02
 435   9.926705561131662e-02
 436   9.908879928113570e-02
 437   9.894119044859398e-02
 438   9.871553983412057e-02
 439   9.861066509775705e-02
 440   9.843749829507439e-02
 441   9.817933202971608e-02
 442   9.784528326679447e-02
 443   9.762591352695969e-02
 444   9.738724745637806e-02
 445   9.730309245353801e-02
 446   9.712579090106584e-02
 447   9.693543091987607e-02
 448   9.679828315207918e-02
 449   9.656343686642907e-02
 450   9.629705491672938e-02
 451   9.606372222505233e-02
 452   9.581623383300734e-02
 453   9.572117139960579e-02
 454   9.555730974797505e-02
 455   9.532489240525123e-02
 456   9.510021801566090e-02
 457   9.495648891486920e-02
 458   9.485676702227723e-02
 459   9.471742384369516e-02
 460   9.457584410284245e-02
 461   9.438380996401209e-02
 462   9.403803645728173e-02
 463   9.392071800849811e-02
 464   9.382324849280445e-02
 465   9.366632177280337e-02
 466   9.356641696758890e-02
 467   9.339258657749244e-02
 468   9.310043551481495e-02
 469   9.276272651872987e-02
 470   9.235315013784080e-02
 471   9.206564269680677e-02
 472   9.185697788042019e-02
 473   9.137374485847929e-02
 474   9.098841388036973e-02
 475   9.054865123272622e-02
 476   9.021721052507514e-02
 477   8.979521333758406e-02
 478   8.966316000566792e-02
 479   8.918852445270424e-02
 480   8.882699406239268e-02
 481   8.846672370279429e-02
 482   8.812702352361142e-02
 483   8.791537576926695e-02
 484   8.758588906497011e-02
 485   8.725424314020373e-02
 486   8.689934617425032e-02
 487   8.653518844131616e-02
 488   8.597226319711751e-02
 489   8.509074448187692e-02
 490   8.459516343361045e-02
 491   8.422160613391014e-02
 492   8.365052984779624e-02
 493   8.316569080718013e-02
 494   8.272385366092157e-02
 495   8.214713586012279e-02
 496   8.082180187348367e-02
 497   8.014745123962240e-02
 498   7.942692173070834e-02
 499   7.880603777596036e-02
 500   7.799978063204460e-02
 501   7.799978059754953e-02
 502   7.799978032595063e-02
 503   7.799977725802917e-02
 504   7.799977293755538e-02
 505   7.799973828208775e-02
 506   7.799966703654321e-02
 507   7.799957632505172e-02
 508   7.799934419380829e-02
 509   7.799914430157021e-02
 510   7.799858252718821e-02
 511   7.799726117385068e-02
 512   7.799535277385207e-02
 513   7.799254746506669e-02
 514   7.798452728809330e-02
 515   7.797025931439665e-02
 516   7.796075192053330e-02
 517   7.794119249340059e-02
 518   7.791381705130858e-02
 519   7.788486453569914e-02
 520   7.783472677363322e-02
 521   7.776630208103429e-02
 522   7.769706228215921e-02
 523   7.762490691763876e-02
 524   7.756754455481429e-02
 525   7.751277530071429e-02
 526   7.741998133491532e-02
 527   7.733514075400742e-02
 528   7.726146602674494e-02
 529   7.717968667105934e-02
 530   7.707721887779702e-02
 531   7.699047681451106e-02
 532   7.693035661185944e-02
 533   7.682709506632546e-02
 534   7.672691127165437e-02
 535   7.658818988309712e-02
 536   7.646679863820899e-02
 537   7.638146033362217e-02
 538   7.624078332558368e-02
 539   7.612275763971171e-02
 540   7.589954875823837e-02
 541   7.565271274101931e-02
 542   7.538307015305873e-02
 543   7.523503564256863e-02
 544   7.510707522993441e-02
 545   7.501708412992389e-02
 546   7.489096449324469e-02
 547   7.479661038740672e-02
 548   7.468793596699998e-02
 549   7.446701182038851e-02
 550   7.425529002956677e-02
 551   7.403040658113905e-02
 552   7.382553330112755e-02
 553   7.352065974550070e-02
 554   7.317672188310342e-02
 555   7.268661968243473e-02
 556   7.239063367520625e-02
 557   7.209523767393408e-02
 558   7.183318179682535e-02
 559   7.163902141701380e-02
 560   7.142169825064541e-02
 561   7.120601854830780e-02
 562   7.099813130113139e-02
 563   7.080021648291179e-02
 564   7.061283396269270e-02
 565   7.039815746299971e-02
 566   7.010742030828229e-02
 567   6.985564559852948e-02
 568   6.958777716676764e-02
 569   6.936697700761119e-02
 570   6.903229424744152e-02
 571   6.868222561145440e-02
 572   6.851421088633823e-02
 573   6.835908940993679e-02
 574   6.820779150163030e-02
 575   6.799664002510740e-02
 576   6.772143379784200e-02
 577   6.754886938641966e-02
 578   6.731152564119010e-02
 579   6.697993172322439e-02
 580   6.654217149655740e-02
 581   6.632027613487412e-02
 582   6.617070991948994e-02
 583   6.587785746756646e-02
 584   6.553065243467056e-02
 585   6.539157873145773e-02
 586   6.530823837664017e-02
 587   6.513533610736133e-02
 588   6.497051101097077e-02
 589   6.472821586489363e-02
 590   6.454705821750296e-02
 591   6.437887000318600e-02
 592   6.416080620890385e-02
 593   6.378480374019643e-02
 594   6.341035404756123e-02
 595   6.303462158660796e-02
 596   6.229991310365450e-02
 597   6.155569358021173e-02
 598   6.115996627436295e-02
 599   6.094736769420046e-02
 600   5.993220097250203e-02
 601   5.993220088062574e-02
 602   5.993220019095661e-02
 603   5.993219382980118e-02
 604   5.993218554002330e-02
 605   5.993212070808991e-02
 606   5.993202943779496e-02
 607   5.993176406428704e-02
 608   5.993141475368734e-02
 609   5.993072481577488e-02
 610   5.992911417777921e-02
 611   5.992635738976964e-02
 612   5.992174012978600e-02
 613   5.991456823206458e-02
 614   5.989398656419521e-02
 615   5.985480445014221e-02
 616   5.982677071685619e-02
 617   5.977214385458905e-02
 618   5.969523239673321e-02
 619   5.961908310708559e-02
 620   5.947611506332979e-02
 621   5.932217250436887e-02
 622   5.919607691610707e-02
 623   5.906451947085834e-02
 624   5.893822582471648e-02
 625   5.880120647715634e-02
 626   5.868202997146783e-02
 627   5.858062011292686e-02
 628   5.846817114488190e-02
 629   5.833105634705408e-02
 630   5.821743119870228e-02
 631   5.812963377546967e-02
 632   5.804160397669229e-02
 633   5.791219736025874e-02
 634   5.777758338307357e-02
 635   5.763455809017925e-02
 636   5.748296365295231e-02
 637   5.735269229879203e-02
 638   5.720088042931587e-02
 639   5.709452982744316e-02
 640   5.700354132151791e-02
 641   5.686461797285948e-02
 642   5.669687519519809e-02
 643   5.659471997761244e-02
 644   5.644601183326945e-02
 645   5.638965173717878e-02
 646   5.630621190096367e-02
 647   5.624614477333206e-02
 648   5.618275861165517e-02
 649   5.611185736091596e-02
 650   5.604713919042556e-02
 651   5.597484462982450e-02
 652   5.593432973874624e-02
 653   5.589581128205905e-02
 654   5.584799955841731e-02
 655   5.576856450155006e-02
 656   5.565798930062373e-02
 657   5.556551855426901e-02
 658   5.550530006816051e-02
 659   5.543796957935675e-02
 660   5.536402500036396e-02
 661   5.528479692269624e-02
 662   5.517875416938266e-02
 663   5.512621501820304e-02
 664   5.507436937265435e-02
 665   5.488852023533186e-02
 666   5.471435325447553e-02
 667   5.454320997431315e-02
 668   5.431668341605928e-02
 669   5.411159068832486e-02
 670   5.393376867380600e-02
 671   5.376098085066359e-02
 672   5.356964117357453e-02
 673   5.334831051774021e-02
 674   5.324683166996366e-02
 675   5.305230601352790e-02
 676   5.281295849599418e-02
 677   5.256945876446604e-02
 678   5.244655919699818e-02
 679   5.226536272410107e-02
 680   5.210052522822704e-02
 681   5.192157809861941e-02
 682   5.176416226766076e-02
 683   5.159282504279003e-02
 684   5.133523242877991e-02
 685   5.112849423849004e-02
 686   5.088961592628758e-02
 687   5.062099237956341e-02
 688   5.000812545786213e-02
 689   4.955482901161962e-02
 690   4.894764001958451e-02
 691   4.877615021342000e-02
 692   4.844211645402764e-02
 693   4.797940667284425e-02
 694   4.779663223574391e-02
 695   4.748653083619551e-02
 696   4.718406475431343e-02
 697   4.678885112000843e-02
 698   4.649366183376663e-02
 699   4.580163967905382e-02
 700   4.531407480145739e-02
 701   4.531407477396084e-02
 702   4.531407456725579e-02
 703   4.531407206714300e-02
 704   4.531406882460683e-02
 705   4.531404441936453e-02
 706   4.531400827783955e-02
 707   4.531391411002542e-02
 708   4.531378712644181e-02
 709   4.531359367214385e-02
 710   4.531310800308069e-02
 711   4.531217016140433e-02
 712   4.531057757119380e-02
 713   4.530834276929920e-02
 714   4.530194533452389e-02
 715   4.529116577226149e-02
 716   4.528337754302773e-02
 717   4.526805368202455e-02
 718   4.524904868260436e-02
 719   4.522564822403419e-02
 720   4.518794163209863e-02
 721   4.514112691145930e-02
 722   4.509148023260635e-02
 723   4.503708443089229e-02
 724   4.499598406024054e-02
 725   4.495814643810192e-02
 726   4.489061901423248e-02
 727   4.483613830417495e-02
 728   4.478606251645792e-02
 729   4.472232837834433e-02
 730   4.465423707551245e-02
 731   4.459888597335673e-02
 732   4.453552437687644e-02
 733   4.444543985580361e-02
 734   4.436048552915837e-02
 735   4.428311296670625e-02
 736   4.423615100222116e-02
 737   4.420039647241344e-02
 738   4.416203776589071e-02
 739   4.412060332795897e-02
 740   4.404763029782753e-02
 741   4.394891768441817e-02
 742   4.381574916084759e-02
 743   4.373383122801903e-02
 744   4.365767708237830e-02
 745   4.359503906246967e-02
 746   4.350661923080530e-02
 747   4.344000139625798e-02
 748   4.338603244481041e-02
 749   4.329076486679951e-02
 750   4.317313173603402e-02
 751   4.299188537794860e-02
 752   4.268446995505529e-02
 753   4.234366424456108e-02
 754   4.208506439447127e-02
 755   4.187231139650101e-02
 756   4.166723716913362e-02
 757   4.137364722081813e-02
 758   4.118474601359542e-02
 759   4.101395379646500e-02
 760   4.081307676993130e-02
 761   4.069402208829329e-02
 762   4.058020079444798e-02
 763   4.047919949521474e-02
 764   4.035804631432331e-02
 765   4.024774976228113e-02
 766   4.016437254789393e-02
 767   4.006487974282021e-02
 768   3.993128138210848e-02
 769   3.980452758121185e-02
 770   3.968460737988710e-02
 771   3.957315337316785e-02
 772   3.947260450002018e-02
 773   3.933893522274401e-02
 774   3.921874830807656e-02
 775   3.912857393427355e-02
 776   3.905806233148623e-02
 777   3.894692415618081e-02
 778   3.876373504212261e-02
 779   3.855632627052782e-02
 780   3.834249713775868e-02
 781   3.815574194641053e-02
 782   3.796741382489986e-02
 783   3.773541614221147e-02
 784   3.756975261212401e-02
 785   3.745025134690266e-02
 786   3.738813517950697e-02
 787   3.729317123251932e-02
 788   3.721749412257313e-02
 789   3.717990024435884e-02
 790   3.708660001871212e-02
 791   3.702080737780974e-02
 792   3.697010509255286e-02
 793   3.680701513668402e-02
 794   3.647138715012441e-02
 795   3.593806854123098e-02
 796   3.548667836176579e-02
 797   3.450930029529953e-02
 798   3.340699900156141e-02
 799   3.254486657736280e-02
 800   3.180415874169579e-02
 801   3.180415850067811e-02
 802   3.180415670851020e-02
 803   3.180413749722972e-02
 804   3.180411933610840e-02
 805   3.180393345732486e-02
 806   3.180366413341881e-02
 807   3.180312220340124e-02
 808   3.180233165961844e-02
 809   3.180091102603273e-02
 810   3.179824172293245e-02
 811   3.179164320497691e-02
 812   3.178314742400344e-02
 813   3.177142998027929e-02
 814   3.173614102937639e-02
 815   3.168419684041401e-02
 816   3.165116125648415e-02
 817   3.159453564426173e-02
 818   3.152414298697805e-02
 819   3.144241114431482e-02
 820   3.132120212085432e-02
 821   3.117117663168286e-02
 822   3.104882342704750e-02
 823   3.089531365251599e-02
 824   3.080925730527814e-02
 825   3.071924462505509e-02
 826   3.055395404123799e-02
 827   3.037295973632459e-02
 828   3.022538737609562e-02
 829   2.995391955132809e-02
 830   2.973582803037660e-02
 831   2.959395561408371e-02
 832   2.943904275818357e-02
 833   2.927428636594679e-02
 834   2.917549785893205e-02
 835   2.908344249648501e-02
 836   2.900214805667611e-02
 837   2.891162057756741e-02
 838   2.880780123257753e-02
 839   2.876842115300170e-02
 840   2.871557571476169e-02
 841   2.864643125520623e-02
 842   2.856708269224481e-02
 843   2.850001329876480e-02
 844   2.845437622234981e-02
 845   2.843218043734231e-02
 846   2.841664357909396e-02
 847   2.840754510318750e-02
 848   2.838476244517171e-02
 849   2.834945756186040e-02
 850   2.830323405556604e-02
 851   2.825726498257005e-02
 852   2.823166703807117e-02
 853   2.821772956400236e-02
 854   2.818967185014478e-02
 855   2.813480941994720e-02
 856   2.808495093744469e-02
 857   2.806053792644186e-02
 858   2.803899701599163e-02
 859   2.800774682544274e-02
 860   2.796726162652285e-02
 861   2.795526140541906e-02
 862   2.790596683955822e-02
 863   2.788103142133527e-02
 864   2.784554315922055e-02
 865   2.776414622618028e-02
 866   2.770220044265002e-02
 867   2.761252150076002e-02
 868   2.754902470964329e-02
 869   2.750905430154913e-02
 870   2.742286464075048e-02
 871   2.732624984981131e-02
 872   2.720259177504017e-02
 873   2.709839401082267e-02
 874   2.702507961223210e-02
 875   2.686834504881800e-02
 876   2.677569315409753e-02
 877   2.668323944500494e-02
 878   2.659533262713974e-02
 879   2.651071375490731e-02
 880   2.632540293313314e-02
 881   2.628148873228711e-02
 882   2.616210358493589e-02
 883   2.602759335268862e-02
 884   2.592663302561628e-02
 885   2.581746671011871e-02
 886   2.569451792623561e-02
 887   2.560349492945719e-02
 888   2.549065838604991e-02
 889   2.532217505750821e-02
 890   2.515765882164260e-02
 891   2.494751512363431e-02
 892   2.466596932605444e-02
 893   2.453163686081069e-02
 894   2.435644123383228e-02
 895   2.418386393148786e-02
 896   2.396686146698781e-02
 897   2.380344533198150e-02
 898   2.376470537280979e-02
 899   2.356415042778118e-02
 900   2.337268448646330e-02
 901   2.337268445679423e-02
 902   2.337268422279164e-02
 903   2.337268179407368e-02
 904   2.337267816947150e-02
 905   2.337265553276468e-02
 906   2.337262189170075e-02
 907   2.337251979561042e-02
 908   2.337241108724719e-02
 909   2.337218954137849e-02
 910   2.337156583900033e-02
 911   2.337086907078296e-02
 912   2.336944569286603e-02
 913   2.336765183515884e-02
 914   2.336289766878746e-02
 915   2.335539906859865e-02
 916   2.334960910665458e-02
 917   2.333639417913147e-02
 918   2.332021366621078e-02
 919   2.330460247597188e-02
 920   2.328217457464670e-02
 921   2.325336994754272e-02
 922   2.322266154299451e-02
 923   2.319551022053428e-02
 924   2.317781455534255e-02
 925   2.316467090673132e-02
 926   2.313986359673063e-02
 927   2.312115371307749e-02
 928   2.310839136452938e-02
 929   2.309049907625331e-02
 930   2.307360461401864e-02
 931   2.306147191493066e-02
 932   2.304778360207040e-02
 933   2.302594764330091e-02
 934   2.300311818551457e-02
 935   2.298068165304305e-02
 936   2.296419562498857e-02
 937   2.295258846246994e-02
 938   2.293540747455216e-02
 939   2.291384514900137e-02
 940   2.287588816048615e-02
 941   2.282335054029041e-02
 942   2.273042742576202e-02
 943   2.265384950225400e-02
 944   2.259142001526569e-02
 945   2.256718131262197e-02
 946   2.251862947116225e-02
 947   2.248078778844030e-02
 948   2.244708842029234e-02
 949   2.241965049314204e-02
 950   2.236463798998921e-02
 951   2.231993678281277e-02
 952   2.227049918059204e-02
 953   2.223012910961682e-02
 954   2.218025819963674e-02
 955   2.206553371830572e-02
 956   2.194521166440953e-02
 957   2.180085655798093e-02
 958   2.170127499398569e-02
 959   2.160290370465623e-02
 960   2.148439135974589e-02
 961   2.138190481256123e-02
 962   2.130069734449775e-02
 963   2.122561439004865e-02
 964   2.118348983156303e-02
 965   2.109695338648045e-02
 966   2.101266889256404e-02
 967   2.092276265537346e-02
 968   2.086275699731847e-02
 969   2.083015727282092e-02
 970   2.078562273041116e-02
 971   2.072180817529455e-02
 972   2.065320394077171e-02
 973   2.059886743332237e-02
 974   2.053779258349599e-02
 975   2.046496870808768e-02
 976   2.033677801322847e-02
 977   2.025248423445106e-02
 978   2.021646056737552e-02
 979   2.014655591060683e-02
 980   2.002429610862535e-02
 981   1.992449606718041e-02
 982   1.984825166526697e-02
 983   1.974070687140603e-02
 984   1.962842694604841e-02
 985   1.953716743275842e-02
 986   1.948379860934660e-02
 987   1.945404834076760e-02
 988   1.944540770791581e-02
 989   1.939656769887421e-02
 990   1.935041876416183e-02
 991   1.931402305198292e-02
 992   1.925499564136616e-02
 993   1.917393071031332e-02
 994   1.907809018941323e-02
 995   1.894864158736040e-02
 996   1.868898737733258e-02
 997   1.846841501776803e-02
 998   1.814742637866480e-02
 999   1.781578260483158e-02
1000   1.754919829221792e-02


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT23_bdrAmp1-1_k2_l4.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.265128854547659e-01
   2   6.264032249759995e-01
   3   6.262192936838193e-01
   4   6.231341197897180e-01
   5   4.180695431348418e-01
   6   3.994319407816244e-01
   7   3.899187638557112e-01
   8   3.852616037823393e-01
   9   3.837420805370400e-01
  10   3.830085085358032e-01
  11   3.822419859310009e-01
  12   3.796731396191522e-01
  13   3.770037795021154e-01
  14   3.710097107581238e-01
  15   3.497735058169716e-01
  16   3.175444976748746e-01
  17   2.968960486714781e-01
  18   2.785139077033432e-01
  19   2.592816765577466e-01
  20   2.477871749925997e-01
  21   2.393418516725343e-01
  22   2.335230053219541e-01
  23   2.275587210499152e-01
  24   2.230908401369443e-01
  25   2.201163362758248e-01
  26   2.150474824599134e-01
  27   2.087562520651258e-01
  28   2.012453920299587e-01
  29   1.910190303784703e-01
  30   1.801850632210669e-01
  31   1.703342245516904e-01
  32   1.603862609939397e-01
  33   1.545403968227201e-01
  34   1.504581481927469e-01
  35   1.466579504557668e-01
  36   1.440071978765857e-01
  37   1.406467870902635e-01
  38   1.387220569899794e-01
  39   1.337885606945106e-01
  40   1.294883014103579e-01
  41   1.224902928732439e-01
  42   1.135299672105757e-01
  43   1.033033150349412e-01
  44   9.416122998225336e-02
  45   8.795082346891379e-02
  46   8.256815108962250e-02
  47   7.927915916697174e-02
  48   7.539837320789007e-02
  49   7.231005926009211e-02
  50   6.917570292901737e-02
  51   6.615220676980287e-02
  52   6.276539972778140e-02
  53   5.957701923783083e-02
  54   5.585699487157939e-02
  55   5.308130049623758e-02
  56   5.034641497017644e-02
  57   4.744125061313913e-02
  58   4.460414152004243e-02
  59   4.196144960241849e-02
  60   3.928181726863422e-02
  61   3.631806441660123e-02
  62   3.376227090275520e-02
  63   3.171654439158135e-02
  64   2.948992890005307e-02
  65   2.743044033188032e-02
  66   2.554273752534319e-02
  67   2.378065316064075e-02
  68   2.221016801033721e-02
  69   2.032858694429870e-02
  70   1.898764962261703e-02
  71   1.764769405686859e-02
  72   1.615844611110895e-02
  73   1.508109693929097e-02
  74   1.408474811961996e-02
  75   1.281292520729160e-02
  76   1.191540689519957e-02
  77   1.095433704852902e-02
  78   1.022185504933696e-02
  79   9.609177444159102e-03
  80   8.868631237399867e-03
  81   8.166531720895785e-03
  82   7.589699384990417e-03
  83   7.069095882024861e-03
  84   6.637295252193937e-03
  85   6.135099263893976e-03
  86   5.718208484228427e-03
  87   5.256159896295911e-03
  88   4.810945833476466e-03
  89   4.282091168442505e-03
  90   3.795833158913047e-03
  91   3.404692937172039e-03
  92   2.997976805647643e-03
  93   2.565612354828899e-03
  94   2.245487636358506e-03
  95   1.976354309222299e-03
  96   1.761638518699980e-03
  97   1.581324206538778e-03
  98   1.407575304557805e-03
  99   1.267750451969243e-03
 100   1.135171290245694e-03
 101   1.135171176864837e-03
 102   1.135170366184512e-03
 103   1.135122554407706e-03
 104   1.134772111962662e-03
 105   1.131792993534339e-03
 106   1.127195228673277e-03
 107   1.112334751508737e-03
 108   1.096087089745365e-03
 109   1.083980121214277e-03
 110   1.072098531333857e-03
 111   1.057113970556760e-03
 112   1.041832743684053e-03
 113   1.024848160615003e-03
 114   1.016392636410568e-03
 115   9.985756147948667e-04
 116   9.798047969829726e-04
 117   9.534557527968489e-04
 118   9.276939914500093e-04
 119   9.014889948458878e-04
 120   8.621529534914956e-04
 121   8.281342310981966e-04
 122   7.928358872755709e-04
 123   7.713246809122078e-04
 124   7.331179371936288e-04
 125   6.932094439278619e-04
 126   6.605266050589662e-04
 127   6.296532301889911e-04
 128   5.988086952571011e-04
 129   5.713253860304159e-04
 130   5.406110231295670e-04
 131   5.160171879816637e-04
 132   4.974649267182550e-04
 133   4.727269913134589e-04
 134   4.542256351419355e-04
 135   4.376013273324339e-04
 136   4.199085677855435e-04
 137   3.970520773563416e-04
 138   3.786213859658537e-04
 139   3.615793469116585e-04
 140   3.426378008556401e-04
 141   3.195444103143136e-04
 142   2.956924127162669e-04
 143   2.778876809747371e-04
 144   2.567586698049755e-04
 145   2.378951485135811e-04
 146   2.214533506689635e-04
 147   2.067785040973751e-04
 148   1.937887754121185e-04
 149   1.836708365307446e-04
 150   1.748435538926181e-04
 151   1.649712822886892e-04
 152   1.580648795984772e-04
 153   1.513500976171439e-04
 154   1.454561376497817e-04
 155   1.396462209005430e-04
 156   1.329797455144795e-04
 157   1.279183343990200e-04
 158   1.218921029862475e-04
 159   1.155153804262698e-04
 160   1.079357599189523e-04
 161   1.000352744604243e-04
 162   9.244804700539797e-05
 163   8.771556546099801e-05
 164   8.313108537284185e-05
 165   7.783231000978084e-05
 166   6.974518962281596e-05
 167   6.333984886311295e-05
 168   6.021115041395733e-05
 169   5.641781722724784e-05
 170   5.300898207018677e-05
 171   4.988868469110646e-05
 172   4.751727432608413e-05
 173   4.420042545458091e-05
 174   4.171639747475706e-05
 175   3.945608650911987e-05
 176   3.815715218147202e-05
 177   3.697980568252247e-05
 178   3.600026678488387e-05
 179   3.476341501565332e-05
 180   3.376100893329907e-05
 181   3.237268321380876e-05
 182   3.093516832111011e-05
 183   2.966117070290414e-05
 184   2.825709429599451e-05
 185   2.723188734558250e-05
 186   2.688717696546408e-05
 187   2.612430546386358e-05
 188   2.584221368327261e-05
 189   2.526310325542265e-05
 190   2.483027909801015e-05
 191   2.438116156208082e-05
 192   2.397526863255695e-05
 193   2.362422503056302e-05
 194   2.327101996992351e-05
 195   2.309874109541885e-05
 196   2.262127469698377e-05
 197   2.238164034129830e-05
 198   2.209677908022171e-05
 199   2.186213992729953e-05
 200   2.173848771879237e-05
 201   2.173848771862173e-05
 202   2.173848771710822e-05
 203   2.173848770021483e-05
 204   2.173848767171048e-05
 205   2.173821525363158e-05
 206   2.173795781209094e-05
 207   2.173708214948555e-05
 208   2.173653131833959e-05
 209   2.173492544801057e-05
 210   2.172963682785724e-05
 211   2.172386482743989e-05
 212   2.171276901615824e-05
 213   2.170066966921240e-05
 214   2.167999492195275e-05
 215   2.165449764962054e-05
 216   2.163210275571359e-05
 217   2.160762545054496e-05
 218   2.158330883268268e-05
 219   2.155881668578164e-05
 220   2.153341716866731e-05
 221   2.150603151343853e-05
 222   2.145780751209676e-05
 223   2.140089961927540e-05
 224   2.127813631072337e-05
 225   2.114051933947958e-05
 226   2.105087088603089e-05
 227   2.094816398461871e-05
 228   2.085753320434843e-05
 229   2.077703094215938e-05
 230   2.071753359120726e-05
 231   2.064509572996539e-05
 232   2.055126332699988e-05
 233   2.048716258791552e-05
 234   2.043315216542337e-05
 235   2.034727416386771e-05
 236   2.028454584308022e-05
 237   2.020745809721980e-05
 238   2.010270340583752e-05
 239   2.002191399951646e-05
 240   1.994024870262194e-05
 241   1.986249390792220e-05
 242   1.979942012101512e-05
 243   1.970574611516978e-05
 244   1.959877381082076e-05
 245   1.949900686518949e-05
 246   1.936647717962702e-05
 247   1.926228731534058e-05
 248   1.913005552859878e-05
 249   1.899673690955297e-05
 250   1.876177443030072e-05
 251   1.840993827037081e-05
 252   1.797105476123675e-05
 253   1.731652844073336e-05
 254   1.682368490692857e-05
 255   1.642562115916100e-05
 256   1.595789079635661e-05
 257   1.557276865665258e-05
 258   1.525608789243088e-05
 259   1.504578382113738e-05
 260   1.486651615848403e-05
 261   1.452576262218689e-05
 262   1.427010214444564e-05
 263   1.399803300421584e-05
 264   1.374465161824542e-05
 265   1.342314004925213e-05
 266   1.284943339512831e-05
 267   1.240699277686739e-05
 268   1.196135627609628e-05
 269   1.160470248769238e-05
 270   1.096917739101404e-05
 271   1.044324737350236e-05
 272   1.017891533168054e-05
 273   9.838920444043124e-06
 274   9.584459223684273e-06
 275   9.425135706402599e-06
 276   9.243813523442436e-06
 277   9.073000196890158e-06
 278   8.877975840856422e-06
 279   8.733296554027778e-06
 280   8.599722761073323e-06
 281   8.451443667968237e-06
 282   8.279112577246816e-06
 283   8.099821396371335e-06
 284   7.877389568897897e-06
 285   7.654353421841602e-06
 286   7.412450718716851e-06
 287   7.237153425647828e-06
 288   7.082206893358779e-06
 289   6.968227023949622e-06
 290   6.878005497947666e-06
 291   6.789878320482556e-06
 292   6.719918054598205e-06
 293   6.635495376171208e-06
 294   6.527861997617340e-06
 295   6.359479648230399e-06
 296   6.231888779574866e-06
 297   6.073643937909849e-06
 298   5.929111365484509e-06
 299   5.827610294374245e-06
 300   5.714538464880844e-06
 301   5.714538464879359e-06
 302   5.714538435498061e-06
 303   5.714538250782867e-06
 304   5.714536959991123e-06
 305   5.714122436189030e-06
 306   5.712340246170379e-06
 307   5.710236688414339e-06
 308   5.707576208429936e-06
 309   5.704632630391718e-06
 310   5.697615995916527e-06
 311   5.688803182893430e-06
 312   5.676736504069871e-06
 313   5.661983590779655e-06
 314   5.651579584327317e-06
 315   5.636242506862853e-06
 316   5.617722631520758e-06
 317   5.602696251735943e-06
 318   5.590981762152078e-06
 319   5.572026597976298e-06
 320   5.552442715998134e-06
 321   5.538001142901841e-06
 322   5.524860548061986e-06
 323   5.504758023111216e-06
 324   5.494095627663760e-06
 325   5.477641960096566e-06
 326   5.459522991208618e-06
 327   5.444055001664085e-06
 328   5.427488909430264e-06
 329   5.416817715554250e-06
 330   5.404137802224602e-06
 331   5.392544164655516e-06
 332   5.379907983575271e-06
 333   5.359379080744803e-06
 334   5.337974578903623e-06
 335   5.315747624516495e-06
 336   5.294441391731316e-06
 337   5.272707873408244e-06
 338   5.251928396773452e-06
 339   5.233343039692888e-06
 340   5.209302293678036e-06
 341   5.194080220898248e-06
 342   5.182487735017131e-06
 343   5.168009596572149e-06
 344   5.155054654062301e-06
 345   5.148531874078327e-06
 346   5.142402784136124e-06
 347   5.134165134388025e-06
 348   5.119415038134540e-06
 349   5.111028422139837e-06
 350   5.102023670806359e-06
 351   5.089233470032045e-06
 352   5.072534146309446e-06
 353   5.058648419367988e-06
 354   5.041396767164626e-06
 355   5.022721193587720e-06
 356   5.003479916543312e-06
 357   4.987986631068650e-06
 358   4.978341396519904e-06
 359   4.968483667707367e-06
 360   4.958422364007241e-06
 361   4.951083907706634e-06
 362   4.936765433471626e-06
 363   4.928067828829540e-06
 364   4.916520717629590e-06
 365   4.903038486407549e-06
 366   4.894568075377141e-06
 367   4.888308546130239e-06
 368   4.877655431766043e-06
 369   4.862832350145096e-06
 370   4.850078326315363e-06
 371   4.836765690975830e-06
 372   4.824839208910915e-06
 373   4.819988095528344e-06
 374   4.811261564138611e-06
 375   4.805745625286825e-06
 376   4.795277858893344e-06
 377   4.789103459214201e-06
 378   4.781989172212472e-06
 379   4.773531526378893e-06
 380   4.760667431684174e-06
 381   4.747671532020484e-06
 382   4.732523352984524e-06
 383   4.719205091959616e-06
 384   4.706831679237731e-06
 385   4.694472550516259e-06
 386   4.683717932248701e-06
 387   4.674569806728204e-06
 388   4.661682648565621e-06
 389   4.645426309020858e-06
 390   4.634548035269922e-06
 391   4.622786172966832e-06
 392   4.609668579112282e-06
 393   4.600407812680825e-06
 394   4.581718986715581e-06
 395   4.560368129471688e-06
 396   4.527572768872531e-06
 397   4.483267190607994e-06
 398   4.458076492934026e-06
 399   4.435646351735494e-06
 400   4.378972189712499e-06
 401   4.378972189712499e-06
 402   4.378972188328829e-06
 403   4.378971940622868e-06
 404   4.378968266440450e-06
 405   4.378068722315944e-06
 406   4.376945973381404e-06
 407   4.376071825985013e-06
 408   4.374115221663031e-06
 409   4.372289587250383e-06
 410   4.368310031190245e-06
 411   4.364480486585853e-06
 412   4.355650442272879e-06
 413   4.351250355519216e-06
 414   4.338676997376974e-06
 415   4.322581937699740e-06
 416   4.312336745484518e-06
 417   4.304915531923364e-06
 418   4.298911645813383e-06
 419   4.293129217344116e-06
 420   4.284694825100668e-06
 421   4.280352123453869e-06
 422   4.275949205951413e-06
 423   4.271746000460787e-06
 424   4.268127917806259e-06
 425   4.264432595045596e-06
 426   4.258059341054521e-06
 427   4.251934413521216e-06
 428   4.242924929644259e-06
 429   4.236372240783294e-06
 430   4.228609453468667e-06
 431   4.222341329481380e-06
 432   4.214285142495126e-06
 433   4.203640427714417e-06
 434   4.187451928929131e-06
 435   4.174189410558549e-06
 436   4.164520343263411e-06
 437   4.157325800375505e-06
 438   4.150666267475337e-06
 439   4.139954526497914e-06
 440   4.129966397881690e-06
 441   4.125981242178117e-06
 442   4.123325321853310e-06
 443   4.119975222738259e-06
 444   4.110393907062837e-06
 445   4.107328375700832e-06
 446   4.103944666623809e-06
 447   4.100962488948898e-06
 448   4.094444125013615e-06
 449   4.088248875335123e-06
 450   4.078731010597166e-06
 451   4.066566279585148e-06
 452   4.052151833185003e-06
 453   4.033720798038153e-06
 454   4.023264175054991e-06
 455   4.009339164649798e-06
 456   3.989886464614939e-06
 457   3.974405430720088e-06
 458   3.954622931859695e-06
 459   3.945349577054857e-06
 460   3.937127832218963e-06
 461   3.925236639168685e-06
 462   3.914728414181226e-06
 463   3.904098650653603e-06
 464   3.895611298387757e-06
 465   3.889136411086367e-06
 466   3.875796606906234e-06
 467   3.860140322939144e-06
 468   3.836732320894847e-06
 469   3.800270405274073e-06
 470   3.755825617177456e-06
 471   3.704718272312275e-06
 472   3.663159120171768e-06
 473   3.625187626133708e-06
 474   3.596979002510283e-06
 475   3.560445629241961e-06
 476   3.525105065704339e-06
 477   3.477156220272894e-06
 478   3.439564746441173e-06
 479   3.413611461834662e-06
 480   3.384299123358706e-06
 481   3.349998809260656e-06
 482   3.320848581715913e-06
 483   3.294954488496880e-06
 484   3.258264302352536e-06
 485   3.229055211040113e-06
 486   3.197364551098277e-06
 487   3.171336648921317e-06
 488   3.151166963076289e-06
 489   3.123063923813992e-06
 490   3.072395120975921e-06
 491   3.011277466388531e-06
 492   2.962065603749279e-06
 493   2.892470141603781e-06
 494   2.852720438287818e-06
 495   2.809009472479221e-06
 496   2.773335927408969e-06
 497   2.740499351207088e-06
 498   2.702167735193318e-06
 499   2.666397718055941e-06
 500   2.617152781561391e-06
 501   2.617152781560649e-06
 502   2.617152776860621e-06
 503   2.617151959244137e-06
 504   2.617143025778979e-06
 505   2.616878851954119e-06
 506   2.615275491833439e-06
 507   2.612667235469362e-06
 508   2.610684859410419e-06
 509   2.606426425499760e-06
 510   2.600176805217613e-06
 511   2.589316536278834e-06
 512   2.581989609736811e-06
 513   2.575901726575968e-06
 514   2.568338910697672e-06
 515   2.563837855635398e-06
 516   2.559350376470310e-06
 517   2.555800654830929e-06
 518   2.551378755009096e-06
 519   2.542455777671689e-06
 520   2.528953891834064e-06
 521   2.514760932151005e-06
 522   2.505162642226433e-06
 523   2.495650974216535e-06
 524   2.481937063080757e-06
 525   2.469553264040393e-06
 526   2.453795516461833e-06
 527   2.429603195526624e-06
 528   2.407733786246587e-06
 529   2.392056009701326e-06
 530   2.378803585706610e-06
 531   2.364558767389547e-06
 532   2.352655566126702e-06
 533   2.338028409337139e-06
 534   2.320925609423055e-06
 535   2.305900369017848e-06
 536   2.290733179925296e-06
 537   2.280783706236942e-06
 538   2.270615848020100e-06
 539   2.255496044590215e-06
 540   2.239350225182697e-06
 541   2.228428236688572e-06
 542   2.218914471408068e-06
 543   2.211340316515178e-06
 544   2.203945648264456e-06
 545   2.197985991574878e-06
 546   2.187533281546703e-06
 547   2.180546218233476e-06
 548   2.168031045803967e-06
 549   2.152050337346473e-06
 550   2.142432701493199e-06
 551   2.133267507111649e-06
 552   2.119658643219837e-06
 553   2.107450275500681e-06
 554   2.092620119621144e-06
 555   2.075111491230409e-06
 556   2.057842209973067e-06
 557   2.040821522282744e-06
 558   2.024345072452571e-06
 559   2.005840378001678e-06
 560   1.997058474172212e-06
 561   1.990900470582348e-06
 562   1.984392275686238e-06
 563   1.979197964834706e-06
 564   1.971831689140580e-06
 565   1.964515826359161e-06
 566   1.957796383551069e-06
 567   1.953784078455444e-06
 568   1.951175728564141e-06
 569   1.949220152434008e-06
 570   1.947026293868977e-06
 571   1.942467887906549e-06
 572   1.938388927766582e-06
 573   1.935788243667492e-06
 574   1.926910249610550e-06
 575   1.922971900721277e-06
 576   1.920148494284343e-06
 577   1.918377798184614e-06
 578   1.916782306092393e-06
 579   1.911932677208022e-06
 580   1.906911620961402e-06
 581   1.901918685241751e-06
 582   1.896709292767176e-06
 583   1.894183336433611e-06
 584   1.888377879534136e-06
 585   1.881911715949030e-06
 586   1.879594828256000e-06
 587   1.876400422902016e-06
 588   1.872348771150830e-06
 589   1.869404154166711e-06
 590   1.867526600469291e-06
 591   1.863841427586376e-06
 592   1.859249304309175e-06
 593   1.852480202515950e-06
 594   1.843063814810697e-06
 595   1.829477445171398e-06
 596   1.805165861148527e-06
 597   1.777509968103490e-06
 598   1.753585182714560e-06
 599   1.719156594741361e-06
 600   1.696511051305107e-06
 601   1.696511051304365e-06
 602   1.696511050113592e-06
 603   1.696509938207078e-06
 604   1.696459497227003e-06
 605   1.695877371839726e-06
 606   1.695094007739355e-06
 607   1.694079126137007e-06
 608   1.692263287996755e-06
 609   1.690727686636937e-06
 610   1.687872562310670e-06
 611   1.682396540855171e-06
 612   1.676936892494051e-06
 613   1.674862996386835e-06
 614   1.672120592238416e-06
 615   1.667266512206863e-06
 616   1.663400257511454e-06
 617   1.660163664461277e-06
 618   1.656360939202339e-06
 619   1.652072110427307e-06
 620   1.643960591976516e-06
 621   1.638509925322803e-06
 622   1.632956560347933e-06
 623   1.629392869481686e-06
 624   1.626431688424009e-06
 625   1.623660651742299e-06
 626   1.620762467262521e-06
 627   1.617656720911196e-06
 628   1.612971956658269e-06
 629   1.609775941505629e-06
 630   1.606624507166356e-06
 631   1.603104690120152e-06
 632   1.598180748991338e-06
 633   1.592380299174866e-06
 634   1.584294274105845e-06
 635   1.575250356410190e-06
 636   1.567439387968495e-06
 637   1.560002919752032e-06
 638   1.555642526672565e-06
 639   1.549053619732312e-06
 640   1.544089043143782e-06
 641   1.542364179017574e-06
 642   1.541360135886817e-06
 643   1.540317130921161e-06
 644   1.538034856477366e-06
 645   1.537420035045104e-06
 646   1.536582332750871e-06
 647   1.533922487219101e-06
 648   1.530978886875966e-06
 649   1.529060946538404e-06
 650   1.527752871870553e-06
 651   1.525849638660596e-06
 652   1.522739054396129e-06
 653   1.518061264888801e-06
 654   1.515143175484841e-06
 655   1.510783065125990e-06
 656   1.505703686141708e-06
 657   1.500972928554792e-06
 658   1.498159533034280e-06
 659   1.496930949546496e-06
 660   1.495618666060028e-06
 661   1.492820122790790e-06
 662   1.490372442938526e-06
 663   1.487442399642012e-06
 664   1.484073885432377e-06
 665   1.480852930576886e-06
 666   1.474251843555123e-06
 667   1.467047345620667e-06
 668   1.457302376029970e-06
 669   1.445675962806248e-06
 670   1.436010684601246e-06
 671   1.426341943531848e-06
 672   1.413942338972080e-06
 673   1.405887862897784e-06
 674   1.396554071966584e-06
 675   1.385769061759279e-06
 676   1.374080564644550e-06
 677   1.361758270116358e-06
 678   1.349458855782374e-06
 679   1.335276499013054e-06
 680   1.311096881027306e-06
 681   1.283725786012221e-06
 682   1.258401740578119e-06
 683   1.234883273802009e-06
 684   1.204366404213609e-06
 685   1.173297872271635e-06
 686   1.134485630569523e-06
 687   1.087755230385785e-06
 688   1.047696635900037e-06
 689   1.009649257422817e-06
 690   9.649235478261992e-07


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT23_bdrAmp1-1_k2_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   5.888025313628444e-01
   2   3.890295353201116e-01
   3   2.673903299217224e-01
   4   2.273327796721664e-01
   5   1.801854519112321e-01
   6   1.518335654424861e-01
   7   1.419326595187155e-01
   8   1.070267046970605e-01
   9   8.436731149757744e-02
  10   6.942200187565586e-02
  11   5.404547557932036e-02
  12   4.212833177350307e-02
  13   3.193488304707066e-02
  14   2.709514905202848e-02
  15   2.156033369718692e-02
  16   1.581852736712640e-02
  17   1.189341316813475e-02
  18   9.095771378957101e-03
  19   6.909888342893940e-03
  20   5.530613908005600e-03
  21   3.716530838574753e-03
  22   2.580572014369287e-03
  23   1.630596227726071e-03
  24   1.147173244689604e-03
  25   7.464023078842956e-04
  26   4.508071004581985e-04
  27   2.986997886290309e-04
  28   1.880477935901448e-04
  29   1.070359263555950e-04
  30   6.618518590206242e-05
  31   3.969197699256654e-05
  32   2.346675011114158e-05
  33   1.156453666053504e-05
  34   6.916648983619641e-06
  35   4.211164007118527e-06
  36   2.230550983258379e-06
  37   1.102798443517431e-06
  38   6.953120611273773e-07


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT23_bdrAmp1-1_k2_l6.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.235671018918953e-01
   2   4.885063944205720e-01
   3   3.701549038506647e-01
   4   3.372511009072601e-01
   5   2.432821258623377e-01
   6   2.026214508675393e-01
   7   1.776892619083339e-01
   8   1.494532434718324e-01
   9   1.250604492954023e-01
  10   1.081310125694011e-01
  11   9.152265669021817e-02
  12   7.643592355181862e-02
  13   6.008504014423712e-02
  14   4.564220647852808e-02
  15   3.626044785139283e-02
  16   2.808068049040445e-02
  17   2.133102416374602e-02
  18   1.549746922812449e-02
  19   1.141291121815047e-02
  20   8.765894303451739e-03
  21   6.220678747362762e-03
  22   4.419067320725955e-03
  23   3.158032817727082e-03
  24   2.210714086505456e-03
  25   1.632332663073609e-03
  26   9.981686179154387e-04
  27   6.932409546215396e-04
  28   4.489265440864336e-04
  29   2.999330589002284e-04
  30   1.953824721108393e-04
  31   1.310773174273828e-04
  32   7.851966607319974e-05
  33   4.674911656632462e-05
  34   2.654710386583536e-05
  35   1.556249213955917e-05
  36   8.950232703217587e-06
  37   5.221220880570135e-06
  38   3.075362510765317e-06
  39   1.795166645682964e-06
  40   1.079215305519166e-06
  41   5.565655233683731e-07


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT23_bdrAmp1-1_k2_l7.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.247215860683584e-01
   2   5.379382864715482e-01
   3   4.446143283829050e-01
   4   4.214712415422561e-01
   5   3.167139634242959e-01
   6   2.780059210970728e-01
   7   2.431876070305143e-01
   8   2.131231357198792e-01
   9   1.780074788360728e-01
  10   1.556328006748216e-01
  11   1.344785244148872e-01
  12   1.243052885354428e-01
  13   1.070588834862592e-01
  14   8.472813598064700e-02
  15   6.838413699518398e-02
  16   5.457252885803371e-02
  17   4.415379740328191e-02
  18   3.394709747326533e-02
  19   2.741596751748715e-02
  20   2.099330081972610e-02
  21   1.661810177896586e-02
  22   1.293774678957151e-02
  23   1.044992245538353e-02
  24   8.158306346964963e-03
  25   6.206345099155285e-03
  26   4.733863500105980e-03
  27   3.409062021160602e-03
  28   2.686951800814808e-03
  29   1.994124443790352e-03
  30   1.473289274940407e-03
  31   9.666969324413466e-04
  32   6.530944064508414e-04
  33   4.385134826317033e-04
  34   2.933346189072976e-04
  35   1.802574492815002e-04
  36   1.298811740138986e-04
  37   8.994184335288878e-05
  38   5.773665153171288e-05
  39   4.082396027406855e-05
  40   2.480284066966673e-05
  41   1.445342397624422e-05
  42   9.169687789575459e-06
  43   5.465414232956932e-06
  44   3.430156400604265e-06
  45   2.267189707660184e-06
  46   1.384387794600154e-06
  47   8.855344134548101e-07


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT33_bdrAmp1-1_k2_l4.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.265128854548400e-01
   2   3.774138552181681e-01
   3   2.374059185764775e-01
   4   2.037910629528042e-01
   5   1.551816707717200e-01
   6   1.341253151346369e-01
   7   1.018723694786959e-01
   8   8.124132449785862e-02
   9   6.694665027284441e-02
  10   5.305664751665204e-02
  11   4.196088048215280e-02
  12   3.008011627033296e-02
  13   2.424107148613290e-02
  14   1.891838564820533e-02
  15   1.444959480006689e-02
  16   1.096185057413440e-02
  17   8.365382584780688e-03
  18   6.624209903442066e-03
  19   5.296131238836905e-03
  20   3.988645721622644e-03
  21   2.812131146838549e-03
  22   2.046905679594985e-03
  23   1.508080121246208e-03
  24   1.063814496859970e-03
  25   7.482373679056286e-04
  26   5.217321328908607e-04
  27   3.461730143836807e-04
  28   2.319971368992946e-04
  29   1.506568815441270e-04
  30   9.894926730540409e-05
  31   6.588771914537286e-05
  32   4.477638237442648e-05
  33   3.015298715278990e-05
  34   2.014538518021137e-05
  35   1.276127134140601e-05
  36   8.066872873809167e-06
  37   5.333864386041146e-06
  38   3.505625197561892e-06
  39   2.317442631540958e-06
  40   1.438123717510541e-06
  41   8.281331812253795e-07


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT33_bdrAmp1-1_k2_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   5.888025313628444e-01
   2   3.889019652696376e-01
   3   2.585835165964070e-01
   4   2.196034271809665e-01
   5   1.626389771050532e-01
   6   1.483287525094789e-01
   7   1.225319434199847e-01
   8   9.502595026915263e-02
   9   7.886557600224069e-02
  10   6.306794816779605e-02
  11   4.840689109397614e-02
  12   3.707122304038089e-02
  13   2.896351351737907e-02
  14   2.320053382022180e-02
  15   1.789186168084735e-02
  16   1.289776260067061e-02
  17   9.565086284619797e-03
  18   7.641405700687782e-03
  19   5.636799158193196e-03
  20   4.088573554804080e-03
  21   2.653815693351111e-03
  22   1.701976384799446e-03
  23   1.076124361324249e-03
  24   6.748321088587494e-04
  25   4.379921680676243e-04
  26   2.901861539837086e-04
  27   1.706157031632507e-04
  28   9.660253556512385e-05
  29   5.892176565281717e-05
  30   3.900315454444995e-05
  31   2.035793634532911e-05
  32   1.006237220861575e-05
  33   5.879316615253051e-06
  34   3.670539864978407e-06
  35   1.942267534603497e-06
  36   9.194837261937190e-07


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT33_bdrAmp1-1_k2_l6.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.235671018918953e-01
   2   4.884439802667533e-01
   3   3.644358156929713e-01
   4   3.340539927242150e-01
   5   2.201464303262432e-01
   6   1.954155447977189e-01
   7   1.641508651423898e-01
   8   1.414587439018396e-01
   9   1.210296129908886e-01
  10   1.017608902951580e-01
  11   8.238139864724126e-02
  12   6.214496346650081e-02
  13   4.918586904551073e-02
  14   3.973361111624556e-02
  15   3.334325463978471e-02
  16   2.541539507546442e-02
  17   1.934812980446560e-02
  18   1.376270407316301e-02
  19   1.072752169581597e-02
  20   8.362148682254688e-03
  21   5.979766020828809e-03
  22   4.180667750313701e-03
  23   2.834159632101256e-03
  24   2.095361147677296e-03
  25   1.382995819342197e-03
  26   8.458908084167163e-04
  27   5.183832037586333e-04
  28   3.306732827928768e-04
  29   2.108391747699558e-04
  30   1.371726847216396e-04
  31   8.699184643821457e-05
  32   5.060071451321231e-05
  33   2.821582868400075e-05
  34   1.588865915369713e-05
  35   8.967787371518422e-06
  36   5.059464492197580e-06
  37   3.056287467461570e-06
  38   1.827144298257777e-06
  39   9.912397490528672e-07


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT33_bdrAmp1-1_k2_l7.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.247215860683584e-01
   2   5.380062194715324e-01
   3   4.392006751150562e-01
   4   4.202864209861971e-01
   5   3.105742626884679e-01
   6   2.749104303382165e-01
   7   2.305463607289759e-01
   8   2.097246253719325e-01
   9   1.733800992997216e-01
  10   1.545611083062408e-01
  11   1.326724246587236e-01
  12   1.227529845380404e-01
  13   1.046659289014629e-01
  14   8.277808825352892e-02
  15   6.676307491151837e-02
  16   5.364858637725984e-02
  17   4.286510603682251e-02
  18   3.282680261392108e-02
  19   2.639345123886086e-02
  20   2.012053771489676e-02
  21   1.595591154138022e-02
  22   1.210423049825590e-02
  23   9.378738436408039e-03
  24   7.443282198758381e-03
  25   5.840424850206449e-03
  26   4.310994946881887e-03
  27   3.227265349866103e-03
  28   2.547576925395303e-03
  29   1.791606837595482e-03
  30   1.271259431268797e-03
  31   8.831092782882252e-04
  32   5.826004530160584e-04
  33   3.901418144466437e-04
  34   2.646230558988996e-04
  35   1.686150498547284e-04
  36   1.157545536890680e-04
  37   8.326061124665273e-05
  38   5.577438983334128e-05
  39   3.806386357310330e-05
  40   2.176653392834486e-05
  41   1.267520412693529e-05
  42   7.804530456262127e-06
  43   4.774179378119239e-06
  44   3.097402551323577e-06
  45   1.943349071065199e-06
  46   1.221613311297605e-06
  47   7.366167807650797e-07


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT40_bdrAmp1-1_k2_l4.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.265128854548400e-01
   2   3.980695955204896e-01
   3   2.505689653956720e-01
   4   1.619673378660753e-01
   5   1.080283988948482e-01
   6   7.078010598749011e-02
   7   4.602200216574767e-02
   8   2.713920619557186e-02
   9   1.733506777106559e-02
  10   1.086307588531608e-02
  11   6.830589777180518e-03
  12   3.683221432836754e-03
  13   1.844046953170268e-03
  14   8.733281336092785e-04
  15   4.560869367319399e-04
  16   2.287708744546399e-04
  17   1.216588628522171e-04
  18   6.494608616540860e-05
  19   4.888272372132541e-05
  20   4.448236127535952e-05
  21   4.379595209814835e-05
  22   4.361639440214763e-05
  23   4.319270269381674e-05
  24   4.134445688374002e-05
  25   3.360766328252792e-05
  26   2.075520735951033e-05
  27   1.323400521119299e-05
  28   1.008411265312220e-05
  29   8.194088787686262e-06
  30   6.490272381647094e-06
  31   4.466130218178240e-06
  32   2.531466846993765e-06
  33   1.422358717211051e-06
  34   9.385096084399183e-07


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT40_bdrAmp1-1_k2_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   5.888025313628444e-01
   2   4.081150405439501e-01
   3   2.660971283246663e-01
   4   1.814888489175027e-01
   5   1.261049436148193e-01
   6   8.777521487249489e-02
   7   6.283067957853621e-02
   8   4.035254965434643e-02
   9   2.515102248723260e-02
  10   1.648562767249426e-02
  11   9.743459014489699e-03
  12   5.953888996596802e-03
  13   3.620418979846897e-03
  14   1.871466058519528e-03
  15   8.831758056543546e-04
  16   4.228680253221736e-04
  17   2.243939503102414e-04
  18   1.189246926947851e-04
  19   4.699055091084641e-05
  20   2.080744394239485e-05
  21   1.008624635719734e-05
  22   4.752228003947894e-06
  23   2.393980319079996e-06
  24   1.719824527462922e-06
  25   1.468063119668062e-06
  26   1.259565473761264e-06
  27   1.005419006930441e-06
  28   8.443441376437991e-07


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT40_bdrAmp1-1_k2_l6.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.235671018918953e-01
   2   5.040078009003267e-01
   3   3.993721499154860e-01
   4   2.755016217900933e-01
   5   2.062911192724982e-01
   6   1.644928601176087e-01
   7   1.282500217163321e-01
   8   9.466559338379615e-02
   9   6.828344236974124e-02
  10   4.559877302017858e-02
  11   2.993867461493771e-02
  12   2.112737931263051e-02
  13   1.506181413429701e-02
  14   1.047850002797654e-02
  15   6.660768093091646e-03
  16   4.257124480672558e-03
  17   2.913389301436204e-03
  18   1.848739689241370e-03
  19   1.028259149639706e-03
  20   5.916442489539777e-04
  21   3.076818026333897e-04
  22   1.728492862667804e-04
  23   1.031568221133853e-04
  24   5.958332633717092e-05
  25   2.914037932220380e-05
  26   1.341633601211651e-05
  27   7.182907819782708e-06
  28   3.967849037678358e-06
  29   2.205567333886759e-06
  30   1.229567232675938e-06
  31   6.728185155441051e-07


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT40_bdrAmp1-1_k2_l7.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.247215860683584e-01
   2   5.446599752707614e-01
   3   4.863734843540601e-01
   4   4.164466302068764e-01
   5   3.408092481532348e-01
   6   2.727558657577036e-01
   7   2.238675151731709e-01
   8   1.797258614053224e-01
   9   1.500389039652395e-01
  10   1.238398694428202e-01
  11   1.052782543819317e-01
  12   8.495197141521715e-02
  13   6.786090298167452e-02
  14   5.763355383553462e-02
  15   4.553340752641181e-02
  16   3.484976791806410e-02
  17   2.679480514994722e-02
  18   2.106062927124798e-02
  19   1.643751225747059e-02
  20   1.320759203808875e-02
  21   1.051887560359392e-02
  22   8.082177926269791e-03
  23   6.010468175752033e-03
  24   4.494809515831760e-03
  25   3.373109726221516e-03
  26   2.744463604052877e-03
  27   2.018299410921368e-03
  28   1.522167074344605e-03
  29   1.143158043139935e-03
  30   7.881388700474232e-04
  31   5.917764406000364e-04
  32   4.006138365417743e-04
  33   2.595658058621855e-04
  34   1.813102299531462e-04
  35   1.344839198910625e-04
  36   9.586021247632422e-05
  37   6.442658707419209e-05
  38   4.166819228253905e-05
  39   2.841431433020739e-05
  40   1.951914177745419e-05
  41   1.196793083354404e-05
  42   7.382089504338389e-06
  43   5.050191973123685e-06
  44   3.442859980192770e-06
  45   2.173898006014480e-06
  46   1.439229454219062e-06
  47   9.477658373712212e-07


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT60_bdrAmp1-1_k2_l4.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.265128854548400e-01
   2   6.080062700352985e-01
   3   5.973409361809495e-01
   4   5.796453167838919e-01
   5   5.616358542011668e-01
   6   5.464571092165379e-01
   7   5.321437835008875e-01
   8   5.072608447353947e-01
   9   4.844424894491381e-01
  10   4.515929711851345e-01
  11   4.042536720031689e-01
  12   3.477731580873407e-01
  13   3.071501498962048e-01
  14   2.814621537809167e-01
  15   2.582355787904911e-01
  16   2.356205118021241e-01
  17   2.127284485178261e-01
  18   1.877192458525729e-01
  19   1.645055344573155e-01
  20   1.472096159900025e-01
  21   1.340889171010193e-01
  22   1.234913735526974e-01
  23   1.139096450388055e-01
  24   9.922628859873434e-02
  25   8.216877306280468e-02
  26   6.595265856763290e-02
  27   5.342346004290971e-02
  28   4.527722446057959e-02
  29   3.966920022233322e-02
  30   3.595214785913388e-02
  31   3.425318783019148e-02
  32   3.250466033729423e-02
  33   3.116118260748201e-02
  34   2.951179760538535e-02
  35   2.807037224738733e-02
  36   2.695557385047077e-02
  37   2.615071312548916e-02
  38   2.538566634479307e-02
  39   2.470082491708285e-02
  40   2.412405613174813e-02
  41   2.308225132425571e-02
  42   2.164823022798590e-02
  43   2.017154066808214e-02
  44   1.899219516584239e-02
  45   1.773996958625065e-02
  46   1.677871722562410e-02
  47   1.581807362732020e-02
  48   1.497490043475811e-02
  49   1.415502707302959e-02
  50   1.318410886320431e-02
  51   1.227683302592079e-02
  52   1.143842843508410e-02
  53   1.069957286798655e-02
  54   1.009673646464859e-02
  55   9.577812906167974e-03
  56   9.188600447016543e-03
  57   8.747385875401820e-03
  58   8.372289619486568e-03
  59   7.936025181941028e-03
  60   7.514308316224764e-03
  61   7.081029189482050e-03
  62   6.660304455439275e-03
  63   6.138561627163194e-03
  64   5.572674758996857e-03
  65   4.984022676991092e-03
  66   4.232209355708780e-03
  67   3.439417026742242e-03
  68   2.810778028445717e-03
  69   2.215355084199367e-03
  70   1.756138507842843e-03
  71   1.399335456400573e-03
  72   1.166973885840507e-03
  73   9.490190275840151e-04
  74   7.871012534100162e-04
  75   6.666239788257321e-04
  76   5.553253858248255e-04
  77   4.680229804662409e-04
  78   3.958585908037560e-04
  79   3.368217604874124e-04
  80   2.814306181356081e-04
  81   2.092522756763992e-04
  82   1.575888096350609e-04
  83   1.163521230890462e-04
  84   8.942471667520210e-05
  85   7.142581783916193e-05
  86   5.751258235054175e-05
  87   4.817596945022409e-05
  88   4.009409980047192e-05
  89   3.251867315184446e-05
  90   2.498198278781387e-05
  91   1.838669685769178e-05
  92   1.345099650784008e-05
  93   9.504536375305203e-06
  94   6.754590327869530e-06
  95   4.597773176383508e-06
  96   3.319577417940462e-06
  97   2.434734024895331e-06
  98   1.932198048811740e-06
  99   1.466048132011258e-06
 100   1.163774890785325e-06
 101   1.008432407912260e-06
 102   9.422245368342277e-07


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT60_bdrAmp1-1_k2_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   5.888025313628444e-01
   2   5.796601928915540e-01
   3   5.679594642087622e-01
   4   5.314056393706559e-01
   5   5.049750187536636e-01
   6   4.908506400366101e-01
   7   4.708940560221641e-01
   8   4.065392803963861e-01
   9   3.351732624417393e-01
  10   3.159090318486804e-01
  11   3.132030113386796e-01
  12   2.766306938086979e-01
  13   2.381948380049917e-01
  14   2.108976395856743e-01
  15   1.824807765274579e-01
  16   1.548655841582200e-01
  17   1.251128974060319e-01
  18   1.068856396011963e-01
  19   8.981489678236165e-02
  20   7.806192149342930e-02
  21   7.254257367170358e-02
  22   6.433588975718942e-02
  23   5.357725985695865e-02
  24   4.028847344262940e-02
  25   3.231707951615016e-02
  26   2.962102177349221e-02
  27   2.851280382704205e-02
  28   2.726006758571576e-02
  29   2.556589574538015e-02
  30   2.414346720984947e-02
  31   2.395634320052725e-02
  32   2.380282010812363e-02
  33   2.298969628818297e-02
  34   2.175166329855359e-02
  35   2.054467241705712e-02
  36   1.928852514657751e-02
  37   1.724241322488385e-02
  38   1.493201339692641e-02
  39   1.337504705944642e-02
  40   1.200621796337383e-02
  41   1.040902871312034e-02
  42   8.569803691428936e-03
  43   7.499778481926054e-03
  44   6.731821248477651e-03
  45   6.013474300141246e-03
  46   5.157485097094146e-03
  47   4.551647862630891e-03
  48   4.289808840933051e-03
  49   4.013895902009417e-03
  50   3.435252120040915e-03
  51   2.715831799314072e-03
  52   2.296406123337394e-03
  53   2.016259221104214e-03
  54   1.729039928032978e-03
  55   1.434271853234457e-03
  56   1.246646017165662e-03
  57   1.080898526212162e-03
  58   9.655818085797586e-04
  59   8.841292166865858e-04
  60   8.005419029962751e-04
  61   7.066856332097464e-04
  62   6.187715949988158e-04
  63   5.455179027520543e-04
  64   4.777026818741043e-04
  65   3.943253144052118e-04
  66   3.435167445447973e-04
  67   3.113182293317088e-04
  68   2.838927887764125e-04
  69   2.481542389591371e-04
  70   2.226825484344975e-04
  71   2.001223936454153e-04
  72   1.768220452073109e-04
  73   1.565520365305462e-04
  74   1.293364569971685e-04
  75   9.295506253829074e-05
  76   5.677901344012709e-05
  77   3.723696837871327e-05
  78   2.660969936360687e-05
  79   1.837259794583295e-05
  80   1.256637491847111e-05
  81   8.151142362100668e-06
  82   5.025620279595469e-06
  83   3.385006401803806e-06
  84   2.536544240411424e-06
  85   1.936929493337188e-06
  86   1.449638950761720e-06
  87   1.030485322712087e-06
  88   7.179867558123881e-07


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT60_bdrAmp1-1_k2_l6.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.235671018918953e-01
   2   6.159060735457831e-01
   3   6.051803145091462e-01
   4   5.792470507867654e-01
   5   5.442784065788449e-01
   6   5.291239085709548e-01
   7   5.197856055295218e-01
   8   5.036380007396397e-01
   9   4.430426004462431e-01
  10   3.432935442601333e-01
  11   2.600247320684446e-01
  12   1.987493774009806e-01
  13   1.660195856771176e-01
  14   1.506532761781780e-01
  15   1.288786872402156e-01
  16   1.057712593431343e-01
  17   8.662570070503699e-02
  18   6.632147933764899e-02
  19   5.138922315936700e-02
  20   4.122158935684381e-02
  21   3.376829830524868e-02
  22   2.821615136164363e-02
  23   2.493503384235592e-02
  24   2.209830125168630e-02
  25   1.972687421153314e-02
  26   1.795352376667023e-02
  27   1.655968404638136e-02
  28   1.496887859484853e-02
  29   1.341417032947014e-02
  30   1.020087863089367e-02
  31   6.978816291874035e-03
  32   4.906644490183095e-03
  33   3.748830970076389e-03
  34   2.753935920640235e-03
  35   2.110404250495441e-03
  36   1.574100134708663e-03
  37   1.160503235562440e-03
  38   9.217877144275254e-04
  39   7.982981597347223e-04
  40   6.923438511506437e-04
  41   6.016470154783447e-04
  42   5.079660573750413e-04
  43   4.293312371606209e-04
  44   3.382017497428825e-04
  45   2.574989122297127e-04
  46   2.118316597379953e-04
  47   1.793964648129143e-04
  48   1.589611620779760e-04
  49   1.329510977511013e-04
  50   1.043861851621523e-04
  51   7.385302682635830e-05
  52   5.026462295817281e-05
  53   3.238303751319966e-05
  54   2.342111688402316e-05
  55   1.950227246025602e-05
  56   1.558150945151117e-05
  57   1.118392792462525e-05
  58   7.648944094101045e-06
  59   5.259135509880958e-06
  60   3.840142909961331e-06
  61   2.863539851609027e-06
  62   2.241393891692266e-06
  63   1.641017577921849e-06
  64   1.261044340741268e-06
  65   9.327381857359587e-07


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT60_bdrAmp1-1_k2_l7.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.247215860683584e-01
   2   6.207686174305225e-01
   3   6.153280174355552e-01
   4   6.057289611205803e-01
   5   5.882535579709832e-01
   6   5.708244745831426e-01
   7   5.570028583649757e-01
   8   5.452956351191122e-01
   9   5.397348252564609e-01
  10   5.349107192598672e-01
  11   5.211144275418409e-01
  12   4.942056935074911e-01
  13   4.471767741704648e-01
  14   3.755827512708777e-01
  15   2.962031912213345e-01
  16   2.378215387448846e-01
  17   1.899653321288436e-01
  18   1.510069490547614e-01
  19   1.316548148489661e-01
  20   1.201566406174032e-01
  21   1.110051819292242e-01
  22   1.000042731519198e-01
  23   8.661177026674680e-02
  24   7.120949930503824e-02
  25   5.495556568424455e-02
  26   4.265945998938032e-02
  27   3.419512173961960e-02
  28   2.897172614452658e-02
  29   2.550090678601237e-02
  30   2.340694639926146e-02
  31   2.102308845130369e-02
  32   1.929604939129002e-02
  33   1.868385715353444e-02
  34   1.760081345339719e-02
  35   1.530826975798210e-02
  36   1.188712824881168e-02
  37   8.935627699444270e-03
  38   7.339428276102179e-03
  39   5.565175510344742e-03
  40   4.278354486687115e-03
  41   3.222331090609986e-03
  42   2.383524520007336e-03
  43   1.771381377405223e-03
  44   1.313506013479774e-03
  45   9.927938738816110e-04
  46   7.195589121724283e-04
  47   5.325665293514168e-04
  48   4.195854757177281e-04
  49   3.369829347832635e-04
  50   2.574255242446692e-04
  51   1.950863148133519e-04
  52   1.555413627798691e-04
  53   1.266204069622489e-04
  54   1.035912729833900e-04
  55   8.138846232674976e-05
  56   6.460359125986200e-05
  57   5.198306302392774e-05
  58   3.915503671970242e-05
  59   2.847873337638852e-05
  60   2.120659555709553e-05
  61   1.673372133727956e-05
  62   1.323268139389839e-05
  63   9.816932376794858e-06
  64   7.247149458713419e-06
  65   5.499405473276063e-06
  66   4.070873183744207e-06
  67   3.039212885565458e-06
  68   2.327669291961494e-06
  69   1.731584994482267e-06
  70   1.234335158883098e-06
  71   8.827060590285907e-07


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT83_bdrAmp1-1_k2_l4.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.265128854548400e-01
   2   6.155329596301992e-01
   3   6.151435673420432e-01
   4   6.147557465848150e-01
   5   6.141405445829859e-01
   6   6.141053317415283e-01
   7   6.138314936196578e-01
   8   6.137940687988573e-01
   9   6.137120435805963e-01
  10   6.137116981630870e-01
  11   6.132701560597408e-01
  12   6.132504600419892e-01
  13   6.130325682475571e-01
  14   6.130307628245972e-01
  15   6.128488734744539e-01
  16   6.128047237226101e-01
  17   6.126510723614152e-01
  18   6.126429030109127e-01
  19   6.125726172598228e-01
  20   6.125658886662443e-01
  21   6.124472164524922e-01
  22   6.124470817409257e-01
  23   6.121472911623332e-01
  24   6.121359068270773e-01
  25   6.121054080734563e-01
  26   6.121050124704019e-01
  27   6.119445195612981e-01
  28   6.119442819809126e-01
  29   6.119421204093921e-01
  30   6.118738008040542e-01
  31   6.118618832001707e-01
  32   6.118340248705336e-01
  33   6.117893967873467e-01
  34   6.117888911097773e-01
  35   6.117883856054449e-01
  36   6.116346325989965e-01
  37   6.116207384083241e-01
  38   6.116206913796998e-01
  39   6.114536845424836e-01
  40   6.114351373401565e-01
  41   6.114270357994520e-01
  42   6.113432400916462e-01
  43   6.112852201394545e-01
  44   6.112003163911772e-01
  45   6.111504919143748e-01
  46   6.111280702668752e-01
  47   6.110914940797036e-01
  48   6.110837823068959e-01
  49   6.109885651771606e-01
  50   6.109872648114555e-01
  51   6.109841945270346e-01
  52   6.109789454071139e-01
  53   6.109473451361561e-01
  54   6.109202963943753e-01
  55   6.109187619717106e-01
  56   6.109187480418951e-01
  57   6.108893661964042e-01
  58   6.108338805557274e-01
  59   6.107903728308699e-01
  60   6.107892823388278e-01
  61   6.107865564116463e-01
  62   6.106032273531267e-01
  63   6.106000174362429e-01
  64   6.104443229939499e-01
  65   6.103139802342126e-01
  66   6.103139334352108e-01
  67   6.102776021472630e-01
  68   6.102750724787231e-01
  69   6.102542331757037e-01
  70   6.102540353251360e-01
  71   6.102265279733607e-01
  72   6.101993611066990e-01
  73   6.101177456536012e-01
  74   6.101175878614457e-01
  75   6.100784433168223e-01
  76   6.100783325935770e-01
  77   6.100776126680908e-01
  78   6.100557233080370e-01
  79   6.100182418613546e-01
  80   6.100036282684684e-01
  81   6.099908698384929e-01
  82   6.098447937269328e-01
  83   6.097590530387118e-01
  84   6.097491315742543e-01
  85   6.097472800036193e-01
  86   6.097282119821383e-01
  87   6.097241070381539e-01
  88   6.097239304455140e-01
  89   6.097169714563982e-01
  90   6.097053082360024e-01
  91   6.097036813013483e-01
  92   6.096512246306933e-01
  93   6.096479127543551e-01
  94   6.096338074056915e-01
  95   6.096207780213456e-01
  96   6.095852390207726e-01
  97   6.095243019173151e-01
  98   6.095080227544289e-01
  99   6.094838221069576e-01
 100   6.094826842635583e-01
 101   6.094826842608874e-01
 102   6.094826842554715e-01
 103   6.094826842479040e-01
 104   6.094826842479040e-01
 105   6.094826842453814e-01
 106   6.094826842436009e-01
 107   6.094826842435267e-01
 108   6.094826842403365e-01
 109   6.094826842321012e-01
 110   6.094826842276496e-01
 111   6.094826841639934e-01
 112   6.094826841637708e-01
 113   6.094826841613225e-01
 114   6.094826841117625e-01
 115   6.094826841091660e-01
 116   6.094826840904697e-01
 117   6.094826840802312e-01
 118   6.094826840740734e-01
 119   6.094826840476611e-01
 120   6.094826840358648e-01
 121   6.094826839306613e-01
 122   6.094826838966817e-01
 123   6.094826838934914e-01
 124   6.094826835247599e-01
 125   6.094826834759419e-01
 126   6.094826830290868e-01
 127   6.094826829220286e-01
 128   6.094826818888384e-01
 129   6.094826818642068e-01
 130   6.094826813333670e-01
 131   6.094826812046449e-01
 132   6.094826811398016e-01
 133   6.094826800086787e-01
 134   6.094826794984640e-01
 135   6.094826791830763e-01
 136   6.094826750931984e-01
 137   6.094826743623384e-01
 138   6.094826725407158e-01
 139   6.094826677728022e-01
 140   6.094826673737265e-01
 141   6.094826634791948e-01
 142   6.094826564936245e-01
 143   6.094826564525967e-01
 144   6.094826495418115e-01
 145   6.094826427777771e-01
 146   6.094826363763162e-01
 147   6.094826335787050e-01
 148   6.094826316152283e-01
 149   6.094826302844563e-01
 150   6.094826134171787e-01
 151   6.094826129490305e-01
 152   6.094826048217281e-01
 153   6.094826025259480e-01
 154   6.094826009589503e-01
 155   6.094826008897297e-01
 156   6.094825981569619e-01
 157   6.094825916275208e-01
 158   6.094825916031118e-01
 159   6.094825859454944e-01
 160   6.094825810633261e-01
 161   6.094825594746530e-01
 162   6.094825539453868e-01
 163   6.094825459810088e-01
 164   6.094825145063992e-01
 165   6.094825057361538e-01
 166   6.094824018179709e-01
 167   6.094823768095169e-01
 168   6.094822815314478e-01
 169   6.094819576626224e-01
 170   6.094818466979581e-01
 171   6.094817885239231e-01
 172   6.094817596327340e-01
 173   6.094817255689911e-01
 174   6.094816536804442e-01
 175   6.094815011634489e-01
 176   6.094813140117334e-01
 177   6.094809772042160e-01
 178   6.094809747383890e-01
 179   6.094806594107801e-01
 180   6.094806123459501e-01
 181   6.094802484938687e-01
 182   6.094799662190699e-01
 183   6.094795378505491e-01
 184   6.094787751333638e-01
 185   6.094787744936851e-01
 186   6.094775465490733e-01
 187   6.094775273969215e-01
 188   6.094768448943444e-01
 189   6.094751042875576e-01
 190   6.094748836773530e-01
 191   6.094746471910687e-01
 192   6.094723454595841e-01
 193   6.094709805199412e-01
 194   6.094699305312372e-01
 195   6.094683912739608e-01
 196   6.094610718594442e-01
 197   6.094610710909690e-01
 198   6.094609249965793e-01
 199   6.094469099565675e-01
 200   6.094447397083570e-01
 201   6.094447395819348e-01
 202   6.094447393839177e-01
 203   6.094447392814595e-01
 204   6.094447392189160e-01
 205   6.094447388972218e-01
 206   6.094447388826062e-01
 207   6.094447387196075e-01
 208   6.094447387185689e-01
 209   6.094447384123065e-01
 210   6.094447380515877e-01
 211   6.094447380475814e-01
 212   6.094447377903597e-01
 213   6.094447376721727e-01
 214   6.094447369860501e-01
 215   6.094447369583025e-01
 216   6.094447365414207e-01
 217   6.094447362337487e-01
 218   6.094447356399205e-01
 219   6.094447354791476e-01
 220   6.094447353353646e-01
 221   6.094447353324711e-01
 222   6.094447351059646e-01
 223   6.094447344193227e-01
 224   6.094447341526786e-01
 225   6.094447337912180e-01
 226   6.094447334333184e-01
 227   6.094447330892184e-01
 228   6.094447316334338e-01
 229   6.094447315409172e-01
 230   6.094447311804950e-01
 231   6.094447311301933e-01
 232   6.094447309599238e-01
 233   6.094447308351337e-01
 234   6.094447259244017e-01
 235   6.094447252264086e-01
 236   6.094447173009812e-01
 237   6.094447171280409e-01
 238   6.094447151966149e-01
 239   6.094447149224033e-01
 240   6.094447148536278e-01
 241   6.094447146579850e-01
 242   6.094447088867805e-01
 243   6.094447088329917e-01
 244   6.094447038497004e-01
 245   6.094447036772795e-01
 246   6.094447032652203e-01
 247   6.094447027272580e-01
 248   6.094447022143724e-01
 249   6.094447021575418e-01
 250   6.094447010455604e-01
 251   6.094446992204506e-01
 252   6.094446992096929e-01
 253   6.094446991303081e-01
 254   6.094446988167750e-01
 255   6.094446981618871e-01
 256   6.094446974877094e-01
 257   6.094446973008953e-01
 258   6.094446905062940e-01
 259   6.094446883163108e-01
 260   6.094446881274194e-01
 261   6.094446878339922e-01
 262   6.094446863461569e-01
 263   6.094446791671696e-01
 264   6.094446508988177e-01
 265   6.094446357339369e-01
 266   6.094446354905148e-01
 267   6.094446239769663e-01
 268   6.094446061069170e-01
 269   6.094445425735885e-01
 270   6.094445424462017e-01
 271   6.094445143452999e-01
 272   6.094445138968125e-01
 273   6.094445040746806e-01
 274   6.094444991537104e-01
 275   6.094444880257347e-01
 276   6.094444349664584e-01
 277   6.094444048157209e-01
 278   6.094443945475500e-01
 279   6.094443944876033e-01
 280   6.094443888943841e-01
 281   6.094443868543419e-01
 282   6.094442936111957e-01
 283   6.094442845622130e-01
 284   6.094440870061112e-01
 285   6.094439863684515e-01
 286   6.094439631470472e-01
 287   6.094438984600415e-01
 288   6.094435767025566e-01
 289   6.094424026940157e-01
 290   6.094414270252609e-01
 291   6.094406486145068e-01
 292   6.094362090860033e-01
 293   6.094292749151144e-01
 294   6.094239405648724e-01
 295   6.094180561370397e-01
 296   6.094144847784062e-01
 297   6.094069788510367e-01
 298   6.094038686192682e-01
 299   6.094035896281831e-01
 300   6.094034156657042e-01
 301   6.094034156608817e-01
 302   6.094034156527206e-01
 303   6.094034156470821e-01
 304   6.094034156457467e-01
 305   6.094034156356566e-01
 306   6.094034156355083e-01
 307   6.094034156325406e-01
 308   6.094034156325406e-01
 309   6.094034156295729e-01
 310   6.094034156197797e-01
 311   6.094034156162185e-01
 312   6.094034156113960e-01
 313   6.094034156103574e-01
 314   6.094034156082059e-01
 315   6.094034156080574e-01
 316   6.094034156025673e-01
 317   6.094034156001189e-01
 318   6.094034155946287e-01
 319   6.094034155946287e-01
 320   6.094034155915868e-01
 321   6.094034155909934e-01
 322   6.094034155891386e-01
 323   6.094034155853548e-01
 324   6.094034155840193e-01
 325   6.094034155835000e-01
 326   6.094034155817194e-01
 327   6.094034155675488e-01
 328   6.094034155620587e-01
 329   6.094034155505591e-01
 330   6.094034155319370e-01
 331   6.094034153904538e-01
 332   6.094034153763576e-01
 333   6.094034150812980e-01
 334   6.094034150804820e-01
 335   6.094034150087390e-01
 336   6.094034149764656e-01
 337   6.094034147952900e-01
 338   6.094034147412045e-01
 339   6.094034137367265e-01
 340   6.094034137201817e-01
 341   6.094034130833966e-01
 342   6.094034129379814e-01
 343   6.094034129309331e-01
 344   6.094034128378970e-01
 345   6.094034127114007e-01
 346   6.094034121831575e-01
 347   6.094034118343835e-01
 348   6.094034116059480e-01
 349   6.094034116055771e-01
 350   6.094034115794618e-01
 351   6.094034114686198e-01
 352   6.094034114561555e-01
 353   6.094034113295849e-01
 354   6.094034113201626e-01
 355   6.094034110193163e-01
 356   6.094034110141229e-01
 357   6.094034107881356e-01
 358   6.094034106304047e-01
 359   6.094034106207598e-01
 360   6.094034103716991e-01
 361   6.094034100154317e-01
 362   6.094034100154317e-01
 363   6.094034078879177e-01
 364   6.094034069680179e-01
 365   6.094034067078284e-01
 366   6.094034066834195e-01
 367   6.094034059564175e-01
 368   6.094034059044093e-01
 369   6.094034053272741e-01
 370   6.094034050569205e-01
 371   6.094034025575589e-01
 372   6.094034017006476e-01
 373   6.094034008193274e-01
 374   6.094033999222785e-01
 375   6.094033972553927e-01
 376   6.094033948499575e-01
 377   6.094033798734489e-01
 378   6.094033512384428e-01
 379   6.094033509358900e-01
 380   6.094033419747501e-01
 381   6.094033409862233e-01
 382   6.094033396285938e-01
 383   6.094033371084586e-01
 384   6.094033268677387e-01
 385   6.094033110492313e-01
 386   6.094033092655206e-01
 387   6.094033056616709e-01
 388   6.094032258619411e-01
 389   6.094031578074599e-01
 390   6.094031471603192e-01
 391   6.094031144344707e-01
 392   6.094030671042580e-01
 393   6.094029486586473e-01
 394   6.094029304876033e-01
 395   6.094029304203857e-01
 396   6.094028758050180e-01
 397   6.094028699872954e-01
 398   6.094028684475260e-01
 399   6.094027902188003e-01
 400   6.094027667981918e-01
 401   6.094027667975983e-01
 402   6.094027667965597e-01
 403   6.094027667955209e-01
 404   6.094027667954468e-01
 405   6.094027667947791e-01
 406   6.094027667947048e-01
 407   6.094027667946307e-01
 408   6.094027667944822e-01
 409   6.094027667943339e-01
 410   6.094027667935178e-01
 411   6.094027667892890e-01
 412   6.094027667891405e-01
 413   6.094027667890662e-01
 414   6.094027667874341e-01
 415   6.094027667873599e-01
 416   6.094027667872857e-01
 417   6.094027667871372e-01
 418   6.094027667869889e-01
 419   6.094027667846890e-01
 420   6.094027667845406e-01
 421   6.094027667834278e-01
 422   6.094027667822407e-01
 423   6.094027667822407e-01
 424   6.094027667770472e-01
 425   6.094027667717055e-01
 426   6.094027667717055e-01
 427   6.094027667716313e-01
 428   6.094027667584252e-01
 429   6.094027667561994e-01
 430   6.094027667459609e-01
 431   6.094027667421773e-01
 432   6.094027667405451e-01
 433   6.094027667047849e-01
 434   6.094027666874240e-01
 435   6.094027666873497e-01
 436   6.094027666696180e-01
 437   6.094027666606410e-01
 438   6.094027666604925e-01
 439   6.094027666474349e-01
 440   6.094027666439478e-01
 441   6.094027666437253e-01
 442   6.094027666417963e-01
 443   6.094027666406834e-01
 444   6.094027666396447e-01
 445   6.094027666384576e-01
 446   6.094027666374189e-01
 447   6.094027666267354e-01
 448   6.094027666257709e-01
 449   6.094027666247323e-01
 450   6.094027666044037e-01
 451   6.094027665342928e-01
 452   6.094027664882200e-01
 453   6.094027664856233e-01
 454   6.094027664828782e-01
 455   6.094027664793169e-01
 456   6.094027664791687e-01
 457   6.094027664790944e-01
 458   6.094027664686333e-01
 459   6.094027664582466e-01
 460   6.094027664540919e-01
 461   6.094027664483791e-01
 462   6.094027664448922e-01
 463   6.094027664334667e-01
 464   6.094027663912518e-01
 465   6.094027663779714e-01
 466   6.094027663436209e-01
 467   6.094027663183957e-01
 468   6.094027661366266e-01
 469   6.094027660800186e-01
 470   6.094027660790542e-01
 471   6.094027660594675e-01
 472   6.094027660407714e-01
 473   6.094027659503319e-01
 474   6.094027659485514e-01
 475   6.094027656306410e-01
 476   6.094027656306410e-01
 477   6.094027655871648e-01
 478   6.094027653942671e-01
 479   6.094027653489360e-01
 480   6.094027649772369e-01
 481   6.094027649491183e-01
 482   6.094027631995356e-01
 483   6.094027631973098e-01
 484   6.094027624741657e-01
 485   6.094027624733497e-01
 486   6.094027618965111e-01
 487   6.094027618670571e-01
 488   6.094027618378999e-01
 489   6.094027602444901e-01
 490   6.094027601929271e-01
 491   6.094027571034467e-01
 492   6.094027489084818e-01
 493   6.094027488630025e-01
 494   6.094027480913371e-01
 495   6.094027480480093e-01
 496   6.094027440337325e-01
 497   6.094027367887891e-01
 498   6.094027359095463e-01
 499   6.094027281026025e-01
 500   6.094027277707442e-01
 501   6.094027277707442e-01
 502   6.094027277707442e-01
 503   6.094027277707442e-01
 504   6.094027277707442e-01
 505   6.094027277707442e-01
 506   6.094027277707442e-01
 507   6.094027277706701e-01
 508   6.094027277706701e-01
 509   6.094027277706701e-01
 510   6.094027277705958e-01
 511   6.094027277705958e-01
 512   6.094027277705958e-01
 513   6.094027277705217e-01
 514   6.094027277704475e-01
 515   6.094027277703733e-01
 516   6.094027277703733e-01
 517   6.094027277702990e-01
 518   6.094027277702250e-01
 519   6.094027277701507e-01
 520   6.094027277700765e-01
 521   6.094027277700765e-01
 522   6.094027277700765e-01
 523   6.094027277699281e-01
 524   6.094027277699281e-01
 525   6.094027277697798e-01
 526   6.094027277697798e-01
 527   6.094027277694088e-01
 528   6.094027277692604e-01
 529   6.094027277692604e-01
 530   6.094027277690378e-01
 531   6.094027277682217e-01
 532   6.094027277682217e-01
 533   6.094027277668121e-01
 534   6.094027277652541e-01
 535   6.094027277652541e-01
 536   6.094027277644379e-01
 537   6.094027277631767e-01
 538   6.094027277631767e-01
 539   6.094027277601348e-01
 540   6.094027277596896e-01
 541   6.094027277584285e-01
 542   6.094027277581318e-01
 543   6.094027277581318e-01
 544   6.094027277579833e-01
 545   6.094027277578349e-01
 546   6.094027277571672e-01
 547   6.094027277561285e-01
 548   6.094027277557575e-01
 549   6.094027277556092e-01
 550   6.094027277536060e-01
 551   6.094027277498222e-01
 552   6.094027277495254e-01
 553   6.094027277484868e-01
 554   6.094027277475965e-01
 555   6.094027277475224e-01
 556   6.094027277474481e-01
 557   6.094027277471514e-01
 558   6.094027277468547e-01
 559   6.094027277455191e-01
 560   6.094027277409935e-01
 561   6.094027277378031e-01
 562   6.094027277378031e-01
 563   6.094027277309034e-01
 564   6.094027277268229e-01
 565   6.094027277259326e-01
 566   6.094027277243005e-01
 567   6.094027277243005e-01
 568   6.094027276886143e-01
 569   6.094027276176130e-01
 570   6.094027276070779e-01
 571   6.094027275671630e-01
 572   6.094027275628597e-01
 573   6.094027275571471e-01
 574   6.094027275215351e-01
 575   6.094027274349538e-01
 576   6.094027273814616e-01
 577   6.094027273201795e-01
 578   6.094027271975411e-01
 579   6.094027271914574e-01
 580   6.094027271238690e-01
 581   6.094027271173401e-01
 582   6.094027271166724e-01
 583   6.094027271079179e-01
 584   6.094027271042083e-01
 585   6.094027270560580e-01
 586   6.094027267049099e-01
 587   6.094027266676658e-01
 588   6.094027263458974e-01
 589   6.094027263235658e-01
 590   6.094027263016051e-01
 591   6.094027262822412e-01
 592   6.094027262779380e-01
 593   6.094027262731898e-01
 594   6.094027262725221e-01
 595   6.094027260578120e-01
 596   6.094027256424140e-01
 597   6.094027256143697e-01
 598   6.094027254071530e-01
 599   6.094027227177130e-01
 600   6.094027209094448e-01
 601   6.094027209093706e-01
 602   6.094027209092964e-01
 603   6.094027209092222e-01
 604   6.094027209092222e-01
 605   6.094027209091479e-01
 606   6.094027209091479e-01
 607   6.094027209091479e-01
 608   6.094027209091479e-01
 609   6.094027209091479e-01
 610   6.094027209090739e-01
 611   6.094027209088513e-01
 612   6.094027209088513e-01
 613   6.094027209088513e-01
 614   6.094027209087770e-01
 615   6.094027209087770e-01
 616   6.094027209087770e-01
 617   6.094027209087030e-01
 618   6.094027209087030e-01
 619   6.094027209085545e-01
 620   6.094027209085545e-01
 621   6.094027209084802e-01
 622   6.094027209084802e-01
 623   6.094027209084061e-01
 624   6.094027209081835e-01
 625   6.094027209079610e-01
 626   6.094027209079610e-01
 627   6.094027209079610e-01
 628   6.094027209073674e-01
 629   6.094027209072190e-01
 630   6.094027209066997e-01
 631   6.094027209064772e-01
 632   6.094027209063287e-01
 633   6.094027209041772e-01
 634   6.094027209034353e-01
 635   6.094027209033610e-01
 636   6.094027209027676e-01
 637   6.094027209021741e-01
 638   6.094027209021741e-01
 639   6.094027209012095e-01
 640   6.094027209009870e-01
 641   6.094027209009127e-01
 642   6.094027209009127e-01
 643   6.094027209009127e-01
 644   6.094027209009127e-01
 645   6.094027209008386e-01
 646   6.094027209006160e-01
 647   6.094027208998741e-01
 648   6.094027208997257e-01
 649   6.094027208996514e-01
 650   6.094027208984645e-01
 651   6.094027208947549e-01
 652   6.094027208924550e-01
 653   6.094027208922324e-01
 654   6.094027208918614e-01
 655   6.094027208918614e-01
 656   6.094027208918614e-01
 657   6.094027208917873e-01
 658   6.094027208916388e-01
 659   6.094027208916388e-01
 660   6.094027208912678e-01
 661   6.094027208906001e-01
 662   6.094027208905261e-01
 663   6.094027208895615e-01
 664   6.094027208891163e-01
 665   6.094027208881518e-01
 666   6.094027208853325e-01
 667   6.094027208841455e-01
 668   6.094027208776167e-01
 669   6.094027208762812e-01
 670   6.094027208762812e-01
 671   6.094027208745005e-01
 672   6.094027208740554e-01
 673   6.094027208729427e-01
 674   6.094027208729427e-01
 675   6.094027208616655e-01
 676   6.094027208600332e-01
 677   6.094027208592914e-01
 678   6.094027208588462e-01
 679   6.094027208519464e-01
 680   6.094027208502401e-01
 681   6.094027208481627e-01
 682   6.094027208230117e-01
 683   6.094027208189312e-01
 684   6.094027208149991e-01
 685   6.094027208142572e-01
 686   6.094027207811679e-01
 687   6.094027207755293e-01
 688   6.094027207575008e-01
 689   6.094027207212953e-01
 690   6.094027207155824e-01
 691   6.094027205385617e-01
 692   6.094027203340900e-01
 693   6.094027203055264e-01
 694   6.094027202955847e-01
 695   6.094027202700628e-01
 696   6.094027200285698e-01
 697   6.094027197515388e-01
 698   6.094027197340297e-01
 699   6.094027195556734e-01
 700   6.094027195343062e-01
 701   6.094027195343062e-01
 702   6.094027195343062e-01
 703   6.094027195343062e-01
 704   6.094027195343062e-01
 705   6.094027195343062e-01
 706   6.094027195343062e-01
 707   6.094027195343062e-01
 708   6.094027195343062e-01
 709   6.094027195343062e-01
 710   6.094027195343062e-01
 711   6.094027195343062e-01
 712   6.094027195343062e-01
 713   6.094027195343062e-01
 714   6.094027195343062e-01
 715   6.094027195343062e-01
 716   6.094027195343062e-01
 717   6.094027195343062e-01
 718   6.094027195343062e-01
 719   6.094027195343062e-01
 720   6.094027195343062e-01
 721   6.094027195343062e-01
 722   6.094027195343062e-01
 723   6.094027195343062e-01
 724   6.094027195343062e-01
 725   6.094027195343062e-01
 726   6.094027195343062e-01
 727   6.094027195343062e-01
 728   6.094027195343062e-01
 729   6.094027195343062e-01
 730   6.094027195343062e-01
 731   6.094027195342321e-01
 732   6.094027195342321e-01
 733   6.094027195342321e-01
 734   6.094027195342321e-01
 735   6.094027195342321e-01
 736   6.094027195341578e-01
 737   6.094027195341578e-01
 738   6.094027195341578e-01
 739   6.094027195340838e-01
 740   6.094027195340095e-01
 741   6.094027195340095e-01
 742   6.094027195340095e-01
 743   6.094027195340095e-01
 744   6.094027195340095e-01
 745   6.094027195340095e-01
 746   6.094027195339353e-01
 747   6.094027195339353e-01
 748   6.094027195339353e-01
 749   6.094027195339353e-01
 750   6.094027195338610e-01
 751   6.094027195337869e-01
 752   6.094027195337869e-01
 753   6.094027195337127e-01
 754   6.094027195336386e-01
 755   6.094027195336386e-01
 756   6.094027195336386e-01
 757   6.094027195336386e-01
 758   6.094027195335644e-01
 759   6.094027195334160e-01
 760   6.094027195332676e-01
 761   6.094027195331934e-01
 762   6.094027195331934e-01
 763   6.094027195330449e-01
 764   6.094027195327482e-01
 765   6.094027195327482e-01
 766   6.094027195327482e-01
 767   6.094027195327482e-01
 768   6.094027195315611e-01
 769   6.094027195288904e-01
 770   6.094027195282226e-01
 771   6.094027195274064e-01
 772   6.094027195273323e-01
 773   6.094027195273323e-01
 774   6.094027195261451e-01
 775   6.094027195234001e-01
 776   6.094027195227324e-01
 777   6.094027195219163e-01
 778   6.094027195195421e-01
 779   6.094027195195421e-01
 780   6.094027195187260e-01
 781   6.094027195183551e-01
 782   6.094027195176874e-01
 783   6.094027195176874e-01
 784   6.094027195173165e-01
 785   6.094027195158326e-01
 786   6.094027195001041e-01
 787   6.094027194964686e-01
 788   6.094027194923138e-01
 789   6.094027194917946e-01
 790   6.094027194914237e-01
 791   6.094027194905333e-01
 792   6.094027194899398e-01
 793   6.094027194877882e-01
 794   6.094027194876398e-01
 795   6.094027194837077e-01
 796   6.094027194712436e-01
 797   6.094027194710210e-01
 798   6.094027194614503e-01
 799   6.094027193387377e-01
 800   6.094027192413984e-01
 801   6.094027192413984e-01
 802   6.094027192413984e-01
 803   6.094027192413984e-01
 804   6.094027192413984e-01
 805   6.094027192413984e-01
 806   6.094027192413984e-01
 807   6.094027192413984e-01
 808   6.094027192413984e-01
 809   6.094027192413984e-01
 810   6.094027192413984e-01
 811   6.094027192413984e-01
 812   6.094027192413984e-01
 813   6.094027192413984e-01
 814   6.094027192413984e-01
 815   6.094027192413984e-01
 816   6.094027192413984e-01
 817   6.094027192413984e-01
 818   6.094027192413984e-01
 819   6.094027192413984e-01
 820   6.094027192413984e-01
 821   6.094027192413984e-01
 822   6.094027192413984e-01
 823   6.094027192413984e-01
 824   6.094027192413984e-01
 825   6.094027192413243e-01
 826   6.094027192413243e-01
 827   6.094027192413243e-01
 828   6.094027192413243e-01
 829   6.094027192413243e-01
 830   6.094027192413243e-01
 831   6.094027192412500e-01
 832   6.094027192412500e-01
 833   6.094027192411758e-01
 834   6.094027192411016e-01
 835   6.094027192411016e-01
 836   6.094027192411016e-01
 837   6.094027192411016e-01
 838   6.094027192411016e-01
 839   6.094027192410275e-01
 840   6.094027192410275e-01
 841   6.094027192410275e-01
 842   6.094027192410275e-01
 843   6.094027192410275e-01
 844   6.094027192410275e-01
 845   6.094027192410275e-01
 846   6.094027192410275e-01
 847   6.094027192409532e-01
 848   6.094027192409532e-01
 849   6.094027192409532e-01
 850   6.094027192408791e-01
 851   6.094027192407308e-01
 852   6.094027192405823e-01
 853   6.094027192405823e-01
 854   6.094027192405823e-01
 855   6.094027192405823e-01
 856   6.094027192405823e-01
 857   6.094027192405823e-01
 858   6.094027192405823e-01
 859   6.094027192405823e-01
 860   6.094027192405082e-01
 861   6.094027192405082e-01
 862   6.094027192405082e-01
 863   6.094027192404339e-01
 864   6.094027192404339e-01
 865   6.094027192404339e-01
 866   6.094027192402114e-01
 867   6.094027192402114e-01
 868   6.094027192399146e-01
 869   6.094027192398404e-01
 870   6.094027192398404e-01
 871   6.094027192397662e-01
 872   6.094027192397662e-01
 873   6.094027192396920e-01
 874   6.094027192396920e-01
 875   6.094027192390985e-01
 876   6.094027192390242e-01
 877   6.094027192389501e-01
 878   6.094027192388759e-01
 879   6.094027192382824e-01
 880   6.094027192382824e-01
 881   6.094027192381340e-01
 882   6.094027192376889e-01
 883   6.094027192372437e-01
 884   6.094027192372437e-01
 885   6.094027192371695e-01
 886   6.094027192350921e-01
 887   6.094027192345728e-01
 888   6.094027192331631e-01
 889   6.094027192316052e-01
 890   6.094027192306406e-01
 891   6.094027192224054e-01
 892   6.094027192149862e-01
 893   6.094027192119443e-01
 894   6.094027192117218e-01
 895   6.094027192096445e-01
 896   6.094027191995544e-01
 897   6.094027191840484e-01
 898   6.094027191833065e-01
 899   6.094027191790035e-01
 900   6.094027191769261e-01
 901   6.094027191769261e-01
 902   6.094027191769261e-01
 903   6.094027191769261e-01
 904   6.094027191769261e-01
 905   6.094027191769261e-01
 906   6.094027191769261e-01
 907   6.094027191769261e-01
 908   6.094027191769261e-01
 909   6.094027191769261e-01
 910   6.094027191769261e-01
 911   6.094027191769261e-01
 912   6.094027191769261e-01
 913   6.094027191769261e-01
 914   6.094027191769261e-01
 915   6.094027191769261e-01
 916   6.094027191769261e-01
 917   6.094027191769261e-01
 918   6.094027191769261e-01
 919   6.094027191769261e-01
 920   6.094027191769261e-01
 921   6.094027191769261e-01
 922   6.094027191769261e-01
 923   6.094027191769261e-01
 924   6.094027191769261e-01
 925   6.094027191769261e-01
 926   6.094027191769261e-01
 927   6.094027191769261e-01
 928   6.094027191769261e-01
 929   6.094027191769261e-01
 930   6.094027191769261e-01
 931   6.094027191769261e-01
 932   6.094027191769261e-01
 933   6.094027191769261e-01
 934   6.094027191769261e-01
 935   6.094027191769261e-01
 936   6.094027191769261e-01
 937   6.094027191769261e-01
 938   6.094027191769261e-01
 939   6.094027191769261e-01
 940   6.094027191769261e-01
 941   6.094027191769261e-01
 942   6.094027191769261e-01
 943   6.094027191769261e-01
 944   6.094027191769261e-01
 945   6.094027191769261e-01
 946   6.094027191769261e-01
 947   6.094027191769261e-01
 948   6.094027191769261e-01
 949   6.094027191769261e-01
 950   6.094027191769261e-01
 951   6.094027191769261e-01
 952   6.094027191769261e-01
 953   6.094027191769261e-01
 954   6.094027191769261e-01
 955   6.094027191769261e-01
 956   6.094027191769261e-01
 957   6.094027191769261e-01
 958   6.094027191769261e-01
 959   6.094027191769261e-01
 960   6.094027191769261e-01
 961   6.094027191768518e-01
 962   6.094027191768518e-01
 963   6.094027191768518e-01
 964   6.094027191768518e-01
 965   6.094027191768518e-01
 966   6.094027191768518e-01
 967   6.094027191768518e-01
 968   6.094027191768518e-01
 969   6.094027191767034e-01
 970   6.094027191767034e-01
 971   6.094027191766292e-01
 972   6.094027191766292e-01
 973   6.094027191766292e-01
 974   6.094027191765551e-01
 975   6.094027191764809e-01
 976   6.094027191764068e-01
 977   6.094027191764068e-01
 978   6.094027191763325e-01
 979   6.094027191763325e-01
 980   6.094027191763325e-01
 981   6.094027191762584e-01
 982   6.094027191761842e-01
 983   6.094027191761842e-01
 984   6.094027191761842e-01
 985   6.094027191761100e-01
 986   6.094027191751455e-01
 987   6.094027191749228e-01
 988   6.094027191748487e-01
 989   6.094027191747744e-01
 990   6.094027191747003e-01
 991   6.094027191746261e-01
 992   6.094027191745519e-01
 993   6.094027191741810e-01
 994   6.094027191741810e-01
 995   6.094027191741067e-01
 996   6.094027191736616e-01
 997   6.094027191733649e-01
 998   6.094027191730681e-01
 999   6.094027191675779e-01
1000   6.094027191623104e-01


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT83_bdrAmp1-1_k2_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   5.888025313628444e-01
   2   5.808909717399144e-01
   3   5.808183470177847e-01
   4   5.808117492749882e-01
   5   5.807447933314084e-01
   6   5.805588528345028e-01
   7   5.797888636247089e-01
   8   5.793219813897812e-01
   9   5.779454693334297e-01
  10   5.778037882619936e-01
  11   5.772151584990312e-01
  12   5.746832887398495e-01
  13   5.735408766244418e-01
  14   5.729201281374147e-01
  15   5.724502540461708e-01
  16   5.722253697701466e-01
  17   5.715576234091263e-01
  18   5.703824431894060e-01
  19   5.655334160596994e-01
  20   5.610257928879172e-01
  21   5.603024151801819e-01
  22   5.597832483807449e-01
  23   5.595842468932742e-01
  24   5.587490429256484e-01
  25   5.574309568014353e-01
  26   5.561975536506339e-01
  27   5.545194802252521e-01
  28   5.543643847613853e-01
  29   5.541899515577425e-01
  30   5.532211146488617e-01
  31   5.514876084591916e-01
  32   5.502430224651084e-01
  33   5.491640588575131e-01
  34   5.486441179111893e-01
  35   5.486296512802938e-01
  36   5.482353731029341e-01
  37   5.476493242341295e-01
  38   5.471826504081536e-01
  39   5.466804093825366e-01
  40   5.455755244716153e-01
  41   5.450055163466944e-01
  42   5.444356027965168e-01
  43   5.437121595873459e-01
  44   5.425580874512868e-01
  45   5.416232656872815e-01
  46   5.407474055066590e-01
  47   5.394288810687321e-01
  48   5.362616916645703e-01
  49   5.331446245885122e-01
  50   5.301272352508036e-01
  51   5.288429381638737e-01
  52   5.270791417190166e-01
  53   5.234452753790795e-01
  54   5.175945069609751e-01
  55   5.122537696416671e-01
  56   5.058021352066232e-01
  57   5.017984302573593e-01
  58   4.972910195095945e-01
  59   4.940580954143886e-01
  60   4.916491570911559e-01
  61   4.899102206884380e-01
  62   4.877513595344029e-01
  63   4.865573243163157e-01
  64   4.860302979691974e-01
  65   4.857745897297164e-01
  66   4.853306261072968e-01
  67   4.845891014790351e-01
  68   4.839330048480723e-01
  69   4.838202858537112e-01
  70   4.837218491074409e-01
  71   4.833513819055141e-01
  72   4.817413991578332e-01
  73   4.798592903985970e-01
  74   4.783041661861887e-01
  75   4.776328042516743e-01
  76   4.771157867080321e-01
  77   4.764900839706812e-01
  78   4.757515889151107e-01
  79   4.749893017659972e-01
  80   4.743717196100627e-01
  81   4.741570267736172e-01
  82   4.741445715450217e-01
  83   4.741407146008232e-01
  84   4.740228262402326e-01
  85   4.737612829012665e-01
  86   4.734581138686774e-01
  87   4.728014627869149e-01
  88   4.721299463072027e-01
  89   4.711811606620896e-01
  90   4.708737932635553e-01
  91   4.707769907011513e-01
  92   4.707769848244059e-01
  93   4.707080851175459e-01
  94   4.706654488929886e-01
  95   4.706546986690174e-01
  96   4.706516002351763e-01
  97   4.705961987094329e-01
  98   4.705414382776535e-01
  99   4.704966335320145e-01
 100   4.704031546130544e-01
 101   4.704031546124307e-01
 102   4.704031545723029e-01
 103   4.704031537749451e-01
 104   4.704031522916725e-01
 105   4.704031493583938e-01
 106   4.704031196954364e-01
 107   4.704031159841360e-01
 108   4.704031159040883e-01
 109   4.704031142648787e-01
 110   4.704031056941662e-01
 111   4.704030541875555e-01
 112   4.704030370677534e-01
 113   4.704030370359422e-01
 114   4.704030312552542e-01
 115   4.704030292688249e-01
 116   4.704030161996420e-01
 117   4.704030024534847e-01
 118   4.704029897452440e-01
 119   4.704029840803650e-01
 120   4.704029699283557e-01
 121   4.704029682550479e-01
 122   4.704029436508942e-01
 123   4.704029350959832e-01
 124   4.704029177185732e-01
 125   4.704028624050208e-01
 126   4.704028614390433e-01
 127   4.704027780969610e-01
 128   4.704027730776612e-01
 129   4.704027698185782e-01
 130   4.704027535235788e-01
 131   4.704027524654943e-01
 132   4.704027521611054e-01
 133   4.704027016242148e-01
 134   4.704027015982254e-01
 135   4.704025763477658e-01
 136   4.704025683837521e-01
 137   4.704025392397528e-01
 138   4.704024309955732e-01
 139   4.704024241391279e-01
 140   4.704024210336947e-01
 141   4.704022620731931e-01
 142   4.704020122509119e-01
 143   4.704020091363305e-01
 144   4.704007356236965e-01
 145   4.704000351013147e-01
 146   4.704000173034987e-01
 147   4.703953834084585e-01
 148   4.703951635562267e-01
 149   4.703942187591779e-01
 150   4.703917467895007e-01
 151   4.703916194864947e-01
 152   4.703901340902168e-01
 153   4.703853430210891e-01
 154   4.703799094998902e-01
 155   4.703697452501083e-01
 156   4.703623340437206e-01
 157   4.703495925353999e-01
 158   4.703419365580498e-01
 159   4.703291464516551e-01
 160   4.703185576657123e-01
 161   4.703140625242351e-01
 162   4.703071898576687e-01
 163   4.702979944377363e-01
 164   4.702976080294161e-01
 165   4.702951212843975e-01
 166   4.702951182706553e-01
 167   4.702941239203666e-01
 168   4.702871763558097e-01
 169   4.702839441398847e-01
 170   4.702685340762852e-01
 171   4.702363359574231e-01
 172   4.702028631324894e-01
 173   4.701439262615845e-01
 174   4.700926035480168e-01
 175   4.700667539630221e-01
 176   4.700247267214688e-01
 177   4.700177145634454e-01
 178   4.700118840790714e-01
 179   4.700072652020106e-01
 180   4.700049048528606e-01
 181   4.699942691076376e-01
 182   4.699842501965339e-01
 183   4.699764157856870e-01
 184   4.699761223852552e-01
 185   4.699691852092205e-01
 186   4.699426795470041e-01
 187   4.699211075977946e-01
 188   4.698791970732051e-01
 189   4.698524733873780e-01
 190   4.698304864110449e-01
 191   4.698302877595900e-01
 192   4.698157967902574e-01
 193   4.697710739244275e-01
 194   4.697061688684720e-01
 195   4.696581999095727e-01
 196   4.695425277468622e-01
 197   4.694644329492006e-01
 198   4.694100728893790e-01
 199   4.693725692779507e-01
 200   4.693709491980652e-01
 201   4.693709491980652e-01
 202   4.693709491976495e-01
 203   4.693709491922436e-01
 204   4.693709491843429e-01
 205   4.693709491691649e-01
 206   4.693709490086538e-01
 207   4.693709490069905e-01
 208   4.693709488735084e-01
 209   4.693709484684880e-01
 210   4.693709475351532e-01
 211   4.693709424069055e-01
 212   4.693709393657184e-01
 213   4.693709381936961e-01
 214   4.693709377271326e-01
 215   4.693709361097541e-01
 216   4.693709346736784e-01
 217   4.693709340615738e-01
 218   4.693709310457524e-01
 219   4.693709300831015e-01
 220   4.693709289304153e-01
 221   4.693709233451682e-01
 222   4.693709198180814e-01
 223   4.693709147405652e-01
 224   4.693709125915456e-01
 225   4.693709020283741e-01
 226   4.693708880337572e-01
 227   4.693708860109426e-01
 228   4.693708846147867e-01
 229   4.693708812095387e-01
 230   4.693708796670101e-01
 231   4.693708785153635e-01
 232   4.693708751612628e-01
 233   4.693708739511918e-01
 234   4.693708573644863e-01
 235   4.693708447194521e-01
 236   4.693708444982295e-01
 237   4.693708406141510e-01
 238   4.693708231521193e-01
 239   4.693708217513892e-01
 240   4.693708217472309e-01
 241   4.693708022750674e-01
 242   4.693707777380706e-01
 243   4.693707665729823e-01
 244   4.693707244978564e-01
 245   4.693707071846925e-01
 246   4.693707062060320e-01
 247   4.693706898646674e-01
 248   4.693706770553795e-01
 249   4.693706707883759e-01
 250   4.693706687846896e-01
 251   4.693706686680487e-01
 252   4.693706472601874e-01
 253   4.693706449949428e-01
 254   4.693706239721419e-01
 255   4.693705033887725e-01
 256   4.693704872432647e-01
 257   4.693703823866602e-01
 258   4.693701677570700e-01
 259   4.693700570571947e-01
 260   4.693698778169839e-01
 261   4.693695930569167e-01
 262   4.693695523220172e-01
 263   4.693693176231288e-01
 264   4.693687830295529e-01
 265   4.693682100251623e-01
 266   4.693674967067993e-01
 267   4.693662600659859e-01
 268   4.693653835258832e-01
 269   4.693644055988779e-01
 270   4.693626649424842e-01
 271   4.693591508922856e-01
 272   4.693568102912037e-01
 273   4.693552228250193e-01
 274   4.693507039125079e-01
 275   4.693426256569642e-01
 276   4.693398970343420e-01
 277   4.693385253092667e-01
 278   4.693320463116544e-01
 279   4.693257316697557e-01
 280   4.693118051929412e-01
 281   4.693040982217012e-01
 282   4.692958820962374e-01
 283   4.692769399567474e-01
 284   4.692688644261506e-01
 285   4.692430845539296e-01
 286   4.692194430705666e-01
 287   4.692075460392090e-01
 288   4.691906940680783e-01
 289   4.691887315081536e-01
 290   4.691886769264655e-01
 291   4.691861687646453e-01
 292   4.691861181836766e-01
 293   4.691843655151448e-01
 294   4.691825060212522e-01
 295   4.691786465885073e-01
 296   4.691786231204066e-01
 297   4.691710512718927e-01
 298   4.691511805594539e-01
 299   4.690905003762365e-01
 300   4.690748515227937e-01
 301   4.690748515225857e-01
 302   4.690748515157245e-01
 303   4.690748513878562e-01
 304   4.690748512296321e-01
 305   4.690748508462351e-01
 306   4.690748452227315e-01
 307   4.690748447827812e-01
 308   4.690748429302498e-01
 309   4.690748409671071e-01
 310   4.690748390366072e-01
 311   4.690748328151372e-01
 312   4.690748269533619e-01
 313   4.690748218876969e-01
 314   4.690748187489972e-01
 315   4.690748185466950e-01
 316   4.690748174850760e-01
 317   4.690748092110594e-01
 318   4.690748034519946e-01
 319   4.690748028301179e-01
 320   4.690748014589120e-01
 321   4.690748010909007e-01
 322   4.690747963387730e-01
 323   4.690747942901767e-01
 324   4.690747888278081e-01
 325   4.690747856489806e-01
 326   4.690747853643436e-01
 327   4.690747821075477e-01
 328   4.690747820603507e-01
 329   4.690747820534895e-01
 330   4.690747631832428e-01
 331   4.690747624465965e-01
 332   4.690747600035837e-01
 333   4.690747352603342e-01
 334   4.690747347875333e-01
 335   4.690747325917325e-01
 336   4.690747157218455e-01
 337   4.690747155902347e-01
 338   4.690747135466284e-01
 339   4.690747046131025e-01
 340   4.690747025154381e-01
 341   4.690747006587484e-01
 342   4.690746678414975e-01
 343   4.690746675017627e-01
 344   4.690746645716028e-01
 345   4.690746645713949e-01
 346   4.690746100202705e-01
 347   4.690745962608065e-01
 348   4.690745351241513e-01
 349   4.690745327790669e-01
 350   4.690745303666177e-01
 351   4.690745302067304e-01
 352   4.690745033853606e-01
 353   4.690744939079264e-01
 354   4.690744665459751e-01
 355   4.690744654047241e-01
 356   4.690742900394436e-01
 357   4.690742002831532e-01
 358   4.690741745631145e-01
 359   4.690741225884849e-01
 360   4.690740997164792e-01
 361   4.690739856336030e-01
 362   4.690738029189083e-01
 363   4.690736040343796e-01
 364   4.690735900701184e-01
 365   4.690735774988943e-01
 366   4.690734852424142e-01
 367   4.690732903097447e-01
 368   4.690727639847794e-01
 369   4.690712139158192e-01
 370   4.690701107529085e-01
 371   4.690687984132123e-01
 372   4.690679559594796e-01
 373   4.690670871309807e-01
 374   4.690652934493579e-01
 375   4.690616482650933e-01
 376   4.690554395852883e-01
 377   4.690485491645682e-01
 378   4.690455101468776e-01
 379   4.690428527550238e-01
 380   4.690398002282001e-01
 381   4.690377199736907e-01
 382   4.690297557434305e-01
 383   4.690192358976456e-01
 384   4.689966837204246e-01
 385   4.689856274131467e-01
 386   4.689797259023856e-01
 387   4.689763061113139e-01
 388   4.689761758074564e-01
 389   4.689761347118227e-01
 390   4.689761347012190e-01
 391   4.689704189646364e-01
 392   4.689649381544024e-01
 393   4.689592082055149e-01
 394   4.689540938713195e-01
 395   4.689540657419504e-01
 396   4.689531412219079e-01
 397   4.689530800174720e-01
 398   4.689519216566103e-01
 399   4.689514669146231e-01
 400   4.689514053515321e-01
 401   4.689514053515321e-01
 402   4.689514053515321e-01
 403   4.689514053511163e-01
 404   4.689514053507005e-01
 405   4.689514053494530e-01
 406   4.689514053319880e-01
 407   4.689514053307405e-01
 408   4.689514053247110e-01
 409   4.689514053186814e-01
 410   4.689514053149390e-01
 411   4.689514053101569e-01
 412   4.689514053053748e-01
 413   4.689514052721082e-01
 414   4.689514052702370e-01
 415   4.689514052496533e-01
 416   4.689514052388418e-01
 417   4.689514052378021e-01
 418   4.689514052066147e-01
 419   4.689514051978822e-01
 420   4.689514050978747e-01
 421   4.689514050960034e-01
 422   4.689514045427390e-01
 423   4.689514045402440e-01
 424   4.689514045098883e-01
 425   4.689514045082249e-01
 426   4.689514044724634e-01
 427   4.689514042693295e-01
 428   4.689514041716089e-01
 429   4.689514040950959e-01
 430   4.689514032696694e-01
 431   4.689514029856562e-01
 432   4.689514029517658e-01
 433   4.689514025746063e-01
 434   4.689514013483178e-01
 435   4.689514006528389e-01
 436   4.689514000557041e-01
 437   4.689513993824723e-01
 438   4.689513988741176e-01
 439   4.689513986156780e-01
 440   4.689513975033275e-01
 441   4.689513926798846e-01
 442   4.689513912282153e-01
 443   4.689513897062703e-01
 444   4.689513828067863e-01
 445   4.689513800986806e-01
 446   4.689513770323356e-01
 447   4.689513457944146e-01
 448   4.689513333063570e-01
 449   4.689513186017070e-01
 450   4.689512982764641e-01
 451   4.689512882946257e-01
 452   4.689512591061326e-01
 453   4.689511646116449e-01
 454   4.689510588973869e-01
 455   4.689509356350200e-01
 456   4.689508179458411e-01
 457   4.689506427720511e-01
 458   4.689504992933894e-01
 459   4.689503441595815e-01
 460   4.689502299638069e-01
 461   4.689501627622423e-01
 462   4.689500781514567e-01
 463   4.689500114663556e-01
 464   4.689499576167397e-01
 465   4.689497274292123e-01
 466   4.689494438867010e-01
 467   4.689489543609935e-01
 468   4.689484171148255e-01
 469   4.689480057622011e-01
 470   4.689466954415769e-01
 471   4.689455744679594e-01
 472   4.689448618839556e-01
 473   4.689442232028564e-01
 474   4.689435415754634e-01
 475   4.689419638626178e-01
 476   4.689400638660679e-01
 477   4.689377467549180e-01
 478   4.689343869409540e-01
 479   4.689312743230846e-01
 480   4.689271634352942e-01
 481   4.689246075014502e-01
 482   4.689226739154495e-01
 483   4.689205484695694e-01
 484   4.689184226415398e-01
 485   4.689169072344610e-01
 486   4.689132851685825e-01
 487   4.689121389048965e-01
 488   4.689107765932174e-01
 489   4.689099996987209e-01
 490   4.689096806973862e-01
 491   4.689093088633527e-01
 492   4.689087852184246e-01
 493   4.689087532353325e-01
 494   4.689085917623742e-01
 495   4.689080027120677e-01
 496   4.689066189282813e-01
 497   4.689065178370352e-01
 498   4.689061497993396e-01
 499   4.689022667479629e-01
 500   4.688988455488841e-01
 501   4.688988455488841e-01
 502   4.688988455465971e-01
 503   4.688988455062613e-01
 504   4.688988454586486e-01
 505   4.688988453445027e-01
 506   4.688988437050852e-01
 507   4.688988436194238e-01
 508   4.688988433965378e-01
 509   4.688988432682537e-01
 510   4.688988432381059e-01
 511   4.688988432329080e-01
 512   4.688988431667907e-01
 513   4.688988428619859e-01
 514   4.688988420180549e-01
 515   4.688988419255323e-01
 516   4.688988417090917e-01
 517   4.688988403715682e-01
 518   4.688988402842434e-01
 519   4.688988400944161e-01
 520   4.688988398237096e-01
 521   4.688988397151774e-01
 522   4.688988389591949e-01
 523   4.688988388602269e-01
 524   4.688988388024263e-01
 525   4.688988388018025e-01
 526   4.688988386369252e-01
 527   4.688988381393822e-01
 528   4.688988381250360e-01
 529   4.688988381244122e-01
 530   4.688988356050943e-01
 531   4.688988352374989e-01
 532   4.688988347981723e-01
 533   4.688988318861010e-01
 534   4.688988318819428e-01
 535   4.688988317906676e-01
 536   4.688988294593058e-01
 537   4.688988293938122e-01
 538   4.688988293145962e-01
 539   4.688988275078063e-01
 540   4.688988269370769e-01
 541   4.688988267187651e-01
 542   4.688988236624002e-01
 543   4.688988235912929e-01
 544   4.688988207264186e-01
 545   4.688988206948153e-01
 546   4.688988178455348e-01
 547   4.688988104268845e-01
 548   4.688988087404780e-01
 549   4.688988086140651e-01
 550   4.688988079614168e-01
 551   4.688988079167149e-01
 552   4.688988073615792e-01
 553   4.688987987939853e-01
 554   4.688987943061188e-01
 555   4.688987936264414e-01
 556   4.688987704745809e-01
 557   4.688987609416330e-01
 558   4.688987517286680e-01
 559   4.688987286892899e-01
 560   4.688987049831254e-01
 561   4.688986779236918e-01
 562   4.688986235902554e-01
 563   4.688985985060237e-01
 564   4.688985983742050e-01
 565   4.688985977724961e-01
 566   4.688985957713048e-01
 567   4.688985619531463e-01
 568   4.688984151956496e-01
 569   4.688982739911730e-01
 570   4.688980325248272e-01
 571   4.688976951478779e-01
 572   4.688974521049052e-01
 573   4.688971281645264e-01
 574   4.688965558441795e-01
 575   4.688958927317047e-01
 576   4.688947386799018e-01
 577   4.688938256860977e-01
 578   4.688929517262324e-01
 579   4.688916911813183e-01
 580   4.688904354394713e-01
 581   4.688880841128355e-01
 582   4.688833691072753e-01
 583   4.688779914395864e-01
 584   4.688668500246036e-01
 585   4.688584063837485e-01
 586   4.688549591011938e-01
 587   4.688520444733986e-01
 588   4.688492804701293e-01
 589   4.688470131332340e-01
 590   4.688428036552190e-01
 591   4.688377592733167e-01
 592   4.688272619895347e-01
 593   4.688229789992893e-01
 594   4.688211904095290e-01
 595   4.688209926169750e-01
 596   4.688196076322658e-01
 597   4.688190097480250e-01
 598   4.688186396164076e-01
 599   4.688154916921171e-01
 600   4.688143140433055e-01
 601   4.688143140433055e-01
 602   4.688143140426818e-01
 603   4.688143140335335e-01
 604   4.688143140223059e-01
 605   4.688143139954849e-01
 606   4.688143136023158e-01
 607   4.688143135804845e-01
 608   4.688143135054269e-01
 609   4.688143134467946e-01
 610   4.688143134203893e-01
 611   4.688143133900335e-01
 612   4.688143133785982e-01
 613   4.688143133603015e-01
 614   4.688143131026936e-01
 615   4.688143129253413e-01
 616   4.688143129228463e-01
 617   4.688143124970344e-01
 618   4.688143122487827e-01
 619   4.688143121857841e-01
 620   4.688143116119360e-01
 621   4.688143115909365e-01
 622   4.688143096779016e-01
 623   4.688143096656345e-01
 624   4.688143095668744e-01
 625   4.688143092976232e-01
 626   4.688143092227734e-01
 627   4.688143072288592e-01
 628   4.688143069099161e-01
 629   4.688143067978493e-01
 630   4.688143022110148e-01
 631   4.688143017492334e-01
 632   4.688143014211420e-01
 633   4.688142957737281e-01
 634   4.688142941971012e-01
 635   4.688142925583074e-01
 636   4.688142846805787e-01
 637   4.688142833413919e-01
 638   4.688142833413919e-01
 639   4.688142744482016e-01
 640   4.688142703917607e-01
 641   4.688142698382883e-01
 642   4.688142421586414e-01
 643   4.688142296826429e-01
 644   4.688142262279109e-01
 645   4.688142044133660e-01
 646   4.688141855861578e-01
 647   4.688141460943881e-01
 648   4.688140889742538e-01
 649   4.688140340630189e-01
 650   4.688140035625758e-01
 651   4.688139533311138e-01
 652   4.688138545377553e-01
 653   4.688136373809462e-01
 654   4.688132815127811e-01
 655   4.688128692359701e-01
 656   4.688126641807029e-01
 657   4.688122447960762e-01
 658   4.688117771371006e-01
 659   4.688113709647029e-01
 660   4.688111175219807e-01
 661   4.688108739926924e-01
 662   4.688107113753645e-01
 663   4.688105941855998e-01
 664   4.688103174140805e-01
 665   4.688097423220056e-01
 666   4.688087533365728e-01
 667   4.688071020331126e-01
 668   4.688056924523584e-01
 669   4.688046499414508e-01
 670   4.688021861971380e-01
 671   4.688005658787728e-01
 672   4.687991100105149e-01
 673   4.687982541615872e-01
 674   4.687971564558474e-01
 675   4.687944362583967e-01
 676   4.687912697260415e-01
 677   4.687879440102988e-01
 678   4.687834737690478e-01
 679   4.687792292619717e-01
 680   4.687726737552281e-01
 681   4.687702272619122e-01
 682   4.687687683478931e-01
 683   4.687668461644207e-01
 684   4.687658072785283e-01
 685   4.687652620754156e-01
 686   4.687612201479511e-01
 687   4.687602030381393e-01
 688   4.687581278079196e-01
 689   4.687565905008424e-01
 690   4.687561499089933e-01
 691   4.687561497166710e-01
 692   4.687528413604575e-01
 693   4.687522968966940e-01
 694   4.687522879623363e-01
 695   4.687492805393506e-01
 696   4.687445897898927e-01
 697   4.687443684390024e-01
 698   4.687442532261029e-01
 699   4.687422437081454e-01
 700   4.687369547455237e-01
 701   4.687369547453158e-01
 702   4.687369547413654e-01
 703   4.687369546810698e-01
 704   4.687369546095467e-01
 705   4.687369544392634e-01
 706   4.687369520320122e-01
 707   4.687369519182822e-01
 708   4.687369517124453e-01
 709   4.687369516515260e-01
 710   4.687369516484072e-01
 711   4.687369514109672e-01
 712   4.687369514032743e-01
 713   4.687369511444189e-01
 714   4.687369498123012e-01
 715   4.687369497703022e-01
 716   4.687369491012285e-01
 717   4.687369464733784e-01
 718   4.687369464567451e-01
 719   4.687369457487912e-01
 720   4.687369453543746e-01
 721   4.687369447206466e-01
 722   4.687369440941958e-01
 723   4.687369440898296e-01
 724   4.687369440850475e-01
 725   4.687369436696314e-01
 726   4.687369424886686e-01
 727   4.687369419104542e-01
 728   4.687369414264259e-01
 729   4.687369413251707e-01
 730   4.687369370637248e-01
 731   4.687369370391906e-01
 732   4.687369349032697e-01
 733   4.687369279166690e-01
 734   4.687369264059514e-01
 735   4.687369263373392e-01
 736   4.687369210225908e-01
 737   4.687369210022150e-01
 738   4.687369191035263e-01
 739   4.687369152075966e-01
 740   4.687369144576436e-01
 741   4.687369108228565e-01
 742   4.687369037268918e-01
 743   4.687369027943887e-01
 744   4.687368891307740e-01
 745   4.687368890758842e-01
 746   4.687368854980659e-01
 747   4.687368640195132e-01
 748   4.687368618297421e-01
 749   4.687368613783564e-01
 750   4.687368551722723e-01
 751   4.687368544946741e-01
 752   4.687368509998143e-01
 753   4.687368274795266e-01
 754   4.687368242647297e-01
 755   4.687368234432537e-01
 756   4.687367723339704e-01
 757   4.687367668713938e-01
 758   4.687367609665798e-01
 759   4.687367355031095e-01
 760   4.687367112133247e-01
 761   4.687366994086868e-01
 762   4.687366184337280e-01
 763   4.687365962609438e-01
 764   4.687365819816899e-01
 765   4.687365805707721e-01
 766   4.687365799646970e-01
 767   4.687365695969665e-01
 768   4.687363968530906e-01
 769   4.687363164850386e-01
 770   4.687361715330842e-01
 771   4.687358439612448e-01
 772   4.687357625577712e-01
 773   4.687354356970044e-01
 774   4.687349341986630e-01
 775   4.687345272985593e-01
 776   4.687333451489905e-01
 777   4.687328873252726e-01
 778   4.687322206233364e-01
 779   4.687314484379290e-01
 780   4.687308212938797e-01
 781   4.687284162679513e-01
 782   4.687239280839666e-01
 783   4.687181352352963e-01
 784   4.687010158613404e-01
 785   4.686925503356649e-01
 786   4.686842585341890e-01
 787   4.686774990525097e-01
 788   4.686706486558242e-01
 789   4.686552381400075e-01
 790   4.686455639650393e-01
 791   4.686259418313362e-01
 792   4.685949442684292e-01
 793   4.685755805306309e-01
 794   4.685611048826271e-01
 795   4.685580923205822e-01
 796   4.685580642467265e-01
 797   4.685514761603800e-01
 798   4.685514254465530e-01
 799   4.685320795523123e-01
 800   4.685311336531009e-01
 801   4.685311336531009e-01
 802   4.685311336528931e-01
 803   4.685311336495663e-01
 804   4.685311336449922e-01
 805   4.685311336335568e-01
 806   4.685311334431058e-01
 807   4.685311334231458e-01
 808   4.685311332834263e-01
 809   4.685311330603324e-01
 810   4.685311327767350e-01
 811   4.685311317215615e-01
 812   4.685311312258897e-01
 813   4.685311310445870e-01
 814   4.685311307071394e-01
 815   4.685311302276851e-01
 816   4.685311301836069e-01
 817   4.685311297135089e-01
 818   4.685311280757547e-01
 819   4.685311280728439e-01
 820   4.685311266635893e-01
 821   4.685311265417506e-01
 822   4.685311205793439e-01
 823   4.685311198930132e-01
 824   4.685311179797704e-01
 825   4.685311140676232e-01
 826   4.685311136792362e-01
 827   4.685311060732537e-01
 828   4.685311021513344e-01
 829   4.685311002141813e-01
 830   4.685310854053654e-01
 831   4.685310829989458e-01
 832   4.685310824325826e-01
 833   4.685310623838682e-01
 834   4.685310444654607e-01
 835   4.685310225053747e-01
 836   4.685309935763606e-01
 837   4.685309843700487e-01
 838   4.685309808296554e-01
 839   4.685309394593647e-01
 840   4.685309175298422e-01
 841   4.685308947085681e-01
 842   4.685307518455456e-01
 843   4.685306108523116e-01
 844   4.685305261999428e-01
 845   4.685303890431746e-01
 846   4.685301613271444e-01
 847   4.685297210985245e-01
 848   4.685293187064551e-01
 849   4.685289154829299e-01
 850   4.685286451963100e-01
 851   4.685283075222488e-01
 852   4.685275363236107e-01
 853   4.685253585598319e-01
 854   4.685227404354064e-01
 855   4.685198663476933e-01
 856   4.685180839737891e-01
 857   4.685155331935585e-01
 858   4.685125996724378e-01
 859   4.685098749307754e-01
 860   4.685084871202800e-01
 861   4.685070980737243e-01
 862   4.685059319669526e-01
 863   4.685050935873337e-01
 864   4.685026816301101e-01
 865   4.684973921678662e-01
 866   4.684916860126759e-01
 867   4.684831886552712e-01
 868   4.684740772425443e-01
 869   4.684690921659731e-01
 870   4.684616965543237e-01
 871   4.684593600485629e-01
 872   4.684568904277126e-01
 873   4.684527051910380e-01
 874   4.684446310364291e-01
 875   4.684317813192746e-01
 876   4.684250475936034e-01
 877   4.684199453110502e-01
 878   4.684124309685627e-01
 879   4.684024606008511e-01
 880   4.683969548080563e-01
 881   4.683916421889618e-01
 882   4.683914753613354e-01
 883   4.683885308624586e-01
 884   4.683876641574056e-01
 885   4.683874696224793e-01
 886   4.683835147949706e-01
 887   4.683817916683892e-01
 888   4.683796477123730e-01
 889   4.683756650106080e-01
 890   4.683736098189148e-01
 891   4.683733116052281e-01
 892   4.683677140757432e-01
 893   4.683675279106827e-01
 894   4.683675140169050e-01
 895   4.683650304592384e-01
 896   4.683591672844422e-01
 897   4.683567130801463e-01
 898   4.683552814731887e-01
 899   4.683552491518174e-01
 900   4.683394709679797e-01
 901   4.683394709679797e-01
 902   4.683394709613264e-01
 903   4.683394708995754e-01
 904   4.683394708205673e-01
 905   4.683394706351063e-01
 906   4.683394680128699e-01
 907   4.683394678962290e-01
 908   4.683394677109758e-01
 909   4.683394676671057e-01
 910   4.683394676616998e-01
 911   4.683394674984858e-01
 912   4.683394672404620e-01
 913   4.683394652631810e-01
 914   4.683394639140142e-01
 915   4.683394635790615e-01
 916   4.683394617335993e-01
 917   4.683394596511128e-01
 918   4.683394587672620e-01
 919   4.683394586635119e-01
 920   4.683394583277275e-01
 921   4.683394579422513e-01
 922   4.683394570371930e-01
 923   4.683394561626984e-01
 924   4.683394561618668e-01
 925   4.683394553021342e-01
 926   4.683394552420464e-01
 927   4.683394526435125e-01
 928   4.683394526422650e-01
 929   4.683394521746619e-01
 930   4.683394521607316e-01
 931   4.683394506893102e-01
 932   4.683394498027564e-01
 933   4.683394497981823e-01
 934   4.683394454192637e-01
 935   4.683394448025849e-01
 936   4.683394443823867e-01
 937   4.683394414857012e-01
 938   4.683394411848468e-01
 939   4.683394411422241e-01
 940   4.683394378105783e-01
 941   4.683394354201683e-01
 942   4.683394329833929e-01
 943   4.683394266091047e-01
 944   4.683394179338104e-01
 945   4.683394121668447e-01
 946   4.683394109569817e-01
 947   4.683393342316176e-01
 948   4.683393270267051e-01
 949   4.683393211888401e-01
 950   4.683393120072702e-01
 951   4.683392662191808e-01
 952   4.683392659326726e-01
 953   4.683392406837713e-01
 954   4.683392313254730e-01
 955   4.683392056445224e-01
 956   4.683392009059091e-01
 957   4.683391859918878e-01
 958   4.683391838143837e-01
 959   4.683391578365291e-01
 960   4.683391351894886e-01
 961   4.683391349616127e-01
 962   4.683389971815122e-01
 963   4.683389771382035e-01
 964   4.683389345809205e-01
 965   4.683389156539127e-01
 966   4.683388852087753e-01
 967   4.683388794836008e-01
 968   4.683386150354698e-01
 969   4.683386089570459e-01
 970   4.683383126688691e-01
 971   4.683382113880037e-01
 972   4.683382034643256e-01
 973   4.683378826291720e-01
 974   4.683375987600247e-01
 975   4.683372787349118e-01
 976   4.683360162459833e-01
 977   4.683355081346660e-01
 978   4.683346023536754e-01
 979   4.683342833342519e-01
 980   4.683339353537954e-01
 981   4.683319934249580e-01
 982   4.683301720239764e-01
 983   4.683225683711784e-01
 984   4.683079396123892e-01
 985   4.682975635463283e-01
 986   4.682850361625700e-01
 987   4.682758263465349e-01
 988   4.682619117747817e-01
 989   4.682292338378095e-01
 990   4.682134632632810e-01
 991   4.681688449532012e-01
 992   4.680767931156994e-01
 993   4.679860719623212e-01
 994   4.679080960555930e-01
 995   4.678324872798183e-01
 996   4.677863874124214e-01
 997   4.676745762933887e-01
 998   4.676377541979106e-01
 999   4.675357177284133e-01
1000   4.674645946925708e-01


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT83_bdrAmp1-1_k2_l6.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.235671018918953e-01
   2   6.168795830836888e-01
   3   6.057270920998529e-01
   4   5.774654758305634e-01
   5   5.408339768907687e-01
   6   5.233979350351137e-01
   7   5.106331525844928e-01
   8   4.900807913227145e-01
   9   4.213415786452317e-01
  10   3.282488263700388e-01
  11   2.546114531839221e-01
  12   1.947648948757658e-01
  13   1.595373029658284e-01
  14   1.455213698489974e-01
  15   1.243189331481414e-01
  16   9.783660487271813e-02
  17   8.128299242198586e-02
  18   6.434539546215097e-02
  19   5.087413402772053e-02
  20   4.104697069979066e-02
  21   3.312752256710837e-02
  22   2.628743923819926e-02
  23   2.195501699364518e-02
  24   1.894883001791203e-02
  25   1.708566088890686e-02
  26   1.555177203995981e-02
  27   1.423645411993222e-02
  28   1.334534151011093e-02
  29   1.216540819368815e-02
  30   1.033270949706587e-02
  31   6.902446197157601e-03
  32   4.704267417961159e-03
  33   3.361285081689347e-03
  34   2.578455740838813e-03
  35   2.095574392734929e-03
  36   1.655069688704421e-03
  37   1.318194548919152e-03
  38   1.101506081344120e-03
  39   9.655778767854144e-04
  40   8.223975161910308e-04
  41   7.051962336498296e-04
  42   5.528608854529520e-04
  43   4.701301487826836e-04
  44   3.817644990942921e-04
  45   3.058916218027502e-04
  46   2.491706274463428e-04
  47   2.097954651221520e-04
  48   1.802572317997514e-04
  49   1.539352748930728e-04
  50   1.264587539654745e-04
  51   8.869339273283582e-05
  52   6.520591504115478e-05
  53   4.285763901999747e-05
  54   2.766560070237817e-05
  55   2.064882523132761e-05
  56   1.668147073974572e-05
  57   1.334479604780103e-05
  58   9.404366549069697e-06
  59   6.383599714191836e-06
  60   4.269105599601356e-06
  61   3.041905157107026e-06
  62   2.285329967483053e-06
  63   1.769726087879581e-06
  64   1.382663048836152e-06
  65   1.026509683043678e-06
  66   7.980723629980112e-07


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurBFBT83_bdrAmp1-1_k2_l7.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.247215860683584e-01
   2   6.211609651864881e-01
   3   6.156780305393791e-01
   4   6.045666461411719e-01
   5   5.828249389001987e-01
   6   5.622823121463569e-01
   7   5.445069010229175e-01
   8   5.293066116634080e-01
   9   5.213768398546875e-01
  10   5.133240704905722e-01
  11   4.886244312952564e-01
  12   4.429642587825912e-01
  13   3.742283793037045e-01
  14   2.991972910293572e-01
  15   2.276357157753746e-01
  16   1.781448482835727e-01
  17   1.493397394432515e-01
  18   1.238946346494052e-01
  19   1.109730217908533e-01
  20   1.023985393169713e-01
  21   9.512415628724598e-02
  22   8.605443614823431e-02
  23   7.275199378337967e-02
  24   5.849504285995952e-02
  25   4.564172872278683e-02
  26   3.590522001900006e-02
  27   2.906284662460904e-02
  28   2.525186222936861e-02
  29   2.270175143216717e-02
  30   2.119466314591067e-02
  31   1.924827114003466e-02
  32   1.821138493321699e-02
  33   1.771321233840473e-02
  34   1.646687323746000e-02
  35   1.370300176944636e-02
  36   1.012260472024655e-02
  37   7.479063855338048e-03
  38   5.943518382427309e-03
  39   4.553925031728343e-03
  40   3.729869010518943e-03
  41   2.979773344952248e-03
  42   2.252296990955493e-03
  43   1.698070440112548e-03
  44   1.307438848851219e-03
  45   9.857863607924320e-04
  46   7.344876307936132e-04
  47   5.676604789098800e-04
  48   4.627888855574593e-04
  49   3.822788685905877e-04
  50   3.147880838741127e-04
  51   2.573672704488014e-04
  52   2.219235944869448e-04
  53   1.886283334216673e-04
  54   1.604918299091655e-04
  55   1.271814820119963e-04
  56   1.015577245826188e-04
  57   7.909972479609355e-05
  58   5.857234431161344e-05
  59   4.378917426978907e-05
  60   3.367094167673098e-05
  61   2.564020739468179e-05
  62   1.886556170257717e-05
  63   1.367726600124640e-05
  64   1.010993687613299e-05
  65   7.367054895833351e-06
  66   5.290426221479361e-06
  67   4.096459898953279e-06
  68   3.071050046592765e-06
  69   2.083832486938249e-06
  70   1.492376698643428e-06
  71   1.155203714709599e-06
  72   9.656111421057776e-07


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurMass_k2_l4.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.265128854548400e-01
   2   4.361383683871334e-01
   3   2.739369385131613e-01
   4   1.831675810409233e-01
   5   1.461924447570919e-01
   6   1.093971420704803e-01
   7   6.451183852310866e-02
   8   3.811352475667132e-02
   9   2.782493584486028e-02
  10   1.967064288027958e-02
  11   1.470880813179569e-02
  12   9.681502318975233e-03
  13   6.183524228841750e-03
  14   4.317688690325941e-03
  15   3.180081204881132e-03
  16   1.907565373947323e-03
  17   1.475072765565591e-03
  18   1.081093224415285e-03
  19   9.195469518224733e-04
  20   8.787187638445487e-04
  21   8.092337282326531e-04
  22   7.233228732104397e-04
  23   6.449443585259219e-04
  24   5.125251479330164e-04
  25   4.412450946791754e-04
  26   4.046409089242128e-04
  27   3.835019256116692e-04
  28   3.761316662348088e-04
  29   3.588917233504033e-04
  30   3.343560701727923e-04
  31   3.108128313644292e-04
  32   2.995653072771026e-04
  33   2.947204672449231e-04
  34   2.879339971816275e-04
  35   2.808815288673361e-04
  36   2.720845882059108e-04
  37   2.662239524015532e-04
  38   2.630242466425117e-04
  39   2.585603447621772e-04
  40   2.533223308893350e-04
  41   2.462545612294225e-04
  42   2.399137598335878e-04
  43   2.303573174279161e-04
  44   2.156656418777466e-04
  45   1.988332178083629e-04
  46   1.874645409341201e-04
  47   1.807581959911588e-04
  48   1.711707965591459e-04
  49   1.646454784947323e-04
  50   1.600632094008050e-04
  51   1.556695542933760e-04
  52   1.513492913606322e-04
  53   1.447716500933849e-04
  54   1.378410621059868e-04
  55   1.322115220620140e-04
  56   1.268485133969234e-04
  57   1.202796778896111e-04
  58   1.146583473097512e-04
  59   1.091985956955013e-04
  60   1.049721917757181e-04
  61   9.982161484378682e-05
  62   9.464806290000989e-05
  63   9.042056879860158e-05
  64   8.724288050146422e-05
  65   8.504006799517675e-05
  66   8.210890029311642e-05
  67   7.770658396449588e-05
  68   7.332395629767068e-05
  69   7.035137294819597e-05
  70   6.848964382689897e-05
  71   6.673652663797569e-05
  72   6.387227321076138e-05
  73   6.068047977133140e-05
  74   5.769805518728352e-05
  75   5.453053755904598e-05
  76   5.254300694599924e-05
  77   5.125744114529422e-05
  78   5.005720719230983e-05
  79   4.897560506198363e-05
  80   4.770546644927919e-05
  81   4.644043160145315e-05
  82   4.497676132150217e-05
  83   4.393767475755382e-05
  84   4.307462881029053e-05
  85   4.226892641917697e-05
  86   4.139080933437778e-05
  87   4.068379023612541e-05
  88   4.005625101640137e-05
  89   3.956336146211520e-05
  90   3.916816738012533e-05
  91   3.885347629687496e-05
  92   3.864068486759439e-05
  93   3.846398004139166e-05
  94   3.832290952620841e-05
  95   3.820274306878703e-05
  96   3.810776291711427e-05
  97   3.803672050036854e-05
  98   3.799618126691864e-05
  99   3.796559371641523e-05
 100   3.793230570523470e-05
 101   3.792663110040702e-05
 102   3.792615941215160e-05
 103   3.792448090887563e-05
 104   3.792130022089303e-05
 105   3.791004906104754e-05
 106   3.788664302807696e-05
 107   3.785575417777974e-05
 108   3.781529543269714e-05
 109   3.778900019202490e-05
 110   3.777147925653171e-05
 111   3.773044561102403e-05
 112   3.765959279002334e-05
 113   3.762064233906843e-05
 114   3.756637151183657e-05
 115   3.752251396967937e-05
 116   3.748184091368412e-05
 117   3.743183805972961e-05
 118   3.736325888551506e-05
 119   3.722727138721520e-05
 120   3.698052211817633e-05
 121   3.671708939346430e-05
 122   3.628983915345970e-05
 123   3.572430624534051e-05
 124   3.545378648478648e-05
 125   3.529096809315583e-05
 126   3.515044924388364e-05
 127   3.495655616026839e-05
 128   3.457862698016223e-05
 129   3.414232569118947e-05
 130   3.386678555605615e-05
 131   3.368655985710665e-05
 132   3.348351890623208e-05
 133   3.320020904473798e-05
 134   3.284405932055106e-05
 135   3.257314695758633e-05
 136   3.240868898825501e-05
 137   3.215386602642794e-05
 138   3.161345794829514e-05
 139   3.093300845380436e-05
 140   3.012331230620469e-05
 141   2.949852447222075e-05
 142   2.915595136236184e-05
 143   2.895524248000399e-05
 144   2.864618005868933e-05
 145   2.808560552641166e-05
 146   2.726245376297049e-05
 147   2.605961221327749e-05
 148   2.526374695242159e-05
 149   2.493917051967954e-05
 150   2.474016011356653e-05
 151   2.447410512724881e-05
 152   2.407193058066380e-05
 153   2.365349338741875e-05
 154   2.325821298507202e-05
 155   2.299470926193972e-05
 156   2.267274633451333e-05
 157   2.216540920450173e-05
 158   2.157689941229334e-05
 159   2.105673359211330e-05
 160   2.078123961021954e-05
 161   2.051246757906157e-05
 162   2.033873742822016e-05
 163   2.020947634523786e-05
 164   2.008667116280908e-05
 165   1.997026692063502e-05
 166   1.980006371996263e-05
 167   1.966642227756026e-05
 168   1.950035655810373e-05
 169   1.912866393139671e-05
 170   1.874391256755759e-05
 171   1.846909129112636e-05
 172   1.820231859587370e-05
 173   1.776760120477186e-05
 174   1.716707113499926e-05
 175   1.673326377400772e-05
 176   1.644884048503806e-05
 177   1.621344218334644e-05
 178   1.581304324571658e-05
 179   1.535239282799542e-05
 180   1.488705476105788e-05
 181   1.453321361727986e-05
 182   1.415348694773558e-05
 183   1.376478834662892e-05
 184   1.347779665408259e-05
 185   1.317037819808415e-05
 186   1.288711392890515e-05
 187   1.260096466856200e-05
 188   1.228450693992260e-05
 189   1.207987814653645e-05
 190   1.196229739787704e-05
 191   1.180807818932675e-05
 192   1.152494339479223e-05
 193   1.124191375976743e-05
 194   1.108216269734901e-05
 195   1.091729739383373e-05
 196   1.072533323684297e-05
 197   1.043581223695787e-05
 198   1.005984191416918e-05
 199   9.752897129459744e-06
 200   9.410255658360140e-06
 201   9.320566598840454e-06
 202   9.306950916934706e-06
 203   9.270297354046221e-06
 204   9.240940573817643e-06
 205   9.182789672589589e-06
 206   9.102778328871970e-06
 207   8.909624766833973e-06
 208   8.323534180176368e-06
 209   8.047774666661481e-06
 210   7.803930800420006e-06
 211   7.511809647217027e-06
 212   7.330125933283141e-06
 213   7.221935404893414e-06
 214   7.075392392860455e-06
 215   6.968583067988593e-06
 216   6.848346669452245e-06
 217   6.747336178688852e-06
 218   6.659068949567991e-06
 219   6.604749196974599e-06
 220   6.548048703658281e-06
 221   6.503819092163898e-06
 222   6.411917185748813e-06
 223   6.285909351725903e-06
 224   6.091233920180153e-06
 225   5.872538311977129e-06
 226   5.754516802083389e-06
 227   5.599441421077904e-06
 228   5.417339364042512e-06
 229   5.208603068196199e-06
 230   4.974321882475563e-06
 231   4.842029715844525e-06
 232   4.775305157568787e-06
 233   4.692785535162533e-06
 234   4.580871430981472e-06
 235   4.388582633905149e-06
 236   4.129664614232749e-06
 237   4.023091115008994e-06
 238   3.956057453082129e-06
 239   3.907943842467684e-06
 240   3.853197772420563e-06
 241   3.782919203833828e-06
 242   3.717829252053248e-06
 243   3.654113772721558e-06
 244   3.598793412390938e-06
 245   3.565919040063569e-06
 246   3.526740161674618e-06
 247   3.482392454150783e-06
 248   3.440910152922162e-06
 249   3.407036655661973e-06
 250   3.388374029917503e-06
 251   3.378010220575087e-06
 252   3.366852162427565e-06
 253   3.340026002764994e-06
 254   3.290179572214785e-06
 255   3.246009131672585e-06
 256   3.210554687827643e-06
 257   3.189489982937069e-06
 258   3.157611623528006e-06
 259   3.126385735281383e-06
 260   3.090245921882223e-06
 261   3.060242776378512e-06
 262   3.029903756544100e-06
 263   2.994019993801399e-06
 264   2.950390123134141e-06
 265   2.901659777129802e-06
 266   2.866700942862365e-06
 267   2.833811459824454e-06
 268   2.791755497015871e-06
 269   2.720663962246030e-06
 270   2.639404026681696e-06
 271   2.564795738097803e-06
 272   2.518456971786549e-06
 273   2.477904596407501e-06
 274   2.424805549302103e-06
 275   2.365176486538031e-06
 276   2.308413016119812e-06
 277   2.267056662975681e-06
 278   2.236745607167310e-06
 279   2.215135746227657e-06
 280   2.194237771319631e-06
 281   2.175312278505819e-06
 282   2.162058738912080e-06
 283   2.153498197197386e-06
 284   2.146576175685879e-06
 285   2.143247698446890e-06
 286   2.140419084525462e-06
 287   2.137207844683439e-06
 288   2.133297530018673e-06
 289   2.129216550475734e-06
 290   2.126010501761960e-06
 291   2.122204611144855e-06
 292   2.118895422892631e-06
 293   2.115776609363762e-06
 294   2.111371877005645e-06
 295   2.107261718819510e-06
 296   2.102384987458048e-06
 297   2.096577116150680e-06
 298   2.092126411278178e-06
 299   2.088174980683933e-06
 300   2.081467434686977e-06
 301   2.078464170646919e-06
 302   2.077999622239035e-06
 303   2.077902548373901e-06
 304   2.077539521337016e-06
 305   2.076125834541145e-06
 306   2.072995139681187e-06
 307   2.070767634754375e-06
 308   2.069694368642564e-06
 309   2.068519592779619e-06
 310   2.066899567256183e-06
 311   2.065857380303193e-06
 312   2.065030887825821e-06
 313   2.064665401429926e-06
 314   2.063717623210850e-06
 315   2.061733643686234e-06
 316   2.060300500078829e-06
 317   2.057972728168502e-06
 318   2.055109702042571e-06
 319   2.051956558724029e-06
 320   2.047045125603674e-06
 321   2.041858363466537e-06
 322   2.034901621777368e-06
 323   2.011807927284504e-06
 324   1.987438257943287e-06
 325   1.962460637370751e-06
 326   1.940793224843074e-06
 327   1.927213427164736e-06
 328   1.909815672819299e-06
 329   1.883382839144023e-06
 330   1.865414451033262e-06
 331   1.841084945732613e-06
 332   1.818444588446360e-06
 333   1.807690083392727e-06
 334   1.795384869174070e-06
 335   1.772346299234695e-06
 336   1.748327551584126e-06
 337   1.722605619821315e-06
 338   1.704069626160503e-06
 339   1.692473561421853e-06
 340   1.672881151092781e-06
 341   1.649931176944950e-06
 342   1.629754593858422e-06
 343   1.617615255254353e-06
 344   1.605624422053730e-06
 345   1.585005290525393e-06
 346   1.542640775768881e-06
 347   1.499789659590781e-06
 348   1.458397743913365e-06
 349   1.423404879830091e-06
 350   1.403015778600512e-06
 351   1.390840596376981e-06
 352   1.380365196003839e-06
 353   1.367506116817304e-06
 354   1.345034999089092e-06
 355   1.319435140107946e-06
 356   1.291638122207066e-06
 357   1.269198427181182e-06
 358   1.256543635240343e-06
 359   1.242499983112006e-06
 360   1.225351309687576e-06
 361   1.207487649928868e-06
 362   1.191677670755144e-06
 363   1.177288317318838e-06
 364   1.165092433031483e-06
 365   1.152960978691187e-06
 366   1.137328025789391e-06
 367   1.116811974697111e-06
 368   1.085852941270927e-06
 369   1.062521590284555e-06
 370   1.041632363138263e-06
 371   1.025011140085485e-06
 372   1.009605987604268e-06
 373   9.973415359426994e-07


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurMass_k2_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   5.888025313628444e-01
   2   4.050864881630065e-01
   3   2.711046792579851e-01
   4   1.771751325507571e-01
   5   1.428921464647740e-01
   6   1.066061907064204e-01
   7   6.722445305725684e-02
   8   4.067080522160109e-02
   9   2.882952329901624e-02
  10   2.112490413154686e-02
  11   1.463278109623612e-02
  12   1.007568618524677e-02
  13   6.173930661042010e-03
  14   3.934890219231881e-03
  15   2.663444666775368e-03
  16   1.912583126012237e-03
  17   1.405396104428428e-03
  18   1.178223139363632e-03
  19   9.332475468055882e-04
  20   8.576835114803769e-04
  21   7.445602890842817e-04
  22   6.648496123304364e-04
  23   6.060162895163253e-04
  24   5.548734881771134e-04
  25   4.828287636751827e-04
  26   4.164055478319985e-04
  27   3.794727538325484e-04
  28   3.557028321390400e-04
  29   3.430784023981700e-04
  30   3.277165842074340e-04
  31   3.097606226290746e-04
  32   2.893748979877729e-04
  33   2.770349170522653e-04
  34   2.714874878253985e-04
  35   2.666365345453904e-04
  36   2.613004197955232e-04
  37   2.518219187533869e-04
  38   2.424001018368040e-04
  39   2.353816666771600e-04
  40   2.281252058086488e-04
  41   2.205799688684054e-04
  42   2.142188544702329e-04
  43   2.065538797164551e-04
  44   1.977591910068335e-04
  45   1.908609197166260e-04
  46   1.845699705526223e-04
  47   1.796763971420224e-04
  48   1.744560029153541e-04
  49   1.651823326243047e-04
  50   1.513055487473162e-04
  51   1.370882941068046e-04
  52   1.249859193933883e-04
  53   1.176164714066590e-04
  54   1.121339143392601e-04
  55   1.040337872316445e-04
  56   9.503216528964663e-05
  57   8.683102407536373e-05
  58   7.943802000455763e-05
  59   7.297120918613910e-05
  60   6.837235782404656e-05
  61   6.557226558871462e-05
  62   6.304541589624336e-05
  63   6.051171880007877e-05
  64   5.844953559452307e-05
  65   5.672411523367400e-05
  66   5.539820107753859e-05
  67   5.428742424161472e-05
  68   5.332452589576565e-05
  69   5.224978801654506e-05
  70   5.095635656741317e-05
  71   4.964317853031220e-05
  72   4.873752752509880e-05
  73   4.780208188101334e-05
  74   4.704222783536413e-05
  75   4.641014200013051e-05
  76   4.566110088298149e-05
  77   4.495164349040802e-05
  78   4.428718911641740e-05
  79   4.371305826509489e-05
  80   4.311910775610125e-05
  81   4.253887829754569e-05
  82   4.210796981965494e-05
  83   4.181061540058923e-05
  84   4.158005171857692e-05
  85   4.135404533302793e-05
  86   4.110553030351936e-05
  87   4.081928347695339e-05
  88   4.044479852494741e-05
  89   3.991988462565433e-05
  90   3.943058056376986e-05
  91   3.875185571773790e-05
  92   3.780052508961165e-05
  93   3.694159069353746e-05
  94   3.626822364859350e-05
  95   3.574961707480207e-05
  96   3.522695609058237e-05
  97   3.485955089260160e-05
  98   3.456681046461267e-05
  99   3.424923947035913e-05
 100   3.399708514557751e-05
 101   3.392445437034821e-05
 102   3.391403814785179e-05
 103   3.390692144027435e-05
 104   3.386254688665174e-05
 105   3.380507364311722e-05
 106   3.373827397648819e-05
 107   3.369135283877458e-05
 108   3.362115149587855e-05
 109   3.353703256744559e-05
 110   3.343386785989191e-05
 111   3.328574626133008e-05
 112   3.314874868200290e-05
 113   3.301965312565887e-05
 114   3.295203023338808e-05
 115   3.291943964298079e-05
 116   3.288735860826221e-05
 117   3.280422262295311e-05
 118   3.259919649991174e-05
 119   3.221710806202270e-05
 120   3.155079027639936e-05
 121   3.109808751290777e-05
 122   3.069337028572711e-05
 123   3.056970862374972e-05
 124   3.049387117538578e-05
 125   3.035898252519690e-05
 126   3.000594598716471e-05
 127   2.947792845272114e-05
 128   2.904010061066680e-05
 129   2.863958306420889e-05
 130   2.841453540362609e-05
 131   2.816601830751581e-05
 132   2.775724707661133e-05
 133   2.723291262514983e-05
 134   2.687683621081722e-05
 135   2.658596530598500e-05
 136   2.630120969877903e-05
 137   2.575266000959025e-05
 138   2.508456963419396e-05
 139   2.451179621711192e-05
 140   2.399986213478212e-05
 141   2.360972381984352e-05
 142   2.318123947091069e-05
 143   2.274981885287318e-05
 144   2.224320264508852e-05
 145   2.160966163098409e-05
 146   2.083122465542772e-05
 147   2.006810923618795e-05
 148   1.959461315278435e-05
 149   1.912814065479497e-05
 150   1.843002683416009e-05
 151   1.773938200921029e-05
 152   1.730562239606094e-05
 153   1.707146248724083e-05
 154   1.688390469438855e-05
 155   1.668170714322022e-05
 156   1.645365358484021e-05
 157   1.621882535744145e-05
 158   1.588643493410035e-05
 159   1.548878141172095e-05
 160   1.503275330211348e-05
 161   1.457980996069693e-05
 162   1.387430436656870e-05
 163   1.337325649804379e-05
 164   1.286605873642368e-05
 165   1.238756535771727e-05
 166   1.166342092013600e-05
 167   1.062299561342429e-05
 168   9.562031150881080e-06
 169   8.729432362078942e-06
 170   8.236591314646575e-06
 171   7.895194800494832e-06
 172   7.556049501037972e-06
 173   6.953235986125361e-06
 174   6.258517485709709e-06
 175   5.820238233509328e-06
 176   5.489640961386905e-06
 177   5.228085693916987e-06
 178   5.023619843836540e-06
 179   4.886998820807595e-06
 180   4.779562250320575e-06
 181   4.678830178551134e-06
 182   4.599123678741650e-06
 183   4.498379750012291e-06
 184   4.324612403179354e-06
 185   4.204793050181884e-06
 186   4.128740767066574e-06
 187   4.044202634419703e-06
 188   3.877297399067525e-06
 189   3.697361781998705e-06
 190   3.527504153540922e-06
 191   3.301916966858236e-06
 192   3.053981880189698e-06
 193   2.855299739761837e-06
 194   2.703798850138743e-06
 195   2.529110568319137e-06
 196   2.407311146517611e-06
 197   2.284464561490936e-06
 198   2.132954863211974e-06
 199   1.969754314783313e-06
 200   1.846169814893946e-06
 201   1.791362164194574e-06
 202   1.765205602324345e-06
 203   1.746090706672428e-06
 204   1.694363155543226e-06
 205   1.631185254380270e-06
 206   1.572016515880464e-06
 207   1.534637741825143e-06
 208   1.469225563624143e-06
 209   1.392203629147512e-06
 210   1.295082734813573e-06
 211   1.167615402302892e-06
 212   1.097393586774334e-06
 213   1.069397386461204e-06
 214   1.054914255953564e-06
 215   1.048060818582082e-06
 216   1.035902302455247e-06
 217   1.009538404923002e-06
 218   9.684778918867559e-07


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurMass_k2_l6.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.235671018918953e-01
   2   4.620964643397498e-01
   3   3.456978731552857e-01
   4   2.307345868372327e-01
   5   1.686265524489247e-01
   6   1.293556524490028e-01
   7   9.469508804135016e-02
   8   6.298004323450222e-02
   9   4.164546335344585e-02
  10   3.028813533430422e-02
  11   2.003203601575462e-02
  12   1.441349170244671e-02
  13   9.459159048846996e-03
  14   5.800037252277820e-03
  15   3.923220678569542e-03
  16   2.847524417048288e-03
  17   2.111693118140871e-03
  18   1.686407057967212e-03
  19   1.457348093592619e-03
  20   1.210338714244043e-03
  21   1.090825538331263e-03
  22   9.788742552326250e-04
  23   8.254582851695092e-04
  24   7.301929548062823e-04
  25   6.513539219657114e-04
  26   5.475680576403829e-04
  27   4.448554382960454e-04
  28   3.966805513582587e-04
  29   3.685085634214363e-04
  30   3.500449549131574e-04
  31   3.347822618606121e-04
  32   3.109750822613465e-04
  33   2.944667517996937e-04
  34   2.833671212050627e-04
  35   2.772826393937541e-04
  36   2.731275112050156e-04
  37   2.682027827700839e-04
  38   2.632330239470651e-04
  39   2.540794413666010e-04
  40   2.435093960050148e-04
  41   2.317105974712549e-04
  42   2.217849002145363e-04
  43   2.147262937296939e-04
  44   2.100650913434726e-04
  45   2.052742676892960e-04
  46   1.983554647189155e-04
  47   1.924327666801909e-04
  48   1.857314504648129e-04
  49   1.752823521990500e-04
  50   1.638913640766512e-04
  51   1.525317295458281e-04
  52   1.415756254594440e-04
  53   1.335145084167602e-04
  54   1.258820660512479e-04
  55   1.173066052672256e-04
  56   1.067806358085335e-04
  57   9.493367562661460e-05
  58   8.517835968592252e-05
  59   7.869342351458916e-05
  60   7.367857269021480e-05
  61   7.098892712582471e-05
  62   6.839376614984423e-05
  63   6.623763626152110e-05
  64   6.457058488575539e-05
  65   6.305549456944537e-05
  66   6.162166190279158e-05
  67   6.029639324102102e-05
  68   5.889454408044339e-05
  69   5.755581416310541e-05
  70   5.634085695241279e-05
  71   5.504626696745074e-05
  72   5.367005778781934e-05
  73   5.244533526323982e-05
  74   5.120693075469487e-05
  75   4.987017196946067e-05
  76   4.869820315331755e-05
  77   4.802039175049493e-05
  78   4.741392937756614e-05
  79   4.680499324513458e-05
  80   4.625102153553951e-05
  81   4.579017086303426e-05
  82   4.544876370665947e-05
  83   4.501806650117237e-05
  84   4.437277043288748e-05
  85   4.364281486129889e-05
  86   4.279267309047701e-05
  87   4.192323277348391e-05
  88   4.105915058376926e-05
  89   4.028846178082123e-05
  90   3.953880683024157e-05
  91   3.888449010983006e-05
  92   3.823401674112307e-05
  93   3.762255668306935e-05
  94   3.710206156949867e-05
  95   3.660612572103915e-05
  96   3.618227198176740e-05
  97   3.582266766174087e-05
  98   3.557303859360285e-05
  99   3.539071182436801e-05
 100   3.519492185701828e-05
 101   3.512532400121975e-05
 102   3.510322396451038e-05
 103   3.509806608136110e-05
 104   3.505906066415858e-05
 105   3.498565627639266e-05
 106   3.489642467558293e-05
 107   3.481886734180921e-05
 108   3.474025079937060e-05
 109   3.457294911279751e-05
 110   3.440073850803816e-05
 111   3.423400371470055e-05
 112   3.409298212330646e-05
 113   3.391929342929988e-05
 114   3.379982922595128e-05
 115   3.371268973716612e-05
 116   3.359816712780395e-05
 117   3.337909312757609e-05
 118   3.285989805677183e-05
 119   3.209288551994092e-05
 120   3.162566852143568e-05
 121   3.147440479046294e-05
 122   3.137096690528841e-05
 123   3.130060830327708e-05
 124   3.121438391500587e-05
 125   3.106192891402120e-05
 126   3.081465710167274e-05
 127   3.053599788947335e-05
 128   2.993716064301791e-05
 129   2.925705556803033e-05
 130   2.866889372575683e-05
 131   2.807779738147999e-05
 132   2.745853841989938e-05
 133   2.691360132862611e-05
 134   2.589341936192900e-05
 135   2.508182225310750e-05
 136   2.446067270665972e-05
 137   2.356568582321749e-05
 138   2.294651711668856e-05
 139   2.227436461437787e-05
 140   2.184935361660032e-05
 141   2.156029637675873e-05
 142   2.134825834607223e-05
 143   2.109987623514554e-05
 144   2.081037532926281e-05
 145   2.057285229287058e-05
 146   2.038229644792892e-05
 147   2.024617588504268e-05
 148   1.997133137604730e-05
 149   1.964119266824566e-05
 150   1.916542533454247e-05
 151   1.865719009885052e-05
 152   1.812680648437428e-05
 153   1.773085138730265e-05
 154   1.745012085484274e-05
 155   1.716518473245893e-05
 156   1.683037855204292e-05
 157   1.617939314394810e-05
 158   1.531479015841592e-05
 159   1.458833617440832e-05
 160   1.406429021959656e-05
 161   1.345393172010075e-05
 162   1.251302044214234e-05
 163   1.139365374086807e-05
 164   1.042792155358752e-05
 165   9.736333702930148e-06
 166   9.176556905135588e-06
 167   8.740174714691910e-06
 168   8.180305199930325e-06
 169   7.750462668278744e-06
 170   7.366584143787449e-06
 171   7.063532966917292e-06
 172   6.842903187623596e-06
 173   6.683598604828216e-06
 174   6.523836611144003e-06
 175   6.410107091670871e-06
 176   6.304073165458656e-06
 177   6.168700457699781e-06
 178   6.018149254536513e-06
 179   5.818490641961432e-06
 180   5.657864217336933e-06
 181   5.432304577821973e-06
 182   5.174891203838285e-06
 183   4.879059616834283e-06
 184   4.634434443866919e-06
 185   4.476831199601409e-06
 186   4.334746938236262e-06
 187   4.155077666985782e-06
 188   3.943263242430784e-06
 189   3.757823392544965e-06
 190   3.599303775336195e-06
 191   3.422429496061937e-06
 192   3.177683722337519e-06
 193   2.826273091164473e-06
 194   2.603818683542824e-06
 195   2.418821663103257e-06
 196   2.331208024953491e-06
 197   2.180914193591859e-06
 198   2.019616096705010e-06
 199   1.930672401753883e-06
 200   1.842115242644044e-06
 201   1.817222296867879e-06
 202   1.809176366644437e-06
 203   1.807967577758494e-06
 204   1.797877596945942e-06
 205   1.767553888168064e-06
 206   1.720060312850771e-06
 207   1.681539502454927e-06
 208   1.642183140157124e-06
 209   1.586746461461390e-06
 210   1.550724660408063e-06
 211   1.499224725395508e-06
 212   1.462753932978869e-06
 213   1.442966528373490e-06
 214   1.422792671212716e-06
 215   1.413053000323315e-06
 216   1.406254019198619e-06
 217   1.400565172960365e-06
 218   1.389579655156549e-06
 219   1.371325041578096e-06
 220   1.326527389798068e-06
 221   1.289873583615340e-06
 222   1.261211881422527e-06
 223   1.230688215017018e-06
 224   1.205343423818245e-06
 225   1.192883258239564e-06
 226   1.174505287389849e-06
 227   1.153330457088278e-06
 228   1.127722842827194e-06
 229   1.095439494335194e-06
 230   1.059212083955823e-06
 231   1.030848134656973e-06
 232   1.016107130747853e-06
 233   9.983031804230152e-07


==> graphics/plotdata/comparison_levelVary/T16rand_viscDrMagn8_schurMass_k2_l7.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.247215860683584e-01
   2   4.727448125289546e-01
   3   3.676060498878422e-01
   4   2.584954048165166e-01
   5   1.832810592778022e-01
   6   1.391683473751785e-01
   7   1.027575690900782e-01
   8   7.094772802326542e-02
   9   4.800045749768544e-02
  10   3.460131778228067e-02
  11   2.297549468786379e-02
  12   1.606641977424300e-02
  13   1.096347798242656e-02
  14   6.800692503650719e-03
  15   4.546369057484088e-03
  16   3.265399870058851e-03
  17   2.428650737932897e-03
  18   1.905017879249578e-03
  19   1.666777375285136e-03
  20   1.397969545783840e-03
  21   1.233682200511627e-03
  22   1.138627385175807e-03
  23   9.820573231443120e-04
  24   8.327283375921616e-04
  25   7.397399101809409e-04
  26   6.254257081190931e-04
  27   4.980703814551150e-04
  28   4.267448957011015e-04
  29   3.900839971714023e-04
  30   3.655011567842868e-04
  31   3.487861460384063e-04
  32   3.268556401367764e-04
  33   3.042196943795384e-04
  34   2.917194980999059e-04
  35   2.824450447607502e-04
  36   2.779642422402412e-04
  37   2.733755989210105e-04
  38   2.686890507753409e-04
  39   2.621529659320103e-04
  40   2.516217268311502e-04
  41   2.409353256651203e-04
  42   2.285800304489510e-04
  43   2.203782881709304e-04
  44   2.142053416839657e-04
  45   2.099653306164904e-04
  46   2.047520087531907e-04
  47   1.982519257717920e-04
  48   1.926746570876264e-04
  49   1.842308657719570e-04
  50   1.734135195550932e-04
  51   1.614130377141955e-04
  52   1.503764254520190e-04
  53   1.407903354683647e-04
  54   1.326064860991001e-04
  55   1.246918696758906e-04
  56   1.144745366919164e-04
  57   1.026393081731334e-04
  58   9.270799944269183e-05
  59   8.460928754477380e-05
  60   7.825245853530316e-05
  61   7.425238815501295e-05
  62   7.114076559104794e-05
  63   6.825863939135493e-05
  64   6.646725079661451e-05
  65   6.494613732512215e-05
  66   6.365024772273157e-05
  67   6.232305670702443e-05
  68   6.087712170285409e-05
  69   5.931686845059849e-05
  70   5.793677246314344e-05
  71   5.660208429786450e-05
  72   5.526742100982981e-05
  73   5.380993172648106e-05
  74   5.246703427513155e-05
  75   5.110127949336911e-05
  76   4.987297066163268e-05
  77   4.911083408376692e-05
  78   4.844310232097808e-05
  79   4.781137810051322e-05
  80   4.717778803971336e-05
  81   4.664699933788430e-05
  82   4.622912075992498e-05
  83   4.583972647332994e-05
  84   4.523087112089897e-05
  85   4.438815628506555e-05
  86   4.358114085174587e-05
  87   4.278672525974198e-05
  88   4.196347631102073e-05
  89   4.116594870700804e-05
  90   4.045497115505455e-05
  91   3.972027120808750e-05
  92   3.905220087397474e-05
  93   3.843464432200712e-05
  94   3.783885828365945e-05
  95   3.728650591020917e-05
  96   3.672338849487924e-05
  97   3.634374306493644e-05
  98   3.607309755679273e-05
  99   3.587878251993024e-05
 100   3.568719243093774e-05
 101   3.560373515683679e-05
 102   3.556795243573775e-05
 103   3.555481255272728e-05
 104   3.550898066035479e-05
 105   3.542063086115297e-05
 106   3.532675131696706e-05
 107   3.523832791846316e-05
 108   3.511866917621926e-05
 109   3.493235018127711e-05
 110   3.475679137857323e-05
 111   3.458121420097813e-05
 112   3.441630304069257e-05
 113   3.425696014690979e-05
 114   3.410597639259504e-05
 115   3.401066349369002e-05
 116   3.388340634245516e-05
 117   3.365740595800065e-05
 118   3.320288390290800e-05
 119   3.257117858749699e-05
 120   3.208512237802798e-05
 121   3.185311597349444e-05
 122   3.174303485776392e-05
 123   3.164214190003556e-05
 124   3.152213136170638e-05
 125   3.138166243969469e-05
 126   3.098681500306532e-05
 127   3.057800398641861e-05
 128   3.017128710559856e-05
 129   2.951493582795378e-05
 130   2.893022745587013e-05
 131   2.838606369684145e-05
 132   2.768906293782557e-05
 133   2.702995126327425e-05
 134   2.661827732869456e-05
 135   2.569997284498785e-05
 136   2.494702946387486e-05
 137   2.423940025670577e-05
 138   2.348123625463945e-05
 139   2.299924128398516e-05
 140   2.259882079330279e-05
 141   2.227980883941931e-05
 142   2.196774811064439e-05
 143   2.170085135607218e-05
 144   2.143215366502390e-05
 145   2.108628929406189e-05
 146   2.082967329938923e-05
 147   2.062178837283520e-05
 148   2.042658400691275e-05
 149   2.016817211315472e-05
 150   1.982387699330724e-05
 151   1.941274109171486e-05
 152   1.902858544269665e-05
 153   1.857740703512235e-05
 154   1.821735596005870e-05
 155   1.795831652155364e-05
 156   1.766861256297352e-05
 157   1.719176504079718e-05
 158   1.662132014703976e-05
 159   1.578426767004371e-05
 160   1.508501410278530e-05
 161   1.462602775806069e-05
 162   1.387418151375878e-05
 163   1.272813251548267e-05
 164   1.161613846679063e-05
 165   1.035985497795775e-05
 166   9.575120638287695e-06
 167   9.147835371392575e-06
 168   8.710239877226294e-06
 169   8.253569403921556e-06
 170   7.778338900548552e-06
 171   7.330026126224457e-06
 172   7.018122644131287e-06
 173   6.840011660529384e-06
 174   6.696341422810775e-06
 175   6.600383689173806e-06
 176   6.493016106166385e-06
 177   6.364850377328128e-06
 178   6.175954572671182e-06
 179   5.945837933180430e-06
 180   5.716167381318562e-06
 181   5.529974257349864e-06
 182   5.350217320321099e-06
 183   5.135529234738935e-06
 184   4.841427207838569e-06
 185   4.663581536527452e-06
 186   4.507953380012264e-06
 187   4.332731410751002e-06
 188   4.051725961346162e-06
 189   3.773145432301827e-06
 190   3.434147547308164e-06
 191   3.233454310135499e-06
 192   3.015962278243452e-06
 193   2.796121128152840e-06
 194   2.595444105511780e-06
 195   2.390180444637708e-06
 196   2.247686463139951e-06
 197   2.120295500459419e-06
 198   2.023329474284946e-06
 199   1.925980688965792e-06
 200   1.808918352630675e-06
 201   1.770126220279282e-06
 202   1.749564316778968e-06
 203   1.743396895011256e-06
 204   1.737661889887549e-06
 205   1.723289529374476e-06
 206   1.694440288112284e-06
 207   1.671356975173166e-06
 208   1.620592277689187e-06
 209   1.552644527561062e-06
 210   1.512899292916483e-06
 211   1.449412201313329e-06
 212   1.411763601886783e-06
 213   1.383231422737613e-06
 214   1.361742373128177e-06
 215   1.345625374015755e-06
 216   1.333995777039853e-06
 217   1.326019049729630e-06
 218   1.310551673140712e-06
 219   1.292483999142057e-06
 220   1.250117725685595e-06
 221   1.210266565260901e-06
 222   1.189839311815133e-06
 223   1.166282003358628e-06
 224   1.145045675747028e-06
 225   1.131536522337178e-06
 226   1.115131449776415e-06
 227   1.091424386822945e-06
 228   1.070213436776505e-06
 229   1.045504758792062e-06
 230   1.013090402827048e-06
 231   9.813996878595452e-07


==> graphics/plotdata/comparison_levelVary/T1_viscDrMagn6_schurBFBT23_bdrAmp1-1_k2_l4.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.989908845839123e-01
   2   9.583387733956370e-01
   3   8.124703947401007e-01
   4   4.939458728504679e-01
   5   3.048322539561880e-01
   6   1.544292189598715e-01
   7   1.124114598890888e-01
   8   6.958211760312222e-02
   9   3.067541437361476e-02
  10   1.215562222636085e-02
  11   5.210935824758357e-03
  12   2.606044230989371e-03
  13   2.012803848470463e-03
  14   1.089422658853634e-03
  15   5.412606683084711e-04
  16   2.389071886039675e-04
  17   9.398102703592240e-05
  18   4.018485517830262e-05
  19   1.764857445143840e-05
  20   7.789011179070036e-06
  21   3.371396228897000e-06
  22   1.514780792478681e-06
  23   6.443447819199002e-07


==> graphics/plotdata/comparison_levelVary/T1_viscDrMagn6_schurBFBT23_bdrAmp1-1_k2_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.956168818486891e-01
   2   7.249236366680520e-01
   3   5.386068048004631e-01
   4   3.189443485596570e-01
   5   1.814032934217895e-01
   6   6.904232409361957e-02
   7   2.569556652733239e-02
   8   8.616250630386716e-03
   9   2.523441418825443e-03
  10   8.673062400878338e-04
  11   5.029339853361973e-04
  12   2.773912537758983e-04
  13   1.027304853887249e-04
  14   3.785941309139203e-05
  15   1.309580499068131e-05
  16   3.619938609975896e-06
  17   1.562697162039983e-06
  18   7.367110185406315e-07


==> graphics/plotdata/comparison_levelVary/T1_viscDrMagn6_schurBFBT23_bdrAmp1-1_k2_l6.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.959092875951723e-01
   2   7.114085760829917e-01
   3   5.060605389198920e-01
   4   4.295535190913774e-01
   5   2.764782227821073e-01
   6   1.252381744331604e-01
   7   1.001602556892308e-01
   8   3.757869331224985e-02
   9   1.016427018021842e-02
  10   4.763911570150178e-03
  11   1.987054696272375e-03
  12   1.419697030514872e-03
  13   5.161527506209430e-04
  14   1.653210185467461e-04
  15   8.684522522600278e-05
  16   4.011733399372350e-05
  17   1.257853897907016e-05
  18   3.681406505655254e-06
  19   1.854792472136804e-06
  20   6.341096455390018e-07


==> graphics/plotdata/comparison_levelVary/T1_viscDrMagn6_schurBFBT23_bdrAmp1-1_k2_l7.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.956756603512160e-01
   2   7.784134721098049e-01
   3   6.836637436119128e-01
   4   5.017764279161546e-01
   5   3.808257361425526e-01
   6   3.256837399977585e-01
   7   2.822313056755779e-01
   8   1.628366763185243e-01
   9   6.210600790974678e-02
  10   4.251410842768333e-02
  11   2.813317117280899e-02
  12   1.338974717713213e-02
  13   9.748570927285326e-03
  14   4.601268056482690e-03
  15   3.178696114816445e-03
  16   1.344219387781872e-03
  17   6.520091938634981e-04
  18   3.824233122898332e-04
  19   1.920809170400560e-04
  20   1.145563868631625e-04
  21   5.153419962481307e-05
  22   2.755126612423022e-05
  23   1.071769656346327e-05
  24   6.068934490674232e-06
  25   2.661620727220434e-06
  26   1.891043286016422e-06
  27   6.656777593454738e-07


==> graphics/plotdata/comparison_levelVary/T1_viscDrMagn6_schurBFBT33_bdrAmp1-1_k2_l4.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.989908845839123e-01
   2   9.221335551706115e-01
   3   6.138326161171931e-01
   4   4.235833508740551e-01
   5   1.559308993198796e-01
   6   7.843842071203279e-02
   7   2.878281096087425e-02
   8   1.354685644991003e-02
   9   5.073509416496873e-03
  10   2.190425177592859e-03
  11   1.041513616893134e-03
  12   4.277928554079734e-04
  13   1.719054243810105e-04
  14   6.718998981126166e-05
  15   2.847098145800855e-05
  16   1.251615793947431e-05
  17   6.434268616366495e-06
  18   2.486986364170900e-06
  19   9.161806995706461e-07


==> graphics/plotdata/comparison_levelVary/T1_viscDrMagn6_schurBFBT33_bdrAmp1-1_k2_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.956168818486891e-01
   2   7.107845397947338e-01
   3   5.189855152682847e-01
   4   2.661739856677055e-01
   5   1.172776984789774e-01
   6   3.104304610235565e-02
   7   1.244545749596946e-02
   8   3.867964032198769e-03
   9   1.702378588927698e-03
  10   4.990136741903657e-04
  11   2.273946493607633e-04
  12   1.412945188650494e-04
  13   6.648508205015637e-05
  14   2.206822361242886e-05
  15   5.454763803773092e-06
  16   2.064680615878995e-06
  17   7.227777640239201e-07


==> graphics/plotdata/comparison_levelVary/T1_viscDrMagn6_schurBFBT33_bdrAmp1-1_k2_l6.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.959092875951723e-01
   2   7.178886860969896e-01
   3   5.219829116860857e-01
   4   4.399266726883204e-01
   5   2.860738164301609e-01
   6   1.208393324406423e-01
   7   9.881694249141730e-02
   8   4.145998666761191e-02
   9   1.062267871744965e-02
  10   4.665077722783367e-03
  11   1.801647458252274e-03
  12   1.330094708185752e-03
  13   5.030373086014394e-04
  14   1.654995738446161e-04
  15   9.141799734973491e-05
  16   4.277618575619826e-05
  17   1.547665794432295e-05
  18   4.378393421481311e-06
  19   1.818774482262225e-06
  20   7.239189078280022e-07


==> graphics/plotdata/comparison_levelVary/T1_viscDrMagn6_schurBFBT33_bdrAmp1-1_k2_l7.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.956756603512160e-01
   2   7.819750236241390e-01
   3   6.879476678442527e-01
   4   5.060733692997256e-01
   5   3.808105494915459e-01
   6   3.268627159997368e-01
   7   2.811225883265179e-01
   8   1.652399526331305e-01
   9   6.272147468318580e-02
  10   4.238005067734088e-02
  11   2.824838872880867e-02
  12   1.326436513973777e-02
  13   9.878102958775052e-03
  14   4.630599037617955e-03
  15   3.199748719132946e-03
  16   1.362611500013612e-03
  17   6.689154724909119e-04
  18   3.957075734401191e-04
  19   1.956919103181826e-04
  20   1.164472201721748e-04
  21   5.178209534811235e-05
  22   2.783322759561193e-05
  23   1.096720213744072e-05
  24   6.142767888305203e-06
  25   2.767489070841418e-06
  26   1.969704918735819e-06
  27   6.796115907156221e-07


==> graphics/plotdata/comparison_levelVary/T1_viscDrMagn6_schurBFBT40_bdrAmp1-1_k2_l4.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.989908845839123e-01
   2   8.030710311687356e-01
   3   4.701312896113470e-01
   4   1.509445942272375e-01
   5   4.351055797275268e-02
   6   1.452846055506280e-02
   7   2.795037166134577e-03
   8   8.258692683177956e-04
   9   2.693722145580147e-04
  10   7.124973134124296e-05
  11   1.746489665439016e-05
  12   5.169506462246725e-06
  13   1.404151151251700e-06
  14   4.334604792344816e-07


==> graphics/plotdata/comparison_levelVary/T1_viscDrMagn6_schurBFBT40_bdrAmp1-1_k2_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.956168818486891e-01
   2   8.649462555141608e-01
   3   4.722108524176427e-01
   4   1.464160952394735e-01
   5   6.128208713511921e-02
   6   2.224676475926142e-02
   7   1.235922068576969e-02
   8   2.905017939317273e-03
   9   7.162594472132613e-04
  10   2.621537958220277e-04
  11   7.316096518807028e-05
  12   1.956478341937545e-05
  13   1.316925581735154e-05
  14   6.661253275695008e-06
  15   5.267146481465630e-06
  16   3.765621697235865e-06
  17   1.276848785015387e-06
  18   3.760313310372234e-07


==> graphics/plotdata/comparison_levelVary/T1_viscDrMagn6_schurBFBT40_bdrAmp1-1_k2_l6.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.959092875951723e-01
   2   8.754980719321906e-01
   3   6.354428908531732e-01
   4   6.168637798471922e-01
   5   4.087159733469959e-01
   6   2.497336013215614e-01
   7   1.496435834640784e-01
   8   1.230335715752675e-01
   9   4.963978103144540e-02
  10   2.382350319050133e-02
  11   1.825872573527752e-02
  12   1.658818685303730e-02
  13   8.442234182475689e-03
  14   5.554102137577369e-03
  15   1.968917669335645e-03
  16   8.433032057816289e-04
  17   4.282660728099034e-04
  18   3.754181037327094e-04
  19   2.274476171159429e-04
  20   8.884824411275867e-05
  21   6.678368055696255e-05
  22   5.556415091315941e-05
  23   4.098177658401941e-05
  24   4.068776620297598e-05
  25   3.685466510521347e-05
  26   3.084698775299322e-05
  27   2.845303626253104e-05
  28   2.536405517860986e-05
  29   2.035630597095940e-05
  30   1.871315768471395e-05
  31   1.810534756512133e-05
  32   1.638592861589254e-05
  33   1.544237260964812e-05
  34   1.450800889219321e-05
  35   1.324967577699234e-05
  36   1.153680276743467e-05
  37   1.134016616550198e-05
  38   1.081032109258611e-05
  39   1.016059036720921e-05
  40   9.649992746772426e-06
  41   8.687296043903752e-06
  42   7.842759698547242e-06
  43   7.566139827752187e-06
  44   7.530115983279844e-06
  45   7.224013094817689e-06
  46   6.733211804462671e-06
  47   6.317847195912214e-06
  48   5.954832145496145e-06
  49   5.705274610306181e-06
  50   5.454541431803368e-06
  51   5.398916151637247e-06
  52   5.121887536254672e-06
  53   4.759013666343556e-06
  54   4.574984992174591e-06
  55   4.442481460855084e-06
  56   4.118075811694584e-06
  57   3.932084066029392e-06
  58   3.823405942978633e-06
  59   3.743657906169137e-06
  60   3.561498286915260e-06
  61   3.448331143421885e-06
  62   3.322913567798322e-06
  63   3.242879808511311e-06
  64   3.154678769240601e-06
  65   3.070911721170255e-06
  66   2.933358089506638e-06
  67   2.816058200327009e-06
  68   2.731477581480517e-06
  69   2.615476028796881e-06
  70   2.416335336392684e-06
  71   2.335369808672154e-06
  72   2.248402009363596e-06
  73   2.152220364172685e-06
  74   2.054582926308065e-06
  75   1.951172267111428e-06
  76   1.906831388082332e-06
  77   1.835075415730264e-06
  78   1.766709987881046e-06
  79   1.683467117952729e-06
  80   1.632464907694497e-06
  81   1.589901674188355e-06
  82   1.515073610381728e-06
  83   1.483267946084593e-06
  84   1.459828738616417e-06
  85   1.432815251429095e-06
  86   1.383490850138621e-06
  87   1.343902899312514e-06
  88   1.313722563035123e-06
  89   1.284133179955747e-06
  90   1.248061618718313e-06
  91   1.215289098522069e-06
  92   1.191710962552995e-06
  93   1.165031393171512e-06
  94   1.132344781287280e-06
  95   1.114566427578609e-06
  96   1.099038068092848e-06
  97   1.074212095574489e-06
  98   1.048389290278102e-06
  99   1.032142058350540e-06
 100   1.016717149090932e-06
 101   1.008706964949025e-06
 102   1.008242297063472e-06
 103   1.005902730137686e-06
 104   9.977752616719302e-07


==> graphics/plotdata/comparison_levelVary/T1_viscDrMagn6_schurBFBT40_bdrAmp1-1_k2_l7.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.956756603512160e-01
   2   8.785473397477579e-01
   3   7.132282066057457e-01
   4   5.822763378912108e-01
   5   4.751661026115790e-01
   6   4.535523900319098e-01
   7   3.627347321020458e-01
   8   3.439773440088043e-01
   9   2.633659049637684e-01
  10   1.370540374485244e-01
  11   9.191379518359365e-02
  12   7.562838545863979e-02
  13   6.692517856767410e-02
  14   3.992544055401934e-02
  15   2.395922230706643e-02
  16   1.783808942473264e-02
  17   1.246001496984147e-02
  18   1.134189336106191e-02
  19   6.881404847503284e-03
  20   4.334566893115358e-03
  21   2.368803943658643e-03
  22   1.749758492409084e-03
  23   1.163793207175950e-03
  24   8.992975839686284e-04
  25   7.179995488704413e-04
  26   4.167307467966554e-04
  27   3.167991951821896e-04
  28   2.809257433948447e-04
  29   1.684406749102368e-04
  30   1.108567480719456e-04
  31   6.469480333840834e-05
  32   3.653191278406726e-05
  33   2.279929346158426e-05
  34   1.554183613966946e-05
  35   9.171051047746067e-06
  36   6.111073554564202e-06
  37   3.791414211597287e-06
  38   3.063562028979677e-06
  39   2.240616793632405e-06
  40   2.031270958198696e-06
  41   1.839995645946799e-06
  42   1.676424858702561e-06
  43   1.541646854998857e-06
  44   1.464122200694809e-06
  45   1.273638881201509e-06
  46   1.141599252804443e-06
  47   1.118570749277917e-06
  48   9.385857588144007e-07


==> graphics/plotdata/comparison_levelVary/T1_viscDrMagn6_schurMass_k2_l4.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.989908845839123e-01
   2   9.812327817489119e-01
   3   9.808205409932166e-01
   4   8.475931388858953e-01
   5   7.927569396282644e-01
   6   5.712258731952609e-01
   7   3.014815082430520e-01
   8   1.843034609997297e-01
   9   1.019959133784186e-01
  10   5.818711269033534e-02
  11   3.160673001451865e-02
  12   1.937857665084653e-02
  13   1.207974237151036e-02
  14   7.911784905236795e-03
  15   5.408030316365912e-03
  16   4.082950983688722e-03
  17   3.092998693567542e-03
  18   2.270388634207664e-03
  19   1.406897331527752e-03
  20   9.656650379699474e-04
  21   6.154748238881339e-04
  22   4.589372091471680e-04
  23   2.925696303370831e-04
  24   1.947918482959548e-04
  25   1.007442742219573e-04
  26   5.068853301046798e-05
  27   2.740314650227165e-05
  28   1.818322092041769e-05
  29   1.330670404964347e-05
  30   9.326955646123352e-06
  31   5.750492263797696e-06
  32   2.755361831172821e-06
  33   1.374970854481898e-06
  34   8.509367687660527e-07


==> graphics/plotdata/comparison_levelVary/T1_viscDrMagn6_schurMass_k2_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.956168818486891e-01
   2   9.860738050959242e-01
   3   9.779663156777352e-01
   4   7.890376122562822e-01
   5   7.647448709550306e-01
   6   5.136467835441362e-01
   7   3.357317541219889e-01
   8   1.749147526245141e-01
   9   1.135384023965248e-01
  10   5.599708493952708e-02
  11   2.902152299589439e-02
  12   1.682452688740095e-02
  13   1.028574628080887e-02
  14   5.147120021702129e-03
  15   2.631893895599492e-03
  16   1.454096837074850e-03
  17   7.402256308775232e-04
  18   3.734765494593413e-04
  19   1.818066616869764e-04
  20   8.026917561354854e-05
  21   4.070543727686366e-05
  22   1.661513820923666e-05
  23   6.935909893589862e-06
  24   3.558616416415406e-06
  25   1.448901586897679e-06
  26   7.211264895733492e-07


==> graphics/plotdata/comparison_levelVary/T1_viscDrMagn6_schurMass_k2_l6.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.959092875951723e-01
   2   9.761434884076483e-01
   3   9.757551572125892e-01
   4   8.187687363373723e-01
   5   7.839999886368583e-01
   6   6.051907399146307e-01
   7   3.552901939749626e-01
   8   2.051243605483821e-01
   9   1.255436459007047e-01
  10   6.036779710428534e-02
  11   3.448730851389126e-02
  12   1.821054395571390e-02
  13   9.804038991321951e-03
  14   5.997529522872497e-03
  15   2.902758621578159e-03
  16   1.564760444863980e-03
  17   7.685722808433512e-04
  18   4.720507897299035e-04
  19   2.516781452021987e-04
  20   1.030334380007949e-04
  21   5.363339345888137e-05
  22   2.390101418024316e-05
  23   1.126301218109348e-05
  24   4.719400500021050e-06
  25   2.224786035450769e-06
  26   1.047630036020291e-06
  27   4.770624510828611e-07


==> graphics/plotdata/comparison_levelVary/T1_viscDrMagn6_schurMass_k2_l7.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.956756603512160e-01
   2   9.742237243455465e-01
   3   9.727343580644078e-01
   4   8.254579783238356e-01
   5   7.902279633828357e-01
   6   6.302958557389664e-01
   7   3.724033017550272e-01
   8   2.111035039955137e-01
   9   1.262533859784889e-01
  10   6.117178801131468e-02
  11   3.466649119947016e-02
  12   1.619561494932559e-02
  13   9.814060906067859e-03
  14   5.767688897368254e-03
  15   2.728713644996371e-03
  16   1.462219423296638e-03
  17   8.123621918925964e-04
  18   4.774952299330578e-04
  19   2.374753411772794e-04
  20   1.144724000459398e-04
  21   6.211786798968934e-05
  22   2.658812934116042e-05
  23   1.339154988474199e-05
  24   6.870749239010466e-06
  25   2.866270402954274e-06
  26   1.373244043789338e-06
  27   6.562888378725964e-07


==> graphics/plotdata/comparison_orderVary/T16rand_viscDrMagn8_schurBFBT23_bdrAmp1-1_k2_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   5.873452487130865e-01
   2   3.877360101872813e-01
   3   2.665348520634582e-01
   4   2.267146802474630e-01
   5   1.797246998293405e-01
   6   1.514305364233539e-01
   7   1.415898321635417e-01
   8   1.068172177170976e-01
   9   8.414137882046918e-02
  10   6.921164005401430e-02
  11   5.394078812500422e-02
  12   4.206274995773796e-02
  13   3.186279141678135e-02
  14   2.702510496619922e-02
  15   2.150279478883652e-02
  16   1.578961342850636e-02
  17   1.186509022969682e-02
  18   9.074238125076378e-03
  19   6.889522213392193e-03
  20   5.515023445061627e-03
  21   3.708757141937310e-03
  22   2.574696171641019e-03
  23   1.628967184990042e-03
  24   1.143423859673238e-03
  25   7.448755720520036e-04
  26   4.499079507683197e-04
  27   2.982956802781724e-04
  28   1.877770925675398e-04
  29   1.067782653006502e-04
  30   6.612613145383733e-05
  31   3.970911786199949e-05
  32   2.353566110877514e-05
  33   1.159152671433114e-05
  34   6.923787738385466e-06
  35   4.220057326173224e-06
  36   2.233588082314814e-06
  37   1.100189093655460e-06
  38   6.889374612866847e-07


==> graphics/plotdata/comparison_orderVary/T16rand_viscDrMagn8_schurBFBT23_bdrAmp1-1_k3_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.087780693071622e-01
   2   5.243232694566049e-01
   3   3.908417643879469e-01
   4   3.296048484141613e-01
   5   2.818364986534442e-01
   6   2.073915352711548e-01
   7   1.880641780842277e-01
   8   1.615639464495821e-01
   9   1.323685926701141e-01
  10   1.148526144549560e-01
  11   1.000956748519101e-01
  12   8.810097632811184e-02
  13   7.509472528748011e-02
  14   5.941446263279525e-02
  15   4.705299145589081e-02
  16   3.840804694116725e-02
  17   3.056829812730485e-02
  18   2.355516680767982e-02
  19   1.826332216633950e-02
  20   1.494771416176492e-02
  21   1.164680679435320e-02
  22   8.967115310770747e-03
  23   7.354158833348615e-03
  24   5.607817036414929e-03
  25   4.508807289238904e-03
  26   3.325022401656320e-03
  27   2.395534513860594e-03
  28   1.659533800564060e-03
  29   1.214932861886234e-03
  30   7.927869861012708e-04
  31   5.254810858192149e-04
  32   3.440279492292718e-04
  33   2.233566417548606e-04
  34   1.438891822816192e-04
  35   9.202559908965313e-05
  36   6.452029905903425e-05
  37   3.831006153567750e-05
  38   2.573705254715656e-05
  39   1.632176742167297e-05
  40   1.057979770943295e-05
  41   6.788683067543536e-06
  42   4.083492369794722e-06
  43   2.481455058174473e-06
  44   1.499161820363677e-06
  45   9.836905176212739e-07


==> graphics/plotdata/comparison_orderVary/T16rand_viscDrMagn8_schurBFBT23_bdrAmp1-1_k4_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   5.832414035629615e-01
   2   5.076884307707056e-01
   3   4.072229690736328e-01
   4   3.482085550334593e-01
   5   3.034505410618029e-01
   6   2.335272216788471e-01
   7   2.102168838987548e-01
   8   1.823969865234060e-01
   9   1.550703814576515e-01
  10   1.341574423003891e-01
  11   1.168573855666396e-01
  12   1.038617464255304e-01
  13   8.873502985155921e-02
  14   7.225541209235180e-02
  15   5.636410116935980e-02
  16   4.412734058306270e-02
  17   3.463556230470875e-02
  18   2.898561067998537e-02
  19   2.371766272678140e-02
  20   1.860113792088304e-02
  21   1.483065471017624e-02
  22   1.152575319823681e-02
  23   9.704887871809465e-03
  24   7.771196637286669e-03
  25   5.821805355991441e-03
  26   4.504090977942627e-03
  27   3.424802827953636e-03
  28   2.522791597149935e-03
  29   1.866432829530841e-03
  30   1.236488782968982e-03
  31   9.086675196736398e-04
  32   6.048440523690199e-04
  33   4.426813751784029e-04
  34   3.026546261775864e-04
  35   2.152664438424633e-04
  36   1.433442374778434e-04
  37   1.014629410508012e-04
  38   6.684886060429580e-05
  39   4.615308358791295e-05
  40   2.900725948725248e-05
  41   1.898820354020830e-05
  42   1.197100427730061e-05
  43   7.387065934820206e-06
  44   4.333752908844093e-06
  45   2.842978668300005e-06
  46   1.654253138148307e-06
  47   1.022452204098344e-06
  48   6.660603121670523e-07


==> graphics/plotdata/comparison_orderVary/T16rand_viscDrMagn8_schurBFBT23_bdrAmp1-1_k5_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.574976312089019e-01
   2   9.421616705142547e-01
   3   8.789523187925441e-01
   4   8.373067230330139e-01
   5   7.852090287443985e-01
   6   6.817058222125395e-01
   7   6.250910399674726e-01
   8   5.677127004712318e-01
   9   5.188555411040520e-01
  10   4.478930201087713e-01
  11   3.987185034531403e-01
  12   3.592916117656308e-01
  13   3.071702156875492e-01
  14   2.692023754942608e-01
  15   2.457291692112834e-01
  16   2.114378452144993e-01
  17   1.793729859020898e-01
  18   1.585914985949843e-01
  19   1.298465754935167e-01
  20   1.088665954285603e-01
  21   9.210720197108690e-02
  22   7.538383528838288e-02
  23   6.264019929938527e-02
  24   5.210459081345088e-02
  25   4.450091366784773e-02
  26   3.438836142816771e-02
  27   2.853220375114419e-02
  28   2.209645289187723e-02
  29   1.854581633803289e-02
  30   1.501116003441969e-02
  31   1.264497733562408e-02
  32   1.032184762361304e-02
  33   7.948625276447241e-03
  34   6.791866911766972e-03
  35   5.298158741834630e-03
  36   4.444263386368968e-03
  37   3.446178070897237e-03
  38   2.770128452041463e-03
  39   2.127113634692639e-03
  40   1.617922819132799e-03
  41   1.157622878608948e-03
  42   8.998125923668235e-04
  43   6.736801950261299e-04
  44   5.152980846026891e-04
  45   3.929866010633262e-04
  46   2.970332785924290e-04
  47   2.079561312395893e-04
  48   1.560362824311146e-04
  49   1.098698057502118e-04
  50   8.413379728599905e-05
  51   6.597814185862397e-05
  52   4.896237121022431e-05
  53   3.587185286847483e-05
  54   2.437692268140795e-05
  55   1.777986244056052e-05
  56   1.350481841205583e-05
  57   1.045158032075839e-05
  58   8.137092794392970e-06
  59   6.265044865450566e-06
  60   4.491457596109327e-06
  61   3.356191245425601e-06
  62   2.469836895522152e-06
  63   1.902323119419597e-06
  64   1.363878572748569e-06
  65   9.649823711733590e-07


==> graphics/plotdata/comparison_orderVary/T16rand_viscDrMagn8_schurBFBT33_bdrAmp1-1_k2_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   5.873452487130865e-01
   2   3.876662405185723e-01
   3   2.577454400422214e-01
   4   2.190032581042242e-01
   5   1.621814235024727e-01
   6   1.479288964674527e-01
   7   1.222231018401399e-01
   8   9.477899391424685e-02
   9   7.864902320652420e-02
  10   6.287784427019684e-02
  11   4.831135494266925e-02
  12   3.698548389989022e-02
  13   2.888799976465608e-02
  14   2.313203557373872e-02
  15   1.784985265591525e-02
  16   1.286490345546097e-02
  17   9.539629254729754e-03
  18   7.624909282082861e-03
  19   5.621776655868275e-03
  20   4.073990982594087e-03
  21   2.645467700932036e-03
  22   1.696716612334645e-03
  23   1.072516517939425e-03
  24   6.725368493792120e-04
  25   4.364454064437675e-04
  26   2.893414070500304e-04
  27   1.699536358669453e-04
  28   9.630449670421041e-05
  29   5.883780491459867e-05
  30   3.896468348327717e-05
  31   2.033658792273619e-05
  32   1.004909448344419e-05
  33   5.876209456028526e-06
  34   3.665601266748693e-06
  35   1.938179335665223e-06
  36   9.191043748401754e-07


==> graphics/plotdata/comparison_orderVary/T16rand_viscDrMagn8_schurBFBT33_bdrAmp1-1_k3_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.087780693071622e-01
   2   5.225251447543376e-01
   3   3.710787320256383e-01
   4   3.226563720698396e-01
   5   2.264319793029582e-01
   6   1.916816848213236e-01
   7   1.560368611946802e-01
   8   1.347087919455784e-01
   9   1.141538762857891e-01
  10   9.989290888894044e-02
  11   8.564436309023456e-02
  12   7.475420395784972e-02
  13   6.157565507437297e-02
  14   4.775553555907626e-02
  15   3.851528035008842e-02
  16   3.006514454390964e-02
  17   2.178614738353192e-02
  18   1.733477581554784e-02
  19   1.353535381568769e-02
  20   1.038523295683596e-02
  21   7.876001244080931e-03
  22   5.975987328988676e-03
  23   4.451859479419967e-03
  24   3.243787609549739e-03
  25   2.135748397288067e-03
  26   1.559649863547211e-03
  27   1.131317509008954e-03
  28   6.893233009201617e-04
  29   4.787279201301074e-04
  30   3.047608821960231e-04
  31   2.024677505543785e-04
  32   1.182507361698022e-04
  33   7.892946483809554e-05
  34   4.556427633224763e-05
  35   2.851792267553729e-05
  36   1.638104401173025e-05
  37   9.869725064645919e-06
  38   6.549935322518293e-06
  39   3.701496261604393e-06
  40   2.104589776573798e-06
  41   1.236133152919850e-06
  42   7.891363660573669e-07


==> graphics/plotdata/comparison_orderVary/T16rand_viscDrMagn8_schurBFBT33_bdrAmp1-1_k4_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   5.832414035629615e-01
   2   5.064917480438467e-01
   3   3.852701049338295e-01
   4   3.441870319299508e-01
   5   2.645996682584285e-01
   6   2.197785691533395e-01
   7   1.959945840622332e-01
   8   1.655169283700184e-01
   9   1.351262703706533e-01
  10   1.166651758002085e-01
  11   1.014804432665938e-01
  12   9.228845966823152e-02
  13   7.767099783590248e-02
  14   5.999996339528456e-02
  15   4.703036823176329e-02
  16   3.648420549525209e-02
  17   2.961490139246551e-02
  18   2.349478661036557e-02
  19   1.799148917839464e-02
  20   1.394065709643061e-02
  21   1.097640902542713e-02
  22   8.719986928848775e-03
  23   6.986217500652593e-03
  24   5.051826557389090e-03
  25   3.663773966730342e-03
  26   2.647374442890066e-03
  27   1.953986244276550e-03
  28   1.318814668477767e-03
  29   9.031288706343455e-04
  30   5.621917813494593e-04
  31   3.876825614946074e-04
  32   2.676975081950845e-04
  33   1.873679838663003e-04
  34   1.328238390537534e-04
  35   8.870960263716296e-05
  36   6.049476658135647e-05
  37   3.908270428038914e-05
  38   2.449708961297338e-05
  39   1.472572697784389e-05
  40   9.230810867782465e-06
  41   5.587671482732692e-06
  42   3.327751877891167e-06
  43   1.921381104075066e-06
  44   1.209851552825244e-06
  45   7.034439126532595e-07


==> graphics/plotdata/comparison_orderVary/T16rand_viscDrMagn8_schurBFBT33_bdrAmp1-1_k5_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.574976312089019e-01
   2   9.414608224124478e-01
   3   8.750766756396594e-01
   4   8.323057658447669e-01
   5   7.830060808711876e-01
   6   6.805715500330707e-01
   7   6.153244118372132e-01
   8   5.451469836004450e-01
   9   4.909479245133502e-01
  10   4.184512492468211e-01
  11   3.705370823198588e-01
  12   3.289320848062722e-01
  13   2.840372780735706e-01
  14   2.499405857302947e-01
  15   2.268894423548488e-01
  16   1.814990119822522e-01
  17   1.584800426122056e-01
  18   1.312045660758270e-01
  19   1.066245715891081e-01
  20   8.860086809979885e-02
  21   7.165423464667918e-02
  22   6.124566374326906e-02
  23   4.677853704928624e-02
  24   4.070587998597158e-02
  25   3.146433372017968e-02
  26   2.410709964566751e-02
  27   1.963333571253975e-02
  28   1.554448638012399e-02
  29   1.258195870674886e-02
  30   1.063257392147795e-02
  31   7.961243064972172e-03
  32   6.494951029211133e-03
  33   5.107829185279643e-03
  34   4.407959683789065e-03
  35   3.497202207103145e-03
  36   2.628813565217844e-03
  37   2.100472946329490e-03
  38   1.496911477927818e-03
  39   1.105931523682876e-03
  40   8.315535509303434e-04
  41   6.613247603356338e-04
  42   4.677055374709176e-04
  43   3.634137201563795e-04
  44   2.469526120029649e-04
  45   1.835949899920926e-04
  46   1.359640927461929e-04
  47   1.015599342810562e-04
  48   7.509023027769898e-05
  49   5.640042762876605e-05
  50   4.140313368053960e-05
  51   2.913772379502387e-05
  52   2.069518469301489e-05
  53   1.526066211191130e-05
  54   1.165580288708672e-05
  55   8.629965044365188e-06
  56   6.767427227782666e-06
  57   4.782437707877959e-06
  58   3.519045221836638e-06
  59   2.584625953438829e-06
  60   1.963522882035402e-06
  61   1.397127714716764e-06
  62   1.035854032199909e-06
  63   7.524562093209002e-07


==> graphics/plotdata/comparison_orderVary/T16rand_viscDrMagn8_schurBFBT40_bdrAmp1-1_k2_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   5.873452487130865e-01
   2   4.068951798158759e-01
   3   2.651237675384482e-01
   4   1.810053304633857e-01
   5   1.257290422734344e-01
   6   8.751408642467530e-02
   7   6.260965512572317e-02
   8   4.017939192367354e-02
   9   2.504407507389906e-02
  10   1.642725582186468e-02
  11   9.702929583694585e-03
  12   5.928231404946851e-03
  13   3.603646304705590e-03
  14   1.860495094770879e-03
  15   8.778428448600046e-04
  16   4.206564811892007e-04
  17   2.225317453865393e-04
  18   1.179103410005086e-04
  19   4.654700788632640e-05
  20   2.064514892042327e-05
  21   1.001818152467159e-05
  22   4.705149236130910e-06
  23   2.364761987306421e-06
  24   1.689028900374161e-06
  25   1.435661796813645e-06
  26   1.225109470890438e-06
  27   9.656592561212421e-07


==> graphics/plotdata/comparison_orderVary/T16rand_viscDrMagn8_schurBFBT40_bdrAmp1-1_k3_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.087780693071622e-01
   2   5.772268147684783e-01
   3   4.902770650036872e-01
   4   4.011055095903088e-01
   5   3.515259063762607e-01
   6   3.377706052311973e-01
   7   2.786934658782340e-01
   8   2.602552389992984e-01
   9   2.476191798300333e-01
  10   2.157989599986120e-01
  11   1.915782787156955e-01
  12   1.842438257528345e-01
  13   1.647554747180652e-01
  14   1.481698379409020e-01
  15   1.406251920183309e-01
  16   1.303523574636959e-01
  17   1.128139080205205e-01
  18   1.065743083860928e-01
  19   9.950090328686172e-02
  20   9.039323684297952e-02
  21   8.243648395306141e-02
  22   7.847021146517981e-02
  23   6.869007038947157e-02
  24   5.859161022787001e-02
  25   5.451246507745444e-02
  26   4.540290296982334e-02
  27   4.137954731085523e-02
  28   3.863039972413816e-02
  29   3.139997774349663e-02
  30   2.704136339632974e-02
  31   2.450865579814266e-02
  32   2.239626850996610e-02
  33   1.891472444657181e-02
  34   1.683385866860922e-02
  35   1.394392184717260e-02
  36   1.234311561942793e-02
  37   1.115944861955167e-02
  38   9.794343835278692e-03
  39   8.765121879656324e-03
  40   7.460966169507792e-03
  41   6.257066309469233e-03
  42   5.432474502661152e-03
  43   4.538198338697365e-03
  44   3.914616764801475e-03
  45   3.435732846614098e-03
  46   2.735805754691049e-03
  47   2.281128202063755e-03
  48   2.014867378458925e-03
  49   1.556072677864603e-03
  50   1.295842895360708e-03
  51   1.098961594859693e-03
  52   8.560996813736520e-04
  53   6.885026969278957e-04
  54   4.984561494413587e-04
  55   3.997273586880905e-04
  56   3.169348402651182e-04
  57   2.397400969687638e-04
  58   1.950253669199127e-04
  59   1.606818769148530e-04
  60   1.305536456051010e-04
  61   1.129045403446235e-04
  62   9.689532182601445e-05
  63   7.381613901344420e-05
  64   6.531494655825146e-05
  65   5.783016187309560e-05
  66   5.005158373855293e-05
  67   4.687183273554102e-05
  68   4.322686043276666e-05
  69   4.170755373440907e-05
  70   4.065956977043377e-05
  71   3.955460164197572e-05
  72   3.915883256297126e-05
  73   3.886802339249186e-05
  74   3.848861129060480e-05
  75   3.823398858148813e-05
  76   3.784950440119962e-05
  77   3.742926173523063e-05
  78   3.698284026973971e-05
  79   3.607763006425825e-05
  80   3.490067785012351e-05
  81   3.342651308549089e-05
  82   3.221642313935957e-05
  83   3.114724212075990e-05
  84   3.027703524916713e-05
  85   2.934409215697431e-05
  86   2.886885836580980e-05
  87   2.840116602958835e-05
  88   2.798312556185169e-05
  89   2.767825037205404e-05
  90   2.745365818241610e-05
  91   2.706073390230569e-05
  92   2.676096046400877e-05
  93   2.627244070781919e-05
  94   2.571148704917357e-05
  95   2.506296914647214e-05
  96   2.443511015639028e-05
  97   2.378460150532444e-05
  98   2.310011019748635e-05
  99   2.248689349183987e-05
 100   2.210154619318841e-05
 101   2.208636175802474e-05
 102   2.206158514227481e-05
 103   2.201386204344024e-05
 104   2.198652331681550e-05
 105   2.189923164945081e-05
 106   2.171442899652322e-05
 107   2.164579882595743e-05
 108   2.157600251814712e-05
 109   2.150470718433148e-05
 110   2.141372947712594e-05
 111   2.135195393095738e-05
 112   2.131205254325121e-05
 113   2.127591300626011e-05
 114   2.120028792438604e-05
 115   2.111923256579301e-05
 116   2.106076141742608e-05
 117   2.099180116644379e-05
 118   2.094664594229140e-05
 119   2.090276872818273e-05
 120   2.086067108899984e-05
 121   2.080216621597326e-05
 122   2.075115626155808e-05
 123   2.070114140410726e-05
 124   2.063369658030553e-05
 125   2.057137568668433e-05
 126   2.052165729889947e-05
 127   2.046000002477914e-05
 128   2.041810606970935e-05
 129   2.038909944455929e-05
 130   2.032281271088101e-05
 131   2.026347367156124e-05
 132   2.017098795559292e-05
 133   2.009290561954192e-05
 134   2.001104415026717e-05
 135   1.991058672559582e-05
 136   1.981688979997352e-05
 137   1.976371674986466e-05
 138   1.969464523378284e-05
 139   1.956708364511242e-05
 140   1.942214198825724e-05
 141   1.929832983228700e-05
 142   1.915835278248030e-05
 143   1.899947158786550e-05
 144   1.887009718582098e-05
 145   1.874636097127255e-05
 146   1.859903091401779e-05
 147   1.846901369316544e-05
 148   1.835376684101391e-05
 149   1.817885584107096e-05
 150   1.797173379486688e-05
 151   1.783355918732280e-05
 152   1.770119269924789e-05
 153   1.760610302359460e-05
 154   1.750750075521949e-05
 155   1.742708126131605e-05
 156   1.736181328928038e-05
 157   1.728252722270933e-05
 158   1.719766819660849e-05
 159   1.714142944076561e-05
 160   1.706492386220678e-05
 161   1.697717023514289e-05
 162   1.686183625322675e-05
 163   1.676787983066926e-05
 164   1.668008162936660e-05
 165   1.655121115125416e-05
 166   1.643036686106796e-05
 167   1.631045010825035e-05
 168   1.623488293682813e-05
 169   1.615133910322027e-05
 170   1.603842413560807e-05
 171   1.596478429891154e-05
 172   1.590575380958902e-05
 173   1.581043759673236e-05
 174   1.570377400998282e-05
 175   1.559202680357968e-05
 176   1.547020951645001e-05
 177   1.535809691924247e-05
 178   1.525327714875316e-05
 179   1.514944406727846e-05
 180   1.506913684756755e-05
 181   1.494543179524869e-05
 182   1.486413721352542e-05
 183   1.481962044210814e-05
 184   1.473079313292683e-05
 185   1.465061028392973e-05
 186   1.460759842280818e-05
 187   1.453655131130193e-05
 188   1.447853604320822e-05
 189   1.443281722450899e-05
 190   1.438309268361733e-05
 191   1.433511979077121e-05
 192   1.427098195637827e-05
 193   1.420913224970404e-05
 194   1.415802978085084e-05
 195   1.409355352776985e-05
 196   1.400976616312635e-05
 197   1.393083835197875e-05
 198   1.388740752712821e-05
 199   1.378376082910214e-05
 200   1.368198587757636e-05
 201   1.368049027077677e-05
 202   1.367777588381609e-05
 203   1.366355527072260e-05
 204   1.365030979205315e-05
 205   1.363985328649097e-05
 206   1.361476221445564e-05
 207   1.359175886963125e-05
 208   1.356094165693737e-05
 209   1.354119929600608e-05
 210   1.352544986345576e-05
 211   1.351502722773607e-05
 212   1.350243108567057e-05
 213   1.348262361168370e-05
 214   1.346147493778513e-05
 215   1.344474907744766e-05
 216   1.342361693224469e-05
 217   1.340559868470818e-05
 218   1.339000895921884e-05
 219   1.337354381873909e-05
 220   1.336155347403125e-05
 221   1.334690144738572e-05
 222   1.333874956813764e-05
 223   1.332761919803712e-05
 224   1.331210052636808e-05
 225   1.329659927699390e-05
 226   1.327708136168318e-05
 227   1.325647851848489e-05
 228   1.324106980333024e-05
 229   1.323199081190228e-05
 230   1.321773104825334e-05
 231   1.319661944609404e-05
 232   1.317636290768710e-05
 233   1.315971497355719e-05
 234   1.314143359912974e-05
 235   1.312205951760191e-05
 236   1.310286318758171e-05
 237   1.308628672129002e-05
 238   1.307329971367856e-05
 239   1.305646678683845e-05
 240   1.304147231668487e-05
 241   1.302806115231220e-05
 242   1.301683281615777e-05
 243   1.299233416795758e-05
 244   1.297905432326695e-05
 245   1.296024733815326e-05
 246   1.294293591980521e-05
 247   1.292595001968620e-05
 248   1.291126701116938e-05
 249   1.289885986450927e-05
 250   1.288466140504075e-05
 251   1.287111976718887e-05
 252   1.285836143777814e-05
 253   1.284165981811508e-05
 254   1.282767178628861e-05
 255   1.281310900350398e-05
 256   1.280326410094962e-05
 257   1.278568499556001e-05
 258   1.276895684928901e-05
 259   1.275569413622859e-05
 260   1.274491088910000e-05
 261   1.272482689046705e-05
 262   1.271252166819057e-05
 263   1.269758032779274e-05
 264   1.266705702038388e-05
 265   1.264062700076459e-05
 266   1.260929388604860e-05
 267   1.257918949603745e-05
 268   1.255786211712682e-05
 269   1.252738378258446e-05
 270   1.249862534838411e-05
 271   1.247231396349170e-05
 272   1.245363629891559e-05
 273   1.243241786867462e-05
 274   1.240823561537874e-05
 275   1.237917738432271e-05
 276   1.235307220851454e-05
 277   1.232477251995915e-05
 278   1.229328845632801e-05
 279   1.227624325717141e-05
 280   1.225267394244058e-05
 281   1.223057319811895e-05
 282   1.221227999922313e-05
 283   1.219107516063582e-05
 284   1.217561416047445e-05
 285   1.215005455815821e-05
 286   1.212899186467418e-05
 287   1.211406897739660e-05
 288   1.208944172931087e-05
 289   1.206178532394880e-05
 290   1.202797998819599e-05
 291   1.200300817827156e-05
 292   1.197764551609847e-05
 293   1.195165626657832e-05
 294   1.192780375929669e-05
 295   1.190088463574060e-05
 296   1.186289006944292e-05
 297   1.182406891814128e-05
 298   1.179224504219845e-05
 299   1.176093537922066e-05
 300   1.173332166155025e-05


==> graphics/plotdata/comparison_orderVary/T16rand_viscDrMagn8_schurBFBT40_bdrAmp1-1_k4_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   5.832414035629615e-01
   2   5.501529293364709e-01
   3   4.916071884451837e-01
   4   3.984837344130981e-01
   5   3.626481253376710e-01
   6   2.981638778621100e-01
   7   2.370142610583975e-01
   8   2.251566023372158e-01
   9   2.064814981954850e-01
  10   1.904406447136370e-01
  11   1.800672415153500e-01
  12   1.569400153647273e-01
  13   1.463806553757303e-01
  14   1.262381219122202e-01
  15   1.165630602857883e-01
  16   1.026280645484272e-01
  17   9.471286700237803e-02
  18   8.597916227253431e-02
  19   7.931928235915463e-02
  20   7.361535147350072e-02
  21   6.533689633053216e-02
  22   5.833277686983682e-02
  23   4.993798988419487e-02
  24   4.484411038147712e-02
  25   3.864419309200744e-02
  26   3.517911810738944e-02
  27   3.053962944795534e-02
  28   2.597787420065665e-02
  29   2.271696178435278e-02
  30   1.962764554940587e-02
  31   1.783496307793241e-02
  32   1.434988403131953e-02
  33   1.330328600601718e-02
  34   1.225242525300438e-02
  35   1.069610879712862e-02
  36   9.930729956143570e-03
  37   8.227994966554643e-03
  38   7.318028677859134e-03
  39   6.374710328556163e-03
  40   5.415876412706079e-03
  41   4.640564659771544e-03
  42   3.701891401734603e-03
  43   3.293361158309018e-03
  44   2.769258851251837e-03
  45   2.346457340544655e-03
  46   1.998805026536895e-03
  47   1.670447234728475e-03
  48   1.464815897137730e-03
  49   1.148826670055187e-03
  50   9.790541966332674e-04
  51   8.306607163809191e-04
  52   6.872383283660231e-04
  53   5.427484522438150e-04
  54   4.480097788688427e-04
  55   3.734091690748921e-04
  56   2.838185096155070e-04
  57   2.413256482665459e-04
  58   1.967891861800324e-04
  59   1.548748114266538e-04
  60   1.294083542193470e-04
  61   1.077769784522386e-04
  62   9.217955377563585e-05
  63   7.879654174062973e-05
  64   6.929840216562757e-05
  65   5.777163014926759e-05
  66   5.024001326120461e-05
  67   4.523504217643419e-05
  68   4.210963305483395e-05
  69   3.876065268739050e-05
  70   3.700700260796667e-05
  71   3.578111216935145e-05
  72   3.506848362535707e-05
  73   3.446020110146426e-05
  74   3.408252691969834e-05
  75   3.364842077985692e-05
  76   3.319318514091808e-05
  77   3.253171933455489e-05
  78   3.201556890117670e-05
  79   3.122072430453717e-05
  80   3.008784452030292e-05
  81   2.907513378030348e-05
  82   2.780519242699925e-05
  83   2.602503696308335e-05
  84   2.467984422922292e-05
  85   2.344429645140856e-05
  86   2.224115370540630e-05
  87   2.145462970108438e-05
  88   2.093125067786037e-05
  89   2.025088959978315e-05
  90   1.997159071352887e-05
  91   1.943724408902518e-05
  92   1.903725407811628e-05
  93   1.855822577277848e-05
  94   1.804702105529256e-05
  95   1.727466916999113e-05
  96   1.639711633995318e-05
  97   1.553861375049274e-05
  98   1.462391374629363e-05
  99   1.410129203322545e-05
 100   1.353111622163004e-05
 101   1.346796783993035e-05
 102   1.332064266644888e-05
 103   1.315926607726081e-05
 104   1.300994322695163e-05
 105   1.286715404307108e-05
 106   1.274513694676419e-05
 107   1.263706098172819e-05
 108   1.252244253316809e-05
 109   1.243380028108325e-05
 110   1.236189342585618e-05
 111   1.230237887269707e-05
 112   1.222112698880821e-05
 113   1.215601580433216e-05
 114   1.206924981550616e-05
 115   1.196655676490315e-05
 116   1.185235562818451e-05
 117   1.174599401373319e-05
 118   1.159926343010524e-05
 119   1.148100463027391e-05
 120   1.135473616837547e-05
 121   1.126419411364905e-05
 122   1.118409065164965e-05
 123   1.109877817257352e-05
 124   1.097203705507608e-05
 125   1.082235982995332e-05
 126   1.068554398951997e-05
 127   1.059041315467611e-05
 128   1.049712659405824e-05
 129   1.032869763820278e-05
 130   1.024604236407506e-05
 131   1.017800143633620e-05
 132   1.010871651001760e-05
 133   9.982582450055861e-06
 134   9.872949268103843e-06
 135   9.706857581683062e-06
 136   9.513621793927607e-06
 137   9.291590508416629e-06
 138   9.136712000390041e-06
 139   9.027599442103450e-06
 140   8.862204125217727e-06
 141   8.734275301931850e-06
 142   8.611763067647056e-06
 143   8.446839801780854e-06
 144   8.328920633445841e-06
 145   8.215944494534522e-06
 146   8.118917946060897e-06
 147   8.019677958016109e-06
 148   7.986928087128030e-06
 149   7.936333320140577e-06
 150   7.891277699695331e-06
 151   7.855062154465399e-06
 152   7.803778260485574e-06
 153   7.742300007715468e-06
 154   7.677804882681227e-06
 155   7.617026985760931e-06
 156   7.571448317403684e-06
 157   7.497352525586390e-06
 158   7.442818118825350e-06
 159   7.387346281503056e-06
 160   7.311751489196831e-06
 161   7.236672056736279e-06
 162   7.199111992387693e-06
 163   7.131423340556045e-06
 164   7.068443526420545e-06
 165   7.034458871181981e-06
 166   6.987434888347507e-06
 167   6.962147099651662e-06
 168   6.937798904202892e-06
 169   6.904762025717203e-06
 170   6.878289434828576e-06
 171   6.860871522734695e-06
 172   6.847408412850565e-06
 173   6.822522049837014e-06
 174   6.797092591268700e-06
 175   6.771239705870287e-06
 176   6.749583929518077e-06
 177   6.733492878643021e-06
 178   6.714856922974246e-06
 179   6.697315824525260e-06
 180   6.678657886743614e-06
 181   6.663811896075235e-06
 182   6.655255536872555e-06
 183   6.633381848169113e-06
 184   6.613037244392231e-06
 185   6.592899299004285e-06
 186   6.563850390966134e-06
 187   6.527425700785026e-06
 188   6.480094795106945e-06
 189   6.436157808844826e-06
 190   6.378252183581069e-06
 191   6.334662446687461e-06
 192   6.292686754734267e-06
 193   6.265289108725151e-06
 194   6.212303785431449e-06
 195   6.169515362306122e-06
 196   6.122731474090766e-06
 197   6.079668597639738e-06
 198   6.022896291206060e-06
 199   5.982286152756184e-06
 200   5.948430061585568e-06
 201   5.947460456723043e-06
 202   5.942068110312048e-06
 203   5.926343464394976e-06
 204   5.909023769364659e-06
 205   5.897771353590650e-06
 206   5.888063194284250e-06
 207   5.879794076354437e-06
 208   5.869558185836476e-06
 209   5.861699386128992e-06
 210   5.855305903904359e-06
 211   5.848182230197150e-06
 212   5.839600856709734e-06
 213   5.831960093498762e-06
 214   5.826278256545008e-06
 215   5.822318254023679e-06
 216   5.817711588022410e-06
 217   5.811981983637646e-06
 218   5.806988910605301e-06
 219   5.802215813648711e-06
 220   5.797573049352732e-06
 221   5.792173877980685e-06
 222   5.788950922263922e-06
 223   5.785282431446909e-06
 224   5.782503755169226e-06
 225   5.779781393108434e-06
 226   5.777325802665182e-06
 227   5.775829386868983e-06
 228   5.774249586284272e-06
 229   5.770884877326786e-06
 230   5.766576166133659e-06
 231   5.760191153470054e-06
 232   5.755922946655230e-06
 233   5.750725497187628e-06
 234   5.745615000569109e-06
 235   5.740750169678132e-06
 236   5.734415275581700e-06
 237   5.728334459454280e-06
 238   5.721961847703660e-06
 239   5.712624374044532e-06
 240   5.701559344752315e-06
 241   5.688546838617972e-06
 242   5.682500310477392e-06
 243   5.673700317701288e-06
 244   5.662253727938261e-06
 245   5.650286163155947e-06
 246   5.643423903107826e-06
 247   5.637126151103630e-06
 248   5.622401876646538e-06
 249   5.609291901330968e-06
 250   5.599872611381446e-06
 251   5.588278624887364e-06
 252   5.571517881406155e-06
 253   5.550307352592789e-06
 254   5.531638331418901e-06
 255   5.512228503440175e-06
 256   5.493307784005614e-06
 257   5.473407079832201e-06
 258   5.445347860632434e-06
 259   5.430325917997773e-06
 260   5.408697724430344e-06
 261   5.380693001138483e-06
 262   5.358928736750152e-06
 263   5.329087761379752e-06
 264   5.305309476861563e-06
 265   5.279865258068915e-06
 266   5.262589081497672e-06
 267   5.250750254423930e-06
 268   5.231970661564887e-06
 269   5.208820039063590e-06
 270   5.190693337795885e-06
 271   5.167284414170045e-06
 272   5.140479298989307e-06
 273   5.124415346848867e-06
 274   5.107403832805558e-06
 275   5.082052277585536e-06
 276   5.068015009076172e-06
 277   5.055648722064637e-06
 278   5.037146032287954e-06
 279   5.018713839615907e-06
 280   5.004086741351307e-06
 281   4.991461903623648e-06
 282   4.974688471869812e-06
 283   4.961479153226347e-06
 284   4.946902176847598e-06
 285   4.928265788723043e-06
 286   4.913148386492333e-06
 287   4.899591512252509e-06
 288   4.881404493630869e-06
 289   4.866488871555563e-06
 290   4.851018485044083e-06
 291   4.833751842344812e-06
 292   4.819016796810210e-06
 293   4.808305644615600e-06
 294   4.796744757723346e-06
 295   4.785680087745410e-06
 296   4.776523129725380e-06
 297   4.767600071377253e-06
 298   4.756110130950786e-06
 299   4.738450260234228e-06
 300   4.726491777791918e-06


==> graphics/plotdata/comparison_orderVary/T16rand_viscDrMagn8_schurBFBT40_bdrAmp1-1_k5_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.574976312089019e-01
   2   9.565423936977091e-01
   3   9.491378071789537e-01
   4   9.125103609752474e-01
   5   8.440887524168953e-01
   6   8.247001202962192e-01
   7   7.526553432052798e-01
   8   7.351226243113068e-01
   9   6.976577246140261e-01
  10   6.699328431854215e-01
  11   6.532476154794071e-01
  12   6.210348928704990e-01
  13   5.956023448191621e-01
  14   5.666156971105611e-01
  15   5.073641496053033e-01
  16   4.767682283712712e-01
  17   4.505082017081349e-01
  18   3.856333171290379e-01
  19   3.548974166754615e-01
  20   3.361180135245381e-01
  21   3.088032020324228e-01
  22   2.948963035119889e-01
  23   2.816940857126188e-01
  24   2.666740160516941e-01
  25   2.578599079041031e-01
  26   2.487419815445060e-01
  27   2.401188575566017e-01
  28   2.268162250924735e-01
  29   2.176083608357058e-01
  30   2.004728600862046e-01
  31   1.867741482470608e-01
  32   1.760603967256565e-01
  33   1.658713554584856e-01
  34   1.536948634068751e-01
  35   1.452242681463522e-01
  36   1.394211484420640e-01
  37   1.285097068799143e-01
  38   1.202214619566955e-01
  39   1.151663178248227e-01
  40   1.094333405611554e-01
  41   1.000932722173551e-01
  42   8.938481571631894e-02
  43   8.391303261310881e-02
  44   7.755192593252111e-02
  45   6.539087118423791e-02
  46   5.888974297723359e-02
  47   5.396071091352050e-02
  48   4.747228607085201e-02
  49   4.410344692732640e-02
  50   4.021386801958781e-02
  51   3.567277836203044e-02
  52   3.209554147337401e-02
  53   3.005508818968550e-02
  54   2.759044587509556e-02
  55   2.443076769842192e-02
  56   2.270396741984356e-02
  57   2.095517164357522e-02
  58   1.885612545468528e-02
  59   1.738941584047510e-02
  60   1.582950572980383e-02
  61   1.464058688521159e-02
  62   1.387368454932308e-02
  63   1.303588518930176e-02
  64   1.236463740886281e-02
  65   1.164343385929724e-02
  66   1.093750856894458e-02
  67   1.005807027387465e-02
  68   9.273101478035613e-03
  69   8.566110065598011e-03
  70   7.596670278726961e-03
  71   6.752599989622098e-03
  72   6.244725224552526e-03
  73   5.647612022617011e-03
  74   5.163298695809262e-03
  75   4.751061787111631e-03
  76   4.397331494714144e-03
  77   3.955216835378365e-03
  78   3.535860989617113e-03
  79   3.218032472654596e-03
  80   2.879407380215811e-03
  81   2.587911315622626e-03
  82   2.263050058265542e-03
  83   1.985115820572580e-03
  84   1.789789616708392e-03
  85   1.549513766093719e-03
  86   1.423056181804637e-03
  87   1.282588578265043e-03
  88   1.109462539070683e-03
  89   9.811029529494468e-04
  90   8.604466428596030e-04
  91   7.401671353917535e-04
  92   6.518331959999080e-04
  93   5.680189020724483e-04
  94   5.043503646930641e-04
  95   4.254321526336868e-04
  96   3.584965183922080e-04
  97   3.165052743457187e-04
  98   2.701977238946900e-04
  99   2.326369914985760e-04
 100   2.011618893699280e-04
 101   1.864254684941883e-04
 102   1.793032943046688e-04
 103   1.705414375006965e-04
 104   1.635756971270322e-04
 105   1.553558301293064e-04
 106   1.468643158253827e-04
 107   1.365252939756443e-04
 108   1.233562283537574e-04
 109   1.123495938045414e-04
 110   1.024670399708991e-04
 111   9.540634243555494e-05
 112   8.744546857446899e-05
 113   8.128620266462179e-05
 114   7.628658658334618e-05
 115   7.140202445768011e-05
 116   6.592593116522989e-05
 117   6.032691695902065e-05
 118   5.741458632475483e-05
 119   5.417976527692247e-05
 120   5.024713602606580e-05
 121   4.789601285989756e-05
 122   4.519893251345098e-05
 123   4.266804173283880e-05
 124   4.072471189550217e-05
 125   3.910175070495401e-05
 126   3.750041644602343e-05
 127   3.574968441914280e-05
 128   3.426587199579558e-05
 129   3.336990130069048e-05
 130   3.231146987841845e-05
 131   3.146738418341217e-05
 132   3.075752757288739e-05
 133   3.020868686603480e-05
 134   2.976107387837747e-05
 135   2.925308088749890e-05
 136   2.887250370418200e-05
 137   2.844881616856485e-05
 138   2.813684621624065e-05
 139   2.771370658398675e-05
 140   2.735918680806091e-05
 141   2.707363139114279e-05
 142   2.678934629317506e-05
 143   2.644271310969127e-05
 144   2.618088587751103e-05
 145   2.589613726008346e-05
 146   2.548327415371462e-05
 147   2.519763166896935e-05
 148   2.489572171292982e-05
 149   2.453749386236111e-05
 150   2.423805491736731e-05
 151   2.400000577285391e-05
 152   2.372876802975370e-05
 153   2.338634691381232e-05
 154   2.297786236528524e-05
 155   2.265457234346349e-05
 156   2.234292019343557e-05
 157   2.193670756442376e-05
 158   2.159811123732855e-05
 159   2.142415262294869e-05
 160   2.123376475005661e-05
 161   2.103232176763956e-05
 162   2.077401776887189e-05
 163   2.051265560941729e-05
 164   2.023828667888834e-05
 165   1.984250169044037e-05
 166   1.943243938323111e-05
 167   1.908876125365983e-05
 168   1.881621874942929e-05
 169   1.850397003570780e-05
 170   1.810323955908355e-05
 171   1.772837966573600e-05
 172   1.724191763734257e-05
 173   1.674606082634816e-05
 174   1.610584545137950e-05
 175   1.549664662403709e-05
 176   1.507918412377290e-05
 177   1.453201540083457e-05
 178   1.404034646258964e-05
 179   1.365284419487482e-05
 180   1.311430072526445e-05
 181   1.253879359069267e-05
 182   1.213200571500849e-05
 183   1.161089791756770e-05
 184   1.116865634669474e-05
 185   1.081237633786511e-05
 186   1.054976140484903e-05
 187   1.021476212993520e-05
 188   9.932178127328045e-06
 189   9.660719087923420e-06
 190   9.464460493731095e-06
 191   9.253408714242264e-06
 192   9.106276992977990e-06
 193   8.971379465346343e-06
 194   8.847673497911512e-06
 195   8.681259612035334e-06
 196   8.519431979295497e-06
 197   8.395097276266362e-06
 198   8.262628068208793e-06
 199   8.162612052520190e-06
 200   8.080578189985279e-06
 201   8.042627724192179e-06
 202   8.022228256939075e-06
 203   7.991046693694381e-06
 204   7.959619578149480e-06
 205   7.917271301156561e-06
 206   7.882533114719161e-06
 207   7.832734276597462e-06
 208   7.783620985056360e-06
 209   7.737074639012572e-06
 210   7.702570164378439e-06
 211   7.669462766289482e-06
 212   7.643646429911879e-06
 213   7.614637573261676e-06
 214   7.585699243257542e-06
 215   7.541876079158425e-06
 216   7.494057653461504e-06
 217   7.443650646368716e-06
 218   7.390754575490107e-06
 219   7.344283237393920e-06
 220   7.302270182464709e-06
 221   7.243527116615444e-06
 222   7.191292799025715e-06
 223   7.119996680453966e-06
 224   7.052744671406541e-06
 225   6.987284913910593e-06
 226   6.937230674731032e-06
 227   6.883330038238329e-06
 228   6.828226303412940e-06
 229   6.778258365628889e-06
 230   6.718689898903351e-06
 231   6.666931656044527e-06
 232   6.611791436879522e-06
 233   6.532217749191461e-06
 234   6.476864082164551e-06
 235   6.413006227976200e-06
 236   6.337251597255822e-06
 237   6.259581656426920e-06
 238   6.192846273532807e-06
 239   6.119132145034259e-06
 240   6.039009512741416e-06
 241   5.971219571338516e-06
 242   5.917608601108065e-06
 243   5.863937387890556e-06
 244   5.828326605363435e-06
 245   5.791274971964524e-06
 246   5.759568232469669e-06
 247   5.736067065463688e-06
 248   5.720610922254847e-06
 249   5.696547178411915e-06
 250   5.667949431976174e-06
 251   5.642773289722788e-06
 252   5.621034157837956e-06
 253   5.596171484148572e-06
 254   5.569980937925429e-06
 255   5.550835947080166e-06
 256   5.531110117523949e-06
 257   5.513810751556801e-06
 258   5.493949101220269e-06
 259   5.480707885455863e-06
 260   5.467091460319745e-06
 261   5.454411394768788e-06
 262   5.443104671335280e-06
 263   5.428713205456551e-06
 264   5.419354419028821e-06
 265   5.410840698750303e-06
 266   5.400608410056220e-06
 267   5.391930208991049e-06
 268   5.385277659223049e-06
 269   5.379836592837593e-06
 270   5.373480908807699e-06
 271   5.368320013233711e-06
 272   5.363422981664548e-06
 273   5.358964324838762e-06
 274   5.355502028795758e-06
 275   5.352917245654589e-06
 276   5.349621239729483e-06
 277   5.345888833696001e-06
 278   5.341026758326808e-06
 279   5.335357670815515e-06
 280   5.329391307084437e-06
 281   5.324752674744724e-06
 282   5.320523309372224e-06
 283   5.316774749905725e-06
 284   5.312486326868859e-06
 285   5.308281827542157e-06
 286   5.304736937823074e-06
 287   5.300629490309488e-06
 288   5.298063755604158e-06
 289   5.295881210440038e-06
 290   5.293462680366705e-06
 291   5.291320657401519e-06
 292   5.288908807339092e-06
 293   5.285570730728137e-06
 294   5.282381647814856e-06
 295   5.278009662591103e-06
 296   5.271152445031736e-06
 297   5.265222299249093e-06
 298   5.258955480687129e-06
 299   5.252945159294727e-06
 300   5.246365837936099e-06


==> graphics/plotdata/comparison_orderVary/T16rand_viscDrMagn8_schurMass_k2_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   5.873452487130865e-01
   2   4.036518866840405e-01
   3   2.699754718773127e-01
   4   1.766389746479490e-01
   5   1.426139375582589e-01
   6   1.062781513567336e-01
   7   6.694873095786481e-02
   8   4.051581549213921e-02
   9   2.874558927762734e-02
  10   2.107545041770737e-02
  11   1.460505663863727e-02
  12   1.004456014674369e-02
  13   6.156260640113389e-03
  14   3.928434060870224e-03
  15   2.658261032373903e-03
  16   1.907033141860958e-03
  17   1.400970679266463e-03
  18   1.173427908019333e-03
  19   9.289991270964854e-04
  20   8.542972126487429e-04
  21   7.408928844358562e-04
  22   6.625835656985599e-04
  23   6.044409843604556e-04
  24   5.536383344342373e-04
  25   4.817908333484866e-04
  26   4.154914489739889e-04
  27   3.788750921414760e-04
  28   3.553436602321706e-04
  29   3.428219478937515e-04
  30   3.274636781233894e-04
  31   3.096077775492575e-04
  32   2.891991367280647e-04
  33   2.768490062678011e-04
  34   2.712879034918342e-04
  35   2.664612390447215e-04
  36   2.611869584394312e-04
  37   2.517094467582238e-04
  38   2.422555991980638e-04
  39   2.352084469957368e-04
  40   2.279641115147867e-04
  41   2.204449785200013e-04
  42   2.141068211994176e-04
  43   2.064574126353887e-04
  44   1.976899576771136e-04
  45   1.907985907752141e-04
  46   1.844745872652214e-04
  47   1.795518175944144e-04
  48   1.743112386795515e-04
  49   1.650064605273304e-04
  50   1.511260975238544e-04
  51   1.368806727405541e-04
  52   1.248099438608113e-04
  53   1.174758595040783e-04
  54   1.119999894365183e-04
  55   1.038646290130350e-04
  56   9.485138602486060e-05
  57   8.661934028701682e-05
  58   7.928598296744236e-05
  59   7.286680842160001e-05
  60   6.828090272851601e-05
  61   6.549825098418606e-05
  62   6.298202073414163e-05
  63   6.045604246502307e-05
  64   5.840467139229387e-05
  65   5.668954357879875e-05
  66   5.536856401577835e-05
  67   5.426149403486890e-05
  68   5.329840001897620e-05
  69   5.222621072555773e-05
  70   5.092835337995306e-05
  71   4.961164091353973e-05
  72   4.871024563617058e-05
  73   4.777066172912005e-05
  74   4.701111432118553e-05
  75   4.637883930151470e-05
  76   4.562425317013348e-05
  77   4.491174447382290e-05
  78   4.424649645913795e-05
  79   4.368571750269767e-05
  80   4.309852330784575e-05
  81   4.252632870875539e-05
  82   4.209830436890377e-05
  83   4.180272872748176e-05
  84   4.157290512929359e-05
  85   4.134641968269809e-05
  86   4.109779186009931e-05
  87   4.081286072866097e-05
  88   4.043888703733793e-05
  89   3.991083390576522e-05
  90   3.941905508110186e-05
  91   3.873933363804104e-05
  92   3.778446550976653e-05
  93   3.692332142549540e-05
  94   3.625127202231325e-05
  95   3.573437626751653e-05
  96   3.521197432675590e-05
  97   3.484704166317288e-05
  98   3.455644466556782e-05
  99   3.424116211939552e-05
 100   3.398930839056041e-05
 101   3.391666204213289e-05
 102   3.390682031551229e-05
 103   3.389982139920054e-05
 104   3.385534322875567e-05
 105   3.379806873279561e-05
 106   3.373130710404224e-05
 107   3.368438903849519e-05
 108   3.361492824704714e-05
 109   3.353048337544303e-05
 110   3.342787451031246e-05
 111   3.328008801775835e-05
 112   3.314366257367051e-05
 113   3.301460210092393e-05
 114   3.294728222320312e-05
 115   3.291430775485476e-05
 116   3.288202284208931e-05
 117   3.279824568062684e-05
 118   3.259124100303768e-05
 119   3.220656187201448e-05
 120   3.153486258730966e-05
 121   3.108150656739263e-05
 122   3.068104402130321e-05
 123   3.055870672544399e-05
 124   3.048433421047474e-05
 125   3.035032838167595e-05
 126   2.999521868927802e-05
 127   2.946511145266433e-05
 128   2.902724917296591e-05
 129   2.862163973197775e-05
 130   2.839636418616274e-05
 131   2.814890310231700e-05
 132   2.774235673383770e-05
 133   2.721873377012214e-05
 134   2.686701627928063e-05
 135   2.657859552768858e-05
 136   2.629543724745675e-05
 137   2.574604551872474e-05
 138   2.507589570287226e-05
 139   2.450430329870320e-05
 140   2.399464871329732e-05
 141   2.360350591965078e-05
 142   2.317414663160991e-05
 143   2.274170095598498e-05
 144   2.223171457214042e-05
 145   2.159812467386961e-05
 146   2.081716081987538e-05
 147   2.005492141449047e-05
 148   1.958463612585232e-05
 149   1.911781858620324e-05
 150   1.841480370200772e-05
 151   1.772403792123195e-05
 152   1.728949461420950e-05
 153   1.705608654654011e-05
 154   1.687078938368544e-05
 155   1.667013175192141e-05
 156   1.644241477836612e-05
 157   1.620621575656977e-05
 158   1.587466326018336e-05
 159   1.547333339855185e-05
 160   1.501440133003131e-05
 161   1.456271789568836e-05
 162   1.384508020056868e-05
 163   1.333923463187244e-05
 164   1.282345568169914e-05
 165   1.234633451403627e-05
 166   1.159844348921511e-05
 167   1.051621407397345e-05
 168   9.431390358473635e-06
 169   8.644949655649917e-06
 170   8.164870819793052e-06
 171   7.852941299618511e-06
 172   7.507320152819639e-06
 173   6.893593502635415e-06
 174   6.214562742205591e-06
 175   5.797861297164466e-06
 176   5.475056414835844e-06
 177   5.216365256525733e-06
 178   5.012609686606874e-06
 179   4.877078730956489e-06
 180   4.770646018662557e-06
 181   4.670669298096017e-06
 182   4.591898202568541e-06
 183   4.492075438329751e-06
 184   4.318485154983185e-06
 185   4.199222489778565e-06
 186   4.123651492583345e-06
 187   4.039411212589600e-06
 188   3.872273180272886e-06
 189   3.689612615397074e-06
 190   3.517190215514104e-06
 191   3.293865709545956e-06
 192   3.042488200622857e-06
 193   2.844935436092404e-06
 194   2.691710351605248e-06
 195   2.515300912145787e-06
 196   2.393554270066090e-06
 197   2.270199959433424e-06
 198   2.118859080258547e-06
 199   1.957983787901581e-06
 200   1.835498566712534e-06
 201   1.781291471693250e-06
 202   1.756202104652233e-06
 203   1.737256592619998e-06
 204   1.686051897321276e-06
 205   1.623241196616753e-06
 206   1.565033070987082e-06
 207   1.527987284498923e-06
 208   1.463302666400953e-06
 209   1.388226037714910e-06
 210   1.293156743250374e-06
 211   1.165401049942712e-06
 212   1.093891616235325e-06
 213   1.064830603212600e-06
 214   1.050338503095508e-06
 215   1.043755698865556e-06
 216   1.032163387060481e-06
 217   1.006571121503005e-06
 218   9.662643125646469e-07


==> graphics/plotdata/comparison_orderVary/T16rand_viscDrMagn8_schurMass_k3_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   6.087780693071622e-01
   2   5.137330931616583e-01
   3   3.514520468669970e-01
   4   2.383523393187547e-01
   5   1.662339289646658e-01
   6   1.270959031167118e-01
   7   9.916004646858524e-02
   8   6.981866011424380e-02
   9   4.478790728054029e-02
  10   2.925391132217768e-02
  11   2.118567365353247e-02
  12   1.544981486025630e-02
  13   1.086016749616624e-02
  14   7.620642556268284e-03
  15   5.209124046811630e-03
  16   3.494499412264117e-03
  17   2.392614272632908e-03
  18   1.865768451016287e-03
  19   1.563527229107758e-03
  20   1.393330711996486e-03
  21   1.300449131496129e-03
  22   1.223751948993289e-03
  23   1.146212791570397e-03
  24   1.058748399700423e-03
  25   9.109026941319343e-04
  26   8.067657333796956e-04
  27   7.431703833044213e-04
  28   6.982770515191199e-04
  29   6.594020064708460e-04
  30   6.261574918519602e-04
  31   6.033240225442950e-04
  32   5.813817499177724e-04
  33   5.515713527292517e-04
  34   5.191286549187381e-04
  35   4.935388762412230e-04
  36   4.808496077550939e-04
  37   4.739260072531070e-04
  38   4.684063960280616e-04
  39   4.592932232223955e-04
  40   4.455819210376927e-04
  41   4.297715838447157e-04
  42   4.183439822635874e-04
  43   4.082296296416122e-04
  44   3.966566865718105e-04
  45   3.835932799119644e-04
  46   3.719517910975308e-04
  47   3.605299275296956e-04
  48   3.466625603673967e-04
  49   3.336969296121249e-04
  50   3.199167652104154e-04
  51   3.058778202893195e-04
  52   2.862155117156342e-04
  53   2.628627290449312e-04
  54   2.413009297203520e-04
  55   2.257318665320740e-04
  56   2.138138222730361e-04
  57   2.021572137790815e-04
  58   1.911604238168259e-04
  59   1.794567331800367e-04
  60   1.651335466646902e-04
  61   1.504373620051733e-04
  62   1.390304762735650e-04
  63   1.283291992774980e-04
  64   1.221471530947865e-04
  65   1.184810246693414e-04
  66   1.155200248882127e-04
  67   1.128004794616211e-04
  68   1.094887326832441e-04
  69   1.072755970049785e-04
  70   1.055187317870028e-04
  71   1.037784367095002e-04
  72   1.017006906772315e-04
  73   9.941412577963160e-05
  74   9.758653488886330e-05
  75   9.567660259020419e-05
  76   9.348593224728275e-05
  77   9.179618015096263e-05
  78   8.989706054082262e-05
  79   8.783002143717100e-05
  80   8.663978985955644e-05
  81   8.522060454627530e-05
  82   8.389239430555757e-05
  83   8.262728917275229e-05
  84   8.105127086544246e-05
  85   7.982552281038343e-05
  86   7.920185636826310e-05
  87   7.876812350607526e-05
  88   7.840909177335900e-05
  89   7.806679661303053e-05
  90   7.768727935313338e-05
  91   7.723414824523081e-05
  92   7.669606699725978e-05
  93   7.582690501183284e-05
  94   7.485728839214730e-05
  95   7.365547931693059e-05
  96   7.228278259925061e-05
  97   7.112138257160645e-05
  98   6.948383244704993e-05
  99   6.726747837320810e-05
 100   6.567138699310027e-05
 101   6.501845141381798e-05
 102   6.465185472053238e-05
 103   6.451493985359997e-05
 104   6.442164263824400e-05
 105   6.430135049549875e-05
 106   6.421331666860799e-05
 107   6.415643378154888e-05
 108   6.402682497514580e-05
 109   6.388730521300788e-05
 110   6.382440286960514e-05
 111   6.373261596781135e-05
 112   6.366144173814625e-05
 113   6.361164419095748e-05
 114   6.351839807560805e-05
 115   6.341005612444005e-05
 116   6.329936100271785e-05
 117   6.315514181059593e-05
 118   6.301876677145530e-05
 119   6.284165942513441e-05
 120   6.231341544241759e-05
 121   6.162240970317143e-05
 122   6.080991344336079e-05
 123   5.972426576890029e-05
 124   5.893233968241724e-05
 125   5.812941675767870e-05
 126   5.710457136086503e-05
 127   5.590486750259742e-05
 128   5.497841835970190e-05
 129   5.370840411922300e-05
 130   5.227252259271451e-05
 131   5.116120459384528e-05
 132   4.981229961526985e-05
 133   4.875443715339855e-05
 134   4.774254875337235e-05
 135   4.664199268004522e-05
 136   4.583030012338230e-05
 137   4.521275681594450e-05
 138   4.481259759770078e-05
 139   4.445426087228336e-05
 140   4.399343154430707e-05
 141   4.332255836929634e-05
 142   4.261996088351195e-05
 143   4.195051038712445e-05
 144   4.153581841705291e-05
 145   4.131606370755933e-05
 146   4.110006063478162e-05
 147   4.092033531480362e-05
 148   4.075792141775187e-05
 149   4.057202890949936e-05
 150   4.040333979427341e-05
 151   4.025299134984781e-05
 152   4.008986897384448e-05
 153   3.992023900977406e-05
 154   3.974059739687178e-05
 155   3.930475362878181e-05
 156   3.867398035523234e-05
 157   3.812386247301801e-05
 158   3.762406743344880e-05
 159   3.727315338790455e-05
 160   3.690522398478039e-05
 161   3.631068776040346e-05
 162   3.550848695300883e-05
 163   3.448183073274185e-05
 164   3.351050739647176e-05
 165   3.262895162649724e-05
 166   3.173928969475302e-05
 167   3.067729778249929e-05
 168   2.978532641488920e-05
 169   2.909519395805622e-05
 170   2.829560722113654e-05
 171   2.722381089392111e-05
 172   2.601395135020435e-05
 173   2.476399616886899e-05
 174   2.375581476960585e-05
 175   2.303677428580710e-05
 176   2.244603254329007e-05
 177   2.194396389868039e-05
 178   2.160255117440304e-05
 179   2.118133965319832e-05
 180   2.061322611057290e-05
 181   1.995362252143410e-05
 182   1.929049406773555e-05
 183   1.866179891362873e-05
 184   1.822732274416431e-05
 185   1.781309546006146e-05
 186   1.732241141895489e-05
 187   1.665417480077202e-05
 188   1.588454798996462e-05
 189   1.534926924540676e-05
 190   1.503058819966859e-05
 191   1.482023703603508e-05
 192   1.458326890870525e-05
 193   1.431873352913265e-05
 194   1.399222859829080e-05
 195   1.353811326503065e-05
 196   1.305140553546154e-05
 197   1.264824575511795e-05
 198   1.235002189343884e-05
 199   1.211975914457334e-05
 200   1.178476794926347e-05
 201   1.160307024426766e-05
 202   1.148950484991893e-05
 203   1.134956364335292e-05
 204   1.126775034582172e-05
 205   1.111445446066551e-05
 206   1.088822959575128e-05
 207   1.079075776297129e-05
 208   1.061092882732143e-05
 209   1.042819020987971e-05
 210   1.034435360608286e-05
 211   1.025371143554023e-05
 212   1.015468864448935e-05
 213   1.007209095143034e-05
 214   9.949998792598137e-06
 215   9.759761922161008e-06
 216   9.621992798994329e-06
 217   9.496190697962077e-06
 218   9.358149792007387e-06
 219   9.190840171055943e-06
 220   8.972232695742073e-06
 221   8.652028887594100e-06
 222   8.388687472461286e-06
 223   8.204166015589794e-06
 224   8.084153639387732e-06
 225   7.995853215303958e-06
 226   7.934561340886528e-06
 227   7.864500342832236e-06
 228   7.763107875287994e-06
 229   7.550527007152431e-06
 230   7.223964262101652e-06
 231   6.974777196337407e-06
 232   6.809216233267623e-06
 233   6.636974185406554e-06
 234   6.479900979119266e-06
 235   6.265225540992378e-06
 236   6.033234425959321e-06
 237   5.867703010834169e-06
 238   5.686731020238561e-06
 239   5.487158651568511e-06
 240   5.313986600506726e-06
 241   5.152844125019051e-06
 242   5.005369222279778e-06
 243   4.865027183039585e-06
 244   4.692731906563737e-06
 245   4.519553031632299e-06
 246   4.341218255322610e-06
 247   4.210599955963873e-06
 248   4.083962076169812e-06
 249   3.941358321741556e-06
 250   3.754978069226254e-06
 251   3.643013450003246e-06
 252   3.566274823640719e-06
 253   3.510623321044730e-06
 254   3.473874275680483e-06
 255   3.412966343469292e-06
 256   3.331991380375937e-06
 257   3.256758982615748e-06
 258   3.194304608716004e-06
 259   3.155935882648999e-06
 260   3.134919185557552e-06
 261   3.120117682565325e-06
 262   3.103168536206522e-06
 263   3.081357418136991e-06
 264   3.049332370318094e-06
 265   3.018922522390437e-06
 266   2.996975937288165e-06
 267   2.984056113333891e-06
 268   2.974879353648163e-06
 269   2.964830270453322e-06
 270   2.951397920754953e-06
 271   2.933849020478769e-06
 272   2.909997182932974e-06
 273   2.886737401474398e-06
 274   2.860819640707141e-06
 275   2.834091736526305e-06
 276   2.817170070936135e-06
 277   2.800763458085318e-06
 278   2.770303099282377e-06
 279   2.735953172551716e-06
 280   2.692307006685578e-06
 281   2.617379129539779e-06
 282   2.548901496825480e-06
 283   2.490776743548264e-06
 284   2.423467619533358e-06
 285   2.364877655811811e-06
 286   2.309748786215906e-06
 287   2.244033112876604e-06
 288   2.176845069949748e-06
 289   2.099748839503884e-06
 290   2.019419890793135e-06
 291   1.967117534654283e-06
 292   1.926347060186092e-06
 293   1.886259473277111e-06
 294   1.842359314318541e-06
 295   1.785398375155357e-06
 296   1.731379187231204e-06
 297   1.697166251744103e-06
 298   1.674079197426348e-06
 299   1.658657171382950e-06
 300   1.641070240791188e-06


==> graphics/plotdata/comparison_orderVary/T16rand_viscDrMagn8_schurMass_k4_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   5.832414035629615e-01
   2   4.673536588122604e-01
   3   3.208744394354013e-01
   4   2.235972907876315e-01
   5   1.594062461055667e-01
   6   1.228021873067536e-01
   7   9.394706586330946e-02
   8   6.372233269491048e-02
   9   4.178037587985796e-02
  10   2.826862698095583e-02
  11   2.014065453373882e-02
  12   1.457095827311236e-02
  13   1.060315507075631e-02
  14   7.645881210829116e-03
  15   5.187057356669075e-03
  16   3.609732446940547e-03
  17   2.772506775040503e-03
  18   2.263565077574055e-03
  19   1.911984723831301e-03
  20   1.740177409894282e-03
  21   1.637671097674343e-03
  22   1.555753769249256e-03
  23   1.480392359193732e-03
  24   1.411057416436476e-03
  25   1.312631721427411e-03
  26   1.195693059138563e-03
  27   1.101948272353614e-03
  28   1.044896625706252e-03
  29   9.977086377291188e-04
  30   9.571547746604665e-04
  31   9.222014745659037e-04
  32   8.940344896259680e-04
  33   8.695803907829444e-04
  34   8.374149273809353e-04
  35   7.935150393125899e-04
  36   7.570424207857855e-04
  37   7.319605834295210e-04
  38   7.168769252890512e-04
  39   7.075580336671880e-04
  40   6.991788593455557e-04
  41   6.883225949281404e-04
  42   6.701082935293046e-04
  43   6.499156979114781e-04
  44   6.290401385526163e-04
  45   6.119093439983318e-04
  46   5.998652822801267e-04
  47   5.874492470133468e-04
  48   5.721380970980883e-04
  49   5.591856655148117e-04
  50   5.453903429949894e-04
  51   5.253665203275832e-04
  52   5.008984029554777e-04
  53   4.773109888511875e-04
  54   4.562029759239323e-04
  55   4.342246957697099e-04
  56   4.107546948227335e-04
  57   3.845740264275556e-04
  58   3.597840935828335e-04
  59   3.374627709736562e-04
  60   3.178783692357826e-04
  61   3.031526736549671e-04
  62   2.887400688562255e-04
  63   2.723108424547630e-04
  64   2.565046631782651e-04
  65   2.395389095464356e-04
  66   2.195992964940126e-04
  67   2.043794774526531e-04
  68   1.942364249285518e-04
  69   1.855437446049477e-04
  70   1.786960316761719e-04
  71   1.743017136599083e-04
  72   1.708441115213915e-04
  73   1.678641138689765e-04
  74   1.648360468555958e-04
  75   1.616059250256388e-04
  76   1.581174564138674e-04
  77   1.553240250793732e-04
  78   1.528733793816487e-04
  79   1.503305209398568e-04
  80   1.475583837254522e-04
  81   1.446709356152335e-04
  82   1.419828602110965e-04
  83   1.391880533643711e-04
  84   1.365957779443731e-04
  85   1.338370269719283e-04
  86   1.314531107785561e-04
  87   1.294155750382443e-04
  88   1.274443559606228e-04
  89   1.257802021366066e-04
  90   1.242689372523931e-04
  91   1.227609870016415e-04
  92   1.215923912555577e-04
  93   1.205758107310663e-04
  94   1.196828369191441e-04
  95   1.190915482540918e-04
  96   1.185888898415951e-04
  97   1.180089923099890e-04
  98   1.173486370548356e-04
  99   1.166068895305809e-04
 100   1.156122540019740e-04
 101   1.151000097401619e-04
 102   1.146455394156240e-04
 103   1.143870337648707e-04
 104   1.141189090869394e-04
 105   1.137287220277688e-04
 106   1.131313527049497e-04
 107   1.125939916366446e-04
 108   1.122093480824220e-04
 109   1.117216195512209e-04
 110   1.113379906136577e-04
 111   1.110019950468196e-04
 112   1.105401866457775e-04
 113   1.101266380565186e-04
 114   1.095964420511521e-04
 115   1.086368771642112e-04
 116   1.072425256393022e-04
 117   1.056250251764165e-04
 118   1.039035626175435e-04
 119   1.019910949691272e-04
 120   1.005415830603753e-04
 121   9.923996332876493e-05
 122   9.790588035919024e-05
 123   9.688705058458930e-05
 124   9.618107183071269e-05
 125   9.553206360555574e-05
 126   9.481594350609937e-05
 127   9.432616232912252e-05
 128   9.389293273140939e-05
 129   9.342696244284464e-05
 130   9.301603556943076e-05
 131   9.256098310034645e-05
 132   9.211818086739204e-05
 133   9.162369181550338e-05
 134   9.089176700281686e-05
 135   8.980188970079112e-05
 136   8.863319532765236e-05
 137   8.727677142024957e-05
 138   8.574340658241622e-05
 139   8.455315263458069e-05
 140   8.357041936129194e-05
 141   8.219021507697988e-05
 142   8.044096667836594e-05
 143   7.871094665794280e-05
 144   7.619715010472921e-05
 145   7.318946122991555e-05
 146   7.066507486022857e-05
 147   6.900574043411903e-05
 148   6.761458612342622e-05
 149   6.645185691926027e-05
 150   6.556697378947653e-05
 151   6.468002299271129e-05
 152   6.395739167280257e-05
 153   6.335911877761977e-05
 154   6.280279242060694e-05
 155   6.240394069614785e-05
 156   6.213775284440416e-05
 157   6.192076448479490e-05
 158   6.170423173542190e-05
 159   6.142260919442235e-05
 160   6.104696343831887e-05
 161   6.062500863535512e-05
 162   6.020373170201347e-05
 163   5.981547159155150e-05
 164   5.942246259403922e-05
 165   5.904295717414376e-05
 166   5.855391196639543e-05
 167   5.788955944134325e-05
 168   5.721825291394800e-05
 169   5.632749586554926e-05
 170   5.473560742804426e-05
 171   5.270916702265857e-05
 172   5.071752234622034e-05
 173   4.841141800349883e-05
 174   4.695866173186484e-05
 175   4.608917905300598e-05
 176   4.520934031847596e-05
 177   4.433475779208184e-05
 178   4.339592354728282e-05
 179   4.224571990275933e-05
 180   4.076331799119917e-05
 181   3.974772625936876e-05
 182   3.915519099716902e-05
 183   3.851291240508168e-05
 184   3.804662604233055e-05
 185   3.758772742305166e-05
 186   3.693316102783764e-05
 187   3.619035499021868e-05
 188   3.530766219993011e-05
 189   3.437116313475864e-05
 190   3.336799351453505e-05
 191   3.249850219391345e-05
 192   3.184230553054932e-05
 193   3.128008785862765e-05
 194   3.069412711370111e-05
 195   2.988945819456065e-05
 196   2.871692755685045e-05
 197   2.752543112808665e-05
 198   2.663219036377161e-05
 199   2.603186024203541e-05
 200   2.542117307097977e-05
 201   2.513779585478090e-05
 202   2.488228103559018e-05
 203   2.444183865531525e-05
 204   2.413547840640662e-05
 205   2.380406765980421e-05
 206   2.301199820531461e-05
 207   2.258836582409413e-05
 208   2.234563739775086e-05
 209   2.198236382831434e-05
 210   2.170656083555915e-05
 211   2.140414277306394e-05
 212   2.084702934117442e-05
 213   2.038981268528499e-05
 214   2.001321195226807e-05
 215   1.964116386315662e-05
 216   1.936364757105587e-05
 217   1.914633239286102e-05
 218   1.886094731846339e-05
 219   1.860539581779017e-05
 220   1.840712688239076e-05
 221   1.809866719823458e-05
 222   1.771991852916863e-05
 223   1.737277519955189e-05
 224   1.694018122683319e-05
 225   1.647772943426203e-05
 226   1.607900928271818e-05
 227   1.571043787949809e-05
 228   1.540597219956313e-05
 229   1.511055387232546e-05
 230   1.472543705495161e-05
 231   1.419225160417017e-05
 232   1.360744355313007e-05
 233   1.275898948504521e-05
 234   1.189154702884918e-05
 235   1.131661373891043e-05
 236   1.097350126491018e-05
 237   1.072914652893083e-05
 238   1.056741813747075e-05
 239   1.042692885562924e-05
 240   1.027480612524231e-05
 241   1.011040552821717e-05
 242   9.964080040667445e-06
 243   9.783673516092681e-06
 244   9.597998783994175e-06
 245   9.459968226651019e-06
 246   9.361891788818182e-06
 247   9.296833548053684e-06
 248   9.253229355729190e-06
 249   9.219401221961316e-06
 250   9.179409392827876e-06
 251   9.129391130728924e-06
 252   9.071788246999009e-06
 253   9.008840790438162e-06
 254   8.947365038969932e-06
 255   8.903924710264403e-06
 256   8.865648534071178e-06
 257   8.834065436673555e-06
 258   8.805457563370375e-06
 259   8.776554921501960e-06
 260   8.749627552697530e-06
 261   8.719766002575020e-06
 262   8.694664702729448e-06
 263   8.670648084723425e-06
 264   8.634960145463345e-06
 265   8.591679262967172e-06
 266   8.537066340985964e-06
 267   8.465207141614011e-06
 268   8.384467183721216e-06
 269   8.296961202904124e-06
 270   8.217864625318478e-06
 271   8.137674849541817e-06
 272   8.063321563369659e-06
 273   7.997516739362183e-06
 274   7.918250474621547e-06
 275   7.818949789148713e-06
 276   7.689772073468963e-06
 277   7.539713673897920e-06
 278   7.360547408742695e-06
 279   7.143726530547941e-06
 280   6.952291252252596e-06
 281   6.779468757875164e-06
 282   6.610231965243848e-06
 283   6.496909708412088e-06
 284   6.399490782647531e-06
 285   6.279271644221332e-06
 286   6.150244587219526e-06
 287   5.987577531431706e-06
 288   5.827654929477514e-06
 289   5.698410246236221e-06
 290   5.614385047172737e-06
 291   5.563367001916952e-06
 292   5.526583582361839e-06
 293   5.490024261142701e-06
 294   5.457304164648369e-06
 295   5.420470718850586e-06
 296   5.382878352836805e-06
 297   5.346522139189943e-06
 298   5.302735971837725e-06
 299   5.258754253983853e-06
 300   5.206451671923692e-06


==> graphics/plotdata/comparison_orderVary/T16rand_viscDrMagn8_schurMass_k5_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.574976312089019e-01
   2   9.183817488622874e-01
   3   7.950795011347035e-01
   4   6.367746526657972e-01
   5   4.796134863630171e-01
   6   3.800477363663212e-01
   7   3.018288916154243e-01
   8   2.399081177668099e-01
   9   1.733012832957218e-01
  10   1.184170714577210e-01
  11   8.460626242372889e-02
  12   5.727427528962160e-02
  13   3.683602476804496e-02
  14   2.605076790227012e-02
  15   1.955069630405575e-02
  16   1.493533691656358e-02
  17   1.142049290980341e-02
  18   9.759196871226842e-03
  19   8.627438957355770e-03
  20   7.860007045272739e-03
  21   7.245990049085466e-03
  22   6.750219366535953e-03
  23   6.227194193593851e-03
  24   5.794642265660925e-03
  25   5.207600782436694e-03
  26   4.617426709027474e-03
  27   3.968167893677351e-03
  28   3.135379089337772e-03
  29   2.538932155254316e-03
  30   2.190205410270709e-03
  31   1.978324771618579e-03
  32   1.821977680798461e-03
  33   1.698352022798049e-03
  34   1.572498683534627e-03
  35   1.444637114056388e-03
  36   1.328986571749669e-03
  37   1.229379873372419e-03
  38   1.163337801228817e-03
  39   1.120239784853595e-03
  40   1.092715234164203e-03
  41   1.073606068009019e-03
  42   1.054235401428754e-03
  43   1.033955480941012e-03
  44   1.014367683330583e-03
  45   9.990693913326614e-04
  46   9.841661849845503e-04
  47   9.680092961011655e-04
  48   9.459209749456536e-04
  49   9.160118798288825e-04
  50   8.843545567041262e-04
  51   8.540191446912219e-04
  52   8.288181492153828e-04
  53   8.096026350308385e-04
  54   7.943513360753959e-04
  55   7.799083568270782e-04
  56   7.661364347533845e-04
  57   7.531836235180961e-04
  58   7.379523196339846e-04
  59   7.193394226404551e-04
  60   6.928080778078437e-04
  61   6.654109411077296e-04
  62   6.381065007924671e-04
  63   6.062307188621933e-04
  64   5.765170161148900e-04
  65   5.496930985988916e-04
  66   5.234421367227005e-04
  67   4.976774354447398e-04
  68   4.746228946304079e-04
  69   4.553100524120715e-04
  70   4.354547184058183e-04
  71   4.119556919629121e-04
  72   3.867655212721475e-04
  73   3.603604213264374e-04
  74   3.397616929125943e-04
  75   3.203261013772460e-04
  76   3.000370488071859e-04
  77   2.847948304937780e-04
  78   2.745365277678291e-04
  79   2.647560993772428e-04
  80   2.568965930902835e-04
  81   2.505869306519723e-04
  82   2.445550485464712e-04
  83   2.391078523955211e-04
  84   2.347610137465639e-04
  85   2.309297969346452e-04
  86   2.271062138074528e-04
  87   2.226301543207085e-04
  88   2.185906524001300e-04
  89   2.160299180302276e-04
  90   2.136745771600179e-04
  91   2.109614635519345e-04
  92   2.081558619156910e-04
  93   2.053975685129395e-04
  94   2.027729363886189e-04
  95   1.998368182657599e-04
  96   1.961578842553406e-04
  97   1.928916302756450e-04
  98   1.897159833669931e-04
  99   1.864329827305477e-04
 100   1.837937920182217e-04
 101   1.823530506558310e-04
 102   1.813480186424587e-04
 103   1.805641072971552e-04
 104   1.796567970957571e-04
 105   1.789294640304031e-04
 106   1.781141981750735e-04
 107   1.768353888867634e-04
 108   1.759850355791764e-04
 109   1.753014882141633e-04
 110   1.746645065856220e-04
 111   1.740648138680959e-04
 112   1.734703063836135e-04
 113   1.728408110540283e-04
 114   1.718366305249906e-04
 115   1.705593514318288e-04
 116   1.693183063135994e-04
 117   1.680610930977087e-04
 118   1.667958695742296e-04
 119   1.656334700983518e-04
 120   1.643968094351626e-04
 121   1.630025556571706e-04
 122   1.614122708129343e-04
 123   1.591370043541791e-04
 124   1.566968145431318e-04
 125   1.547765415030319e-04
 126   1.524764374839523e-04
 127   1.498600108250701e-04
 128   1.477935073618106e-04
 129   1.463305362963053e-04
 130   1.450218184041851e-04
 131   1.437963249746106e-04
 132   1.429527275007765e-04
 133   1.422534290574221e-04
 134   1.416687441464944e-04
 135   1.410863346607006e-04
 136   1.406106919635031e-04
 137   1.403165316730871e-04
 138   1.400924203672349e-04
 139   1.398652304997646e-04
 140   1.396581397891867e-04
 141   1.394455696666017e-04
 142   1.392481266998561e-04
 143   1.389449422455260e-04
 144   1.385917805250964e-04
 145   1.381617032595078e-04
 146   1.373729313876394e-04
 147   1.361789655033542e-04
 148   1.350341308442784e-04
 149   1.341500297726363e-04
 150   1.333922838229207e-04
 151   1.325332036498929e-04
 152   1.316491181449105e-04
 153   1.305651277364844e-04
 154   1.294282272552795e-04
 155   1.282914951362587e-04
 156   1.267641231070285e-04
 157   1.251430754001332e-04
 158   1.230067661378347e-04
 159   1.206019836134148e-04
 160   1.179904529926080e-04
 161   1.148575293678642e-04
 162   1.118417604067744e-04
 163   1.095387837315416e-04
 164   1.080400491882349e-04
 165   1.066264012456822e-04
 166   1.055148558567145e-04
 167   1.046367805947870e-04
 168   1.037893905740880e-04
 169   1.029834217516641e-04
 170   1.020521298593921e-04
 171   1.012219345470111e-04
 172   1.004340180527762e-04
 173   9.981246739790543e-05
 174   9.923828128782951e-05
 175   9.872268326217523e-05
 176   9.829188313427925e-05
 177   9.777794637656047e-05
 178   9.720355280192617e-05
 179   9.638995497688060e-05
 180   9.527130997862423e-05
 181   9.381318431356639e-05
 182   9.224532217131020e-05
 183   9.054711391242824e-05
 184   8.877833877114386e-05
 185   8.697989644924927e-05
 186   8.532973918083200e-05
 187   8.355957489614782e-05
 188   8.209004477911291e-05
 189   8.073536325442747e-05
 190   7.937017458846342e-05
 191   7.793779966974796e-05
 192   7.678010556075727e-05
 193   7.574755570974563e-05
 194   7.466348025536551e-05
 195   7.350257636551359e-05
 196   7.254041791537058e-05
 197   7.179193382381361e-05
 198   7.113536756884716e-05
 199   7.042015104864120e-05
 200   6.956204038929711e-05
 201   6.915082148247753e-05
 202   6.881429592928201e-05
 203   6.851912432263044e-05
 204   6.816640100541686e-05
 205   6.800699189959839e-05
 206   6.780630297131105e-05
 207   6.742387990174495e-05
 208   6.697001103379079e-05
 209   6.666884277191365e-05
 210   6.623877121600910e-05
 211   6.577181093967583e-05
 212   6.548103063006391e-05
 213   6.529153157209433e-05
 214   6.510352617685887e-05
 215   6.485078237836078e-05
 216   6.462024434580287e-05
 217   6.437434492055466e-05
 218   6.401037094322845e-05
 219   6.358815114244395e-05
 220   6.323291428901736e-05
 221   6.295611506175683e-05
 222   6.273870871895933e-05
 223   6.253077908861502e-05
 224   6.235422958632464e-05
 225   6.219420765895579e-05
 226   6.200147589692933e-05
 227   6.174091303626878e-05
 228   6.144665375487361e-05
 229   6.110445565233255e-05
 230   6.074729522254616e-05
 231   6.040580912571340e-05
 232   6.007000826038387e-05
 233   5.972197295547428e-05
 234   5.924883664028286e-05
 235   5.859010868909296e-05
 236   5.795186080965435e-05
 237   5.736191715302971e-05
 238   5.670920009032583e-05
 239   5.601590943761689e-05
 240   5.544146263755354e-05
 241   5.491939347013686e-05
 242   5.426173951139649e-05
 243   5.350507191352339e-05
 244   5.265110186218871e-05
 245   5.165247101101756e-05
 246   5.064073454034288e-05
 247   4.950657608507709e-05
 248   4.864845017790241e-05
 249   4.781064759659993e-05
 250   4.679570153789273e-05
 251   4.582640006153387e-05
 252   4.507547855638556e-05
 253   4.429877928702846e-05
 254   4.333783712856835e-05
 255   4.255956029664899e-05
 256   4.203394125419608e-05
 257   4.164366160983500e-05
 258   4.128120633722010e-05
 259   4.090332810233202e-05
 260   4.064716831389001e-05
 261   4.041564576308869e-05
 262   4.018465215096375e-05
 263   3.992934892921499e-05
 264   3.966731094824169e-05
 265   3.942361293827260e-05
 266   3.908311772846911e-05
 267   3.867267703228344e-05
 268   3.827681646050859e-05
 269   3.789606825662774e-05
 270   3.753092525778964e-05
 271   3.722842579467045e-05
 272   3.699737919305793e-05
 273   3.683824577589664e-05
 274   3.669231568514049e-05
 275   3.654390337334867e-05
 276   3.636707376518208e-05
 277   3.614958565251881e-05
 278   3.594795586429534e-05
 279   3.575251518629311e-05
 280   3.558800983779525e-05
 281   3.545953599224862e-05
 282   3.534710582672979e-05
 283   3.523220277039079e-05
 284   3.509835020675114e-05
 285   3.496205240089114e-05
 286   3.477554841117452e-05
 287   3.451964884896002e-05
 288   3.419153904015925e-05
 289   3.388504293968732e-05
 290   3.364478838474677e-05
 291   3.343448631574278e-05
 292   3.326983811008979e-05
 293   3.313521568984373e-05
 294   3.299124320506430e-05
 295   3.282590657394636e-05
 296   3.255036320725720e-05
 297   3.225132191339781e-05
 298   3.194286702018472e-05
 299   3.166801241792604e-05
 300   3.145846794066443e-05


==> graphics/plotdata/comparison_orderVary/T1_viscDrMagn6_schurBFBT23_bdrAmp1-1_k2_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.956168818486891e-01
   2   7.249236366680520e-01
   3   5.386068048004631e-01
   4   3.189443485596570e-01
   5   1.814032934217895e-01
   6   6.904232409361957e-02
   7   2.569556652733239e-02
   8   8.616250630386716e-03
   9   2.523441418825443e-03
  10   8.673062400878338e-04
  11   5.029339853361973e-04
  12   2.773912537758983e-04
  13   1.027304853887249e-04
  14   3.785941309139203e-05
  15   1.309580499068131e-05
  16   3.619938609975896e-06
  17   1.562697162039983e-06
  18   7.367110185406315e-07


==> graphics/plotdata/comparison_orderVary/T1_viscDrMagn6_schurBFBT23_bdrAmp1-1_k3_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.963849453038034e-01
   2   8.506175265083586e-01
   3   6.491614388430500e-01
   4   3.711225682030475e-01
   5   2.889158000903980e-01
   6   2.478012663038698e-01
   7   1.301755723249888e-01
   8   7.468063302409030e-02
   9   4.047651042635297e-02
  10   2.573308795428889e-02
  11   2.099575974281439e-02
  12   1.226447455461976e-02
  13   6.264368339708351e-03
  14   3.031693306621294e-03
  15   1.824232208869704e-03
  16   8.820079007310250e-04
  17   4.815753339806063e-04
  18   2.815818673592271e-04
  19   1.918853764980779e-04
  20   1.007210251348665e-04
  21   6.006568729942163e-05
  22   2.701292953351108e-05
  23   1.530452361032597e-05
  24   1.073568790194001e-05
  25   6.137403475463347e-06
  26   3.318475555691248e-06
  27   1.783505125579805e-06
  28   9.651240306728307e-07


==> graphics/plotdata/comparison_orderVary/T1_viscDrMagn6_schurBFBT23_bdrAmp1-1_k4_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.986524811612145e-01
   2   9.190197258059235e-01
   3   8.336580644016123e-01
   4   6.488993336324659e-01
   5   4.116653313202800e-01
   6   3.113110393128415e-01
   7   2.500661743907689e-01
   8   1.750460461625818e-01
   9   9.295973939082358e-02
  10   6.685816965812014e-02
  11   4.427270152551762e-02
  12   3.097613753283760e-02
  13   1.558394381311801e-02
  14   9.723392832463840e-03
  15   7.010330798359067e-03
  16   3.750913896937111e-03
  17   2.036331760938127e-03
  18   1.333133243393456e-03
  19   8.040345632058833e-04
  20   5.731201191839284e-04
  21   3.339542590467066e-04
  22   1.714537879866667e-04
  23   9.144928967708498e-05
  24   7.220614285928205e-05
  25   4.977253487284740e-05
  26   3.565047058633087e-05
  27   1.670398751411594e-05
  28   7.261609949492505e-06
  29   5.484207917041922e-06
  30   3.339893900738340e-06
  31   2.047084776952739e-06
  32   1.246419424262547e-06
  33   6.130859784900512e-07


==> graphics/plotdata/comparison_orderVary/T1_viscDrMagn6_schurBFBT23_bdrAmp1-1_k5_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.981431051657108e-01
   2   9.532996079511105e-01
   3   9.304400081591065e-01
   4   8.837546512978277e-01
   5   8.003785849552775e-01
   6   7.402336613706523e-01
   7   6.249262337922790e-01
   8   5.504968746593607e-01
   9   4.834305163698300e-01
  10   4.335562526134448e-01
  11   3.986685248648568e-01
  12   3.526960666268458e-01
  13   2.585356715784775e-01
  14   2.048307363377996e-01
  15   1.679678297970603e-01
  16   9.786379168814784e-02
  17   7.606172179407061e-02
  18   6.427744933838592e-02
  19   5.183863006734314e-02
  20   4.153771027563256e-02
  21   2.968800706927256e-02
  22   2.161537186022283e-02
  23   1.530665104119197e-02
  24   1.004876409565580e-02
  25   4.584503250054265e-03
  26   3.784616216550954e-03
  27   2.446327349260721e-03
  28   1.957211242254911e-03
  29   1.485536437595113e-03
  30   1.118287958134744e-03
  31   8.616972203896806e-04
  32   6.669946515360754e-04
  33   4.534678537992217e-04
  34   3.076655412672974e-04
  35   2.344684122436134e-04
  36   1.891568073066526e-04
  37   1.407226219291383e-04
  38   1.050014875884781e-04
  39   8.781250212594201e-05
  40   7.081926300075225e-05
  41   5.543245496929688e-05
  42   4.120571862203689e-05
  43   3.065497432912812e-05
  44   1.926506928699476e-05
  45   1.382159409294962e-05
  46   9.857974815678566e-06
  47   8.052465839583603e-06
  48   6.781300758113812e-06
  49   4.918118390233033e-06
  50   3.437929559956849e-06
  51   2.352558626967803e-06
  52   1.853800407554320e-06
  53   1.277887123526242e-06
  54   9.723875466146579e-07


==> graphics/plotdata/comparison_orderVary/T1_viscDrMagn6_schurBFBT33_bdrAmp1-1_k2_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.956168818486891e-01
   2   7.107845397947338e-01
   3   5.189855152682847e-01
   4   2.661739856677055e-01
   5   1.172776984789774e-01
   6   3.104304610235565e-02
   7   1.244545749596946e-02
   8   3.867964032198769e-03
   9   1.702378588927698e-03
  10   4.990136741903657e-04
  11   2.273946493607633e-04
  12   1.412945188650494e-04
  13   6.648508205015637e-05
  14   2.206822361242886e-05
  15   5.454763803773092e-06
  16   2.064680615878995e-06
  17   7.227777640239201e-07


==> graphics/plotdata/comparison_orderVary/T1_viscDrMagn6_schurBFBT33_bdrAmp1-1_k3_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.963849453038034e-01
   2   8.686477409279180e-01
   3   7.118545074024583e-01
   4   3.981513793846835e-01
   5   2.954810396485718e-01
   6   2.107240289342432e-01
   7   1.492014071353863e-01
   8   8.289145644171556e-02
   9   4.074561034934872e-02
  10   2.657096518987223e-02
  11   1.722566060129960e-02
  12   1.222688444230410e-02
  13   5.213865554680756e-03
  14   3.447221074062847e-03
  15   1.948425280377396e-03
  16   9.845850070893886e-04
  17   5.232068887022703e-04
  18   3.346672023692455e-04
  19   1.937086307911804e-04
  20   1.321385334708042e-04
  21   6.907120003437496e-05
  22   3.029316607023505e-05
  23   1.609005625857157e-05
  24   1.106890634219804e-05
  25   7.316976935899732e-06
  26   3.416613872480566e-06
  27   1.818364013464413e-06
  28   8.207039999207570e-07


==> graphics/plotdata/comparison_orderVary/T1_viscDrMagn6_schurBFBT33_bdrAmp1-1_k4_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.986524811612145e-01
   2   9.417334373249979e-01
   3   8.802570758406356e-01
   4   7.107299339860949e-01
   5   4.283077070877169e-01
   6   2.764413754477706e-01
   7   2.370286012525367e-01
   8   1.750330963554336e-01
   9   1.029275135471182e-01
  10   6.877713825554688e-02
  11   4.344459151954642e-02
  12   3.230347752516134e-02
  13   1.722496723723922e-02
  14   1.052611469140504e-02
  15   7.676844880327689e-03
  16   3.902425901610687e-03
  17   2.259991342800232e-03
  18   1.414652466702495e-03
  19   8.750518271274529e-04
  20   6.040539026265807e-04
  21   3.249310103344018e-04
  22   1.679282156719536e-04
  23   9.962164105051944e-05
  24   7.602643184338918e-05
  25   5.078136233636817e-05
  26   3.835917924007163e-05
  27   1.755037290418570e-05
  28   8.997641724656196e-06
  29   5.737949777874653e-06
  30   3.414297666590046e-06
  31   2.291681726456369e-06
  32   1.376069087090027e-06
  33   7.772848538406027e-07


==> graphics/plotdata/comparison_orderVary/T1_viscDrMagn6_schurBFBT33_bdrAmp1-1_k5_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.981431051657108e-01
   2   9.604735595693574e-01
   3   9.401256149085301e-01
   4   8.965996570247755e-01
   5   8.114790523265670e-01
   6   7.262714314389797e-01
   7   6.440750435112266e-01
   8   5.566196541398397e-01
   9   4.928574716042778e-01
  10   4.457210839272651e-01
  11   3.779860118784138e-01
  12   3.526264563294552e-01
  13   2.642016092372210e-01
  14   2.073876359763091e-01
  15   1.609302429936648e-01
  16   1.102432037618188e-01
  17   8.114243589598800e-02
  18   6.614896155931514e-02
  19   5.591634246534340e-02
  20   4.622395324282106e-02
  21   3.071421586855316e-02
  22   2.184683934965953e-02
  23   1.687396015451033e-02
  24   9.604450319377650e-03
  25   5.348811986904046e-03
  26   4.062762342043324e-03
  27   2.566013930070607e-03
  28   2.124699762264711e-03
  29   1.528447196322129e-03
  30   1.140521425651896e-03
  31   9.244900685319675e-04
  32   7.393911805474012e-04
  33   5.351757334001471e-04
  34   3.264688013497546e-04
  35   2.473372668827110e-04
  36   1.893995437477079e-04
  37   1.353689334137210e-04
  38   1.018956907105893e-04
  39   8.477197130616953e-05
  40   7.330017843762040e-05
  41   5.689581493919869e-05
  42   4.133570749033926e-05
  43   2.906542817472254e-05
  44   1.881086881802864e-05
  45   1.262836496306143e-05
  46   9.731966948334494e-06
  47   8.316834388504334e-06
  48   6.976527224232999e-06
  49   5.632430079142530e-06
  50   3.869089148013282e-06
  51   2.623581013589073e-06
  52   1.866988054760163e-06
  53   1.339871492655500e-06
  54   1.048714546963569e-06
  55   7.821950089354266e-07


==> graphics/plotdata/comparison_orderVary/T1_viscDrMagn6_schurBFBT40_bdrAmp1-1_k2_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.956168818486891e-01
   2   8.649462555141608e-01
   3   4.722108524176427e-01
   4   1.464160952394735e-01
   5   6.128208713511921e-02
   6   2.224676475926142e-02
   7   1.235922068576969e-02
   8   2.905017939317273e-03
   9   7.162594472132613e-04
  10   2.621537958220277e-04
  11   7.316096518807028e-05
  12   1.956478341937545e-05
  13   1.316925581735154e-05
  14   6.661253275695008e-06
  15   5.267146481465630e-06
  16   3.765621697235865e-06
  17   1.276848785015387e-06
  18   3.760313310372234e-07


==> graphics/plotdata/comparison_orderVary/T1_viscDrMagn6_schurBFBT40_bdrAmp1-1_k3_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.963849453038034e-01
   2   8.527490256001510e-01
   3   6.443291484479932e-01
   4   5.565766546287698e-01
   5   3.560320184556289e-01
   6   2.796921938911303e-01
   7   1.806928931154448e-01
   8   1.013000379908395e-01
   9   6.891006833811660e-02
  10   3.643343414813626e-02
  11   2.846937940856701e-02
  12   1.609719088183621e-02
  13   7.832454207223626e-03
  14   3.826770966784566e-03
  15   2.828116144250326e-03
  16   1.355231250548104e-03
  17   5.562489542269454e-04
  18   3.450962242079905e-04
  19   1.758980487301396e-04
  20   1.161931630906784e-04
  21   7.351265554336384e-05
  22   3.976182711674725e-05
  23   2.341178968180176e-05
  24   1.113622252613734e-05
  25   6.613655492590411e-06
  26   4.029734191764845e-06
  27   2.287153441926264e-06
  28   1.506371831409583e-06
  29   6.890874495462165e-07


==> graphics/plotdata/comparison_orderVary/T1_viscDrMagn6_schurBFBT40_bdrAmp1-1_k4_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.986524811612145e-01
   2   9.479127079279699e-01
   3   8.036095164412203e-01
   4   7.228309360819548e-01
   5   6.136453864315560e-01
   6   5.177333418375429e-01
   7   3.889584462243972e-01
   8   1.952636311737826e-01
   9   1.552510777694197e-01
  10   1.233957139021652e-01
  11   1.111340577242459e-01
  12   6.761268671557472e-02
  13   4.116785273375943e-02
  14   2.777622413187597e-02
  15   1.993321418049967e-02
  16   9.851350278398110e-03
  17   6.399357999013722e-03
  18   4.669434859499470e-03
  19   2.908162365391618e-03
  20   1.627564794667161e-03
  21   9.523613778885211e-04
  22   6.483622751795324e-04
  23   4.137194833423407e-04
  24   2.116953752226092e-04
  25   1.611295924540741e-04
  26   9.687126319469698e-05
  27   6.708464463351226e-05
  28   4.057096440713458e-05
  29   2.557850062907167e-05
  30   1.574252577360949e-05
  31   1.122780726776168e-05
  32   6.282159405038951e-06
  33   4.181346290518795e-06
  34   2.792579562026514e-06
  35   1.634258072961792e-06
  36   1.084309927069855e-06
  37   6.419725262359926e-07


==> graphics/plotdata/comparison_orderVary/T1_viscDrMagn6_schurBFBT40_bdrAmp1-1_k5_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.981431051657108e-01
   2   9.553112162030085e-01
   3   9.122326368725520e-01
   4   8.943226689365038e-01
   5   8.629876158875193e-01
   6   8.172753934100226e-01
   7   7.623367837126865e-01
   8   6.645722822563307e-01
   9   5.091870180887300e-01
  10   4.604107159538623e-01
  11   4.470858958570244e-01
  12   3.822811059298906e-01
  13   3.026399883161507e-01
  14   2.466073923348757e-01
  15   2.300768501080079e-01
  16   2.052724759861093e-01
  17   1.427053828243202e-01
  18   1.207967080715290e-01
  19   8.581373698884952e-02
  20   7.666452963126445e-02
  21   5.508955136585838e-02
  22   4.104586429469587e-02
  23   2.782123848491281e-02
  24   2.050948415314590e-02
  25   1.809762140542770e-02
  26   1.256164667255157e-02
  27   9.200501986297223e-03
  28   6.920143252982686e-03
  29   5.569067365227981e-03
  30   4.016415320236756e-03
  31   2.519277012932695e-03
  32   2.044192524733346e-03
  33   1.594031856458440e-03
  34   1.330830042734679e-03
  35   1.070776843777065e-03
  36   7.978460561451636e-04
  37   5.481679261285548e-04
  38   4.222944642455266e-04
  39   3.031015517011898e-04
  40   2.560837549406978e-04
  41   1.817330288342696e-04
  42   1.410272633315787e-04
  43   1.046022068463096e-04
  44   7.842135963410825e-05
  45   5.852461521592019e-05
  46   5.089276943976062e-05
  47   3.497087633955373e-05
  48   2.618960052655020e-05
  49   2.066517745081958e-05
  50   1.566016618946987e-05
  51   1.154897935456713e-05
  52   9.441659556462783e-06
  53   6.859504946391245e-06
  54   5.330639470036112e-06
  55   4.359444126792325e-06
  56   3.595260432809541e-06
  57   2.794008598516557e-06
  58   2.050091961718357e-06
  59   1.652481702482781e-06
  60   1.173558676844946e-06
  61   9.727352252444260e-07


==> graphics/plotdata/comparison_orderVary/T1_viscDrMagn6_schurMass_k2_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.956168818486891e-01
   2   9.860738050959242e-01
   3   9.779663156777352e-01
   4   7.890376122562822e-01
   5   7.647448709550306e-01
   6   5.136467835441362e-01
   7   3.357317541219889e-01
   8   1.749147526245141e-01
   9   1.135384023965248e-01
  10   5.599708493952708e-02
  11   2.902152299589439e-02
  12   1.682452688740095e-02
  13   1.028574628080887e-02
  14   5.147120021702129e-03
  15   2.631893895599492e-03
  16   1.454096837074850e-03
  17   7.402256308775232e-04
  18   3.734765494593413e-04
  19   1.818066616869764e-04
  20   8.026917561354854e-05
  21   4.070543727686366e-05
  22   1.661513820923666e-05
  23   6.935909893589862e-06
  24   3.558616416415406e-06
  25   1.448901586897679e-06
  26   7.211264895733492e-07


==> graphics/plotdata/comparison_orderVary/T1_viscDrMagn6_schurMass_k3_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.963849453038034e-01
   2   9.948387606332423e-01
   3   9.818874428699105e-01
   4   9.565937390068433e-01
   5   9.485099245760693e-01
   6   9.077619593298365e-01
   7   8.129239398938223e-01
   8   5.705611998626382e-01
   9   4.200646669528779e-01
  10   3.144657473466481e-01
  11   1.866587875717568e-01
  12   1.193170359053589e-01
  13   7.426901595240237e-02
  14   4.118476714879512e-02
  15   2.652325140382840e-02
  16   1.770555622689279e-02
  17   1.029375290495899e-02
  18   6.444600472957214e-03
  19   3.885827912123843e-03
  20   2.292335853858992e-03
  21   1.429692117711327e-03
  22   8.930423306701866e-04
  23   4.900884191605158e-04
  24   2.781232621257570e-04
  25   1.506648240490200e-04
  26   8.226325487214214e-05
  27   4.853083529583163e-05
  28   3.002559132523266e-05
  29   1.832124969241857e-05
  30   1.159781337754136e-05
  31   6.896100765696386e-06
  32   3.767411347804494e-06
  33   1.782089685997649e-06
  34   1.013073239078150e-06
  35   6.173771014913038e-07


==> graphics/plotdata/comparison_orderVary/T1_viscDrMagn6_schurMass_k4_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.986524811612145e-01
   2   9.983859533736478e-01
   3   9.941821334112416e-01
   4   9.761737715868057e-01
   5   9.699428301034244e-01
   6   9.560258092352735e-01
   7   8.988432176702229e-01
   8   7.145079740862853e-01
   9   5.602615246352787e-01
  10   4.274710249550642e-01
  11   2.865701873227585e-01
  12   1.839939490066978e-01
  13   1.263593720080446e-01
  14   7.091288649023965e-02
  15   4.497100715574730e-02
  16   3.153621255934951e-02
  17   2.022664646420322e-02
  18   1.211835623072589e-02
  19   8.060550329326208e-03
  20   5.148947595315236e-03
  21   2.990798569529599e-03
  22   2.023990336592325e-03
  23   1.379969387959722e-03
  24   7.655722732936183e-04
  25   4.614047679438057e-04
  26   2.920982341094520e-04
  27   1.791317803884289e-04
  28   1.193000045583211e-04
  29   8.534885714219322e-05
  30   5.776470160881754e-05
  31   4.211094802208340e-05
  32   3.068277538033041e-05
  33   1.962195119798381e-05
  34   1.322855695802179e-05
  35   9.133979808664483e-06
  36   5.409210661007228e-06
  37   3.081096980644832e-06
  38   2.017937347259765e-06
  39   1.405847065193817e-06
  40   9.808925331302569e-07


==> graphics/plotdata/comparison_orderVary/T1_viscDrMagn6_schurMass_k5_l5.txt <==
iter   residual
   0   1.000000000000000e+00
   1   9.981431051657108e-01
   2   9.915364092138717e-01
   3   9.915275188742778e-01
   4   9.801564987499033e-01
   5   9.756730610283320e-01
   6   9.705809297468316e-01
   7   9.677991475743926e-01
   8   9.592727517722983e-01
   9   9.244197639985100e-01
  10   8.501951610936601e-01
  11   7.288991934237621e-01
  12   6.254129554161617e-01
  13   5.087278867244723e-01
  14   3.610193405970991e-01
  15   2.706052940732147e-01
  16   1.869006051129704e-01
  17   1.302487811400707e-01
  18   8.260333861776839e-02
  19   5.839008401021745e-02
  20   4.459252383785330e-02
  21   3.329040555316361e-02
  22   2.200160952893938e-02
  23   1.531080676154062e-02
  24   1.057889659094205e-02
  25   7.612215826719408e-03
  26   5.483455610484030e-03
  27   4.497913131623760e-03
  28   3.415520701730374e-03
  29   2.603720522400133e-03
  30   1.826960014312802e-03
  31   1.329294286892179e-03
  32   9.401990578254979e-04
  33   6.946498665290715e-04
  34   5.257893058330621e-04
  35   4.155649070840414e-04
  36   3.227550582311673e-04
  37   2.428596607520428e-04
  38   1.841487013042520e-04
  39   1.441722573552226e-04
  40   1.103452271242899e-04
  41   8.020613021644023e-05
  42   5.918254918947300e-05
  43   4.542763330439232e-05
  44   3.303698521091311e-05
  45   2.249734201376359e-05
  46   1.472364809802577e-05
  47   1.118060820859758e-05
  48   8.994037831209147e-06
  49   7.200260831605172e-06
  50   5.825280516205998e-06
  51   4.613542042273692e-06
  52   3.505290370003052e-06
  53   2.507274410583550e-06
  54   1.878992626346307e-06
  55   1.448712163803924e-06
  56   1.061178209869848e-06
  57   7.251426674940049e-07


==> inc/plotdata/robustness_eigvals/Srand1_viscDrMagn4_l4_PCxS_newsol.txt <==
number  eigenvalue              label
     0  5.4763193751494562e+01      2
     1  2.0835400241836858e+01      2
     2  1.6840164990947279e+01      2
     3  1.6390494730441784e+01      2
     4  1.1450516891857591e+01      2
     5  1.0311263491578961e+01      2
     6  8.0302059913951247e+00      2
     7  7.4755017426193495e+00      2
     8  6.8786650611684088e+00      2
     9  6.8051543979226592e+00      2
    10  6.4915542901564738e+00      2
    11  5.9091075730534506e+00      2
    12  5.6812426650088144e+00      2
    13  5.4662797565606978e+00      2
    14  5.3288712022928708e+00      2
    15  5.0300542692464605e+00      2
    16  4.5975030989835863e+00      2
    17  4.5012979650027543e+00      2
    18  4.1958235857894381e+00      2
    19  4.1461013285977097e+00      2
    20  4.0342223532991976e+00      2
    21  3.9072078998315201e+00      2
    22  3.7969926367775431e+00      2
    23  3.7513509625267276e+00      2
    24  3.6392620585122790e+00      2
    25  3.5469196785250108e+00      2
    26  3.4827615820140441e+00      2
    27  3.4667100580798711e+00      2
    28  3.4070529986162068e+00      2
    29  3.2990005062348766e+00      2
    30  3.2883156954584360e+00      2
    31  3.2566271740167099e+00      2
    32  3.1923889449255736e+00      2
    33  3.1589669176636996e+00      2
    34  3.0790498400284365e+00      2
    35  3.0258058946077973e+00      2
    36  3.0131397724310540e+00      2
    37  2.9820021200499327e+00      2
    38  2.9446302483588545e+00      2
    39  2.8849714941103577e+00      2
    40  2.8260629630625669e+00      2
    41  2.7643025241885537e+00      2
    42  2.7233298534406991e+00      2
    43  2.6837833033506433e+00      2
    44  2.6785550374506344e+00      2
    45  2.6408321818786238e+00      2
    46  2.6302449832667123e+00      2
    47  2.6149633365735725e+00      2
    48  2.5827079117371694e+00      2
    49  2.5682084298245682e+00      2
    50  2.5238887944676613e+00      2
    51  2.5168235111187642e+00      2
    52  2.4884491596685017e+00      2
    53  2.4596841273357728e+00      2
    54  2.4489362667576549e+00      2
    55  2.4226099328704880e+00      2
    56  2.4079995020495724e+00      2
    57  2.3745066526416476e+00      2
    58  2.3656936749878730e+00      2
    59  2.3465562451480153e+00      2
    60  2.3275027117300784e+00      2
    61  2.3117340932336603e+00      2
    62  2.2798453557903184e+00      2
    63  2.2721379446158787e+00      2
    64  2.2490151055960470e+00      2
    65  2.2411471332710144e+00      2
    66  2.2339384947739398e+00      2
    67  2.2168524877353222e+00      2
    68  2.2117648303228603e+00      2
    69  2.1989260709757943e+00      2
    70  2.1659840215827590e+00      2
    71  2.1619246053572447e+00      2
    72  2.1588719528291396e+00      2
    73  2.1261650518806561e+00      2
    74  2.1217118103704919e+00      2
    75  2.1124632752097261e+00      2
    76  2.1067666015532440e+00      2
    77  2.0973120684273465e+00      2
    78  2.0935513377088446e+00      2
    79  2.0781827271104194e+00      2
    80  2.0689261087043378e+00      2
    81  2.0502444894149612e+00      2
    82  2.0353080876134086e+00      2
    83  2.0292888282237773e+00      2
    84  2.0257785430329251e+00      2
    85  2.0148018751647925e+00      2
    86  2.0027135954406647e+00      2
    87  1.9983553158205076e+00      2
    88  1.9928172848035151e+00      2
    89  1.9875692376135603e+00      2
    90  1.9820323580964032e+00      2
    91  1.9771167951568316e+00      2
    92  1.9647271019085670e+00      2
    93  1.9600369277216712e+00      2
    94  1.9573858864038967e+00      2
    95  1.9466422572921338e+00      2
    96  1.9413524168713827e+00      2
    97  1.9272495900995987e+00      2
    98  1.9215795178275308e+00      2
    99  1.9186099120134923e+00      2
   100  1.9112616389194323e+00      2
   101  1.9041266054379971e+00      2
   102  1.8941180626889713e+00      2
   103  1.8913185943166084e+00      2
   104  1.8869416458503125e+00      2
   105  1.8802414679276713e+00      2
   106  1.8711703001674753e+00      2
   107  1.8620918277533747e+00      2
   108  1.8576720462054719e+00      2
   109  1.8560583955271273e+00      2
   110  1.8491708030122622e+00      2
   111  1.8456533913723265e+00      2
   112  1.8318294356280422e+00      2
   113  1.8277756876957916e+00      2
   114  1.8229417771436924e+00      2
   115  1.8208944740901145e+00      2
   116  1.8166650782876270e+00      2
   117  1.8162810767666753e+00      2
   118  1.8115079606336795e+00      2
   119  1.8022791750162013e+00      2
   120  1.7994161495904599e+00      2
   121  1.7954545848519392e+00      2
   122  1.7934627949440256e+00      2
   123  1.7870265441385762e+00      2
   124  1.7828122016221715e+00      2
   125  1.7797543933027200e+00      2
   126  1.7763114883186568e+00      2
   127  1.7711908461801329e+00      2
   128  1.7682949744670946e+00      2
   129  1.7664027272187772e+00      2
   130  1.7633221904555467e+00      2
   131  1.7563329780550148e+00      2
   132  1.7469555731054907e+00      2
   133  1.7447285442936276e+00      2
   134  1.7421985172437138e+00      2
   135  1.7394661670529150e+00      2
   136  1.7370829205733687e+00      2
   137  1.7335436282321093e+00      2
   138  1.7310568558211623e+00      2
   139  1.7284671784659924e+00      2
   140  1.7261186075680772e+00      2
   141  1.7204623400435382e+00      2
   142  1.7186505576422111e+00      2
   143  1.7151254700936172e+00      2
   144  1.7133976724604976e+00      2
   145  1.7125110260466736e+00      2
   146  1.7067232793864839e+00      2
   147  1.7056407513779723e+00      2
   148  1.7028134830750361e+00      2
   149  1.7026575263722830e+00      2
   150  1.7011802525839574e+00      2
   151  1.6985285948354276e+00      2
   152  1.6952860166518209e+00      2
   153  1.6928234360502781e+00      2
   154  1.6907036310913794e+00      2
   155  1.6877078332291655e+00      2
   156  1.6867248044803935e+00      2
   157  1.6850437728222774e+00      2
   158  1.6828847615843971e+00      2
   159  1.6803746415151841e+00      2
   160  1.6787137918923085e+00      2
   161  1.6774762725256827e+00      2
   162  1.6743118031520350e+00      2
   163  1.6712100667863998e+00      2
   164  1.6700298988247861e+00      2
   165  1.6684054049084447e+00      2
   166  1.6645784144517002e+00      2
   167  1.6625360396833633e+00      2
   168  1.6611944762150683e+00      2
   169  1.6586610103834203e+00      2
   170  1.6562946046672609e+00      2
   171  1.6554625967685479e+00      2
   172  1.6547951357863304e+00      2
   173  1.6541688392427669e+00      2
   174  1.6519685371336532e+00      2
   175  1.6508269981800363e+00      2
   176  1.6486276227063110e+00      2
   177  1.6465651455032695e+00      2
   178  1.6454633196224140e+00      2
   179  1.6436831994899801e+00      2
   180  1.6425619213594842e+00      2
   181  1.6423402596222059e+00      2
   182  1.6391053610990178e+00      2
   183  1.6386866837563288e+00      2
   184  1.6377123855599607e+00      2
   185  1.6361244396708137e+00      2
   186  1.6353943062994749e+00      2
   187  1.6317889941125436e+00      2
   188  1.6315833453957278e+00      2
   189  1.6287831322235640e+00      2
   190  1.6283110375050101e+00      2
   191  1.6254300142279852e+00      2
   192  1.6229102412090406e+00      2
   193  1.6220093836770786e+00      2
   194  1.6202235114897074e+00      2
   195  1.6185693874839018e+00      2
   196  1.6172077761296137e+00      2
   197  1.6171045259025789e+00      2
   198  1.6132711083750588e+00      2
   199  1.6130789030053743e+00      2
   200  1.6120201018973075e+00      2
   201  1.6115390535677725e+00      2
   202  1.6092282956158024e+00      2
   203  1.6085433339551296e+00      2
   204  1.6067812006081879e+00      2
   205  1.6063886950129604e+00      2
   206  1.6041765480234387e+00      2
   207  1.6036185370593850e+00      2
   208  1.6018869299369809e+00      2
   209  1.6007443373234747e+00      2
   210  1.5997544263849250e+00      2
   211  1.5963078689492944e+00      2
   212  1.5954700860120958e+00      2
   213  1.5934282861105342e+00      2
   214  1.5927237704905437e+00      2
   215  1.5917633894800396e+00      2
   216  1.5897518100106995e+00      2
   217  1.5891816390214848e+00      2
   218  1.5884383258096253e+00      2
   219  1.5868506792617134e+00      2
   220  1.5840106636320876e+00      2
   221  1.5830663603834021e+00      2
   222  1.5811014810717519e+00      2
   223  1.5803047953042160e+00      2
   224  1.5791102457372115e+00      2
   225  1.5776895248281013e+00      2
   226  1.5763385936471284e+00      2
   227  1.5749798637812069e+00      2
   228  1.5731536110014466e+00      2
   229  1.5713022728725368e+00      2
   230  1.5699434383896484e+00      2
   231  1.5676012535629187e+00      2
   232  1.5669015810688596e+00      2
   233  1.5664548206170104e+00      2
   234  1.5659645015981436e+00      2
   235  1.5636240490748101e+00      2
   236  1.5619863331789774e+00      2
   237  1.5614598670006730e+00      2
   238  1.5608953491826754e+00      2
   239  1.5578837807033028e+00      2
   240  1.5572816228370692e+00      2
   241  1.5562123992438994e+00      2
   242  1.5553235403416950e+00      2
   243  1.5521592385805598e+00      2
   244  1.5517967293035306e+00      2
   245  1.5494622025299309e+00      2
   246  1.5488552169059095e+00      2
   247  1.5482695184714055e+00      2
   248  1.5472473266220821e+00      2
   249  1.5450145087346772e+00      2
   250  1.5423404207636802e+00      2
   251  1.5411198943809146e+00      2
   252  1.5403103582534128e+00      2
   253  1.5383045229248677e+00      2
   254  1.5368987550514794e+00      2
   255  1.5360311845461552e+00      2
   256  1.5339152227672077e+00      2
   257  1.5320968561514590e+00      2
   258  1.5299711754177809e+00      2
   259  1.5281933285751008e+00      2
   260  1.5272490168852413e+00      2
   261  1.5267615635980953e+00      2
   262  1.5247609538361981e+00      2
   263  1.5224842308129793e+00      2
   264  1.5207194061045757e+00      2
   265  1.5189220257764733e+00      2
   266  1.5172139521249730e+00      2
   267  1.5167794509151735e+00      2
   268  1.5156147281719583e+00      2
   269  1.5142990931613134e+00      2
   270  1.5120549129633942e+00      2
   271  1.5106374244233036e+00      2
   272  1.5102838811455854e+00      2
   273  1.5088011717014989e+00      2
   274  1.5073695248900949e+00      2
   275  1.5057580542716100e+00      2
   276  1.5048996491726665e+00      2
   277  1.5025451052467502e+00      2
   278  1.5013335429726657e+00      2
   279  1.4995751844600760e+00      2
   280  1.4986379958385581e+00      2
   281  1.4977650214856078e+00      2
   282  1.4949298989417090e+00      2
   283  1.4935399326321972e+00      2
   284  1.4915708868730988e+00      2
   285  1.4907902626884997e+00      2
   286  1.4894722637449074e+00      2
   287  1.4889183011866753e+00      2
   288  1.4853925912444057e+00      2
   289  1.4846917234765526e+00      2
   290  1.4839978463822492e+00      2
   291  1.4822134602897505e+00      2
   292  1.4805841924162071e+00      2
   293  1.4782305479673656e+00      2
   294  1.4779646208231252e+00      2
   295  1.4766405075752862e+00      2
   296  1.4763542326373489e+00      2
   297  1.4732257618590814e+00      2
   298  1.4719963973578003e+00      2
   299  1.4705679760021666e+00      2
   300  1.4683028303187740e+00      2
   301  1.4660620360956045e+00      2
   302  1.4647152617952439e+00      2
   303  1.4632952794299754e+00      2
   304  1.4620136231302576e+00      2
   305  1.4611459515642558e+00      2
   306  1.4596494280215819e+00      2
   307  1.4590649697178852e+00      2
   308  1.4555416738400750e+00      2
   309  1.4535494142040444e+00      2
   310  1.4525834159257580e+00      2
   311  1.4513772381155727e+00      2
   312  1.4492437398498543e+00      2
   313  1.4487235263653508e+00      2
   314  1.4457239025067969e+00      2
   315  1.4451287556546661e+00      2
   316  1.4448757958654592e+00      2
   317  1.4422837015055818e+00      2
   318  1.4420106499903740e+00      2
   319  1.4401301421743868e+00      2
   320  1.4393021236573269e+00      2
   321  1.4383138901966170e+00      2
   322  1.4372324562782677e+00      2
   323  1.4357908044937855e+00      2
   324  1.4333600036330014e+00      2
   325  1.4326661759872705e+00      2
   326  1.4308678126100853e+00      2
   327  1.4303154544582413e+00      2
   328  1.4286105900113721e+00      2
   329  1.4279190993126507e+00      2
   330  1.4262607213349452e+00      2
   331  1.4256136762023508e+00      2
   332  1.4236972466413713e+00      2
   333  1.4228183468074442e+00      2
   334  1.4217181658557017e+00      2
   335  1.4194490986820112e+00      2
   336  1.4187830441687235e+00      2
   337  1.4180084214195936e+00      2
   338  1.4141854336361543e+00      2
   339  1.4134018678109359e+00      2
   340  1.4122875661226506e+00      2
   341  1.4116768216525950e+00      2
   342  1.4103601390223282e+00      2
   343  1.4084431840146245e+00      2
   344  1.4077629149964450e+00      2
   345  1.4070853607800133e+00      2
   346  1.4049432464196094e+00      2
   347  1.4037294227544894e+00      2
   348  1.4024852168136059e+00      2
   349  1.4016199881646394e+00      2
   350  1.4008341528203898e+00      2
   351  1.3998984130674874e+00      2
   352  1.3976064259502958e+00      2
   353  1.3971455769069316e+00      2
   354  1.3957655115933718e+00      2
   355  1.3949657474851176e+00      2
   356  1.3937985127464767e+00      2
   357  1.3919642892690993e+00      2
   358  1.3915913465072645e+00      2
   359  1.3903171275497910e+00      2
   360  1.3898318876768159e+00      2
   361  1.3887904625817007e+00      2
   362  1.3867361455674370e+00      2
   363  1.3841192440138106e+00      2
   364  1.3823819626030911e+00      2
   365  1.3819435898080714e+00      2
   366  1.3809300204037147e+00      2
   367  1.3798106034567512e+00      2
   368  1.3777729729553183e+00      2
   369  1.3768626123133323e+00      2
   370  1.3757602005172151e+00      2
   371  1.3752186425107349e+00      2
   372  1.3733600184230608e+00      2
   373  1.3712197102925274e+00      2
   374  1.3707745533093334e+00      2
   375  1.3689855101617874e+00      2
   376  1.3683448057082823e+00      2
   377  1.3662681294381136e+00      2
   378  1.3652834370252043e+00      2
   379  1.3647845426636214e+00      2
   380  1.3638915265837550e+00      2
   381  1.3619870700127799e+00      2
   382  1.3609435398642333e+00      2
   383  1.3590795757243530e+00      2
   384  1.3586744699633138e+00      2
   385  1.3570996443319059e+00      2
   386  1.3563232185795571e+00      2
   387  1.3542698153576795e+00      2
   388  1.3526062221134674e+00      2
   389  1.3517307024295497e+00      2
   390  1.3507286350780836e+00      2
   391  1.3504915770987216e+00      2
   392  1.3493114758770590e+00      2
   393  1.3486633166151085e+00      2
   394  1.3464193528250870e+00      2
   395  1.3453073986939577e+00      2
   396  1.3436313250684953e+00      2
   397  1.3420117984858939e+00      2
   398  1.3407967883003391e+00      2
   399  1.3398573004943775e+00      2
   400  1.3395818139153874e+00      2
   401  1.3389321016244504e+00      2
   402  1.3380278672417372e+00      2
   403  1.3354551880464305e+00      2
   404  1.3352346938897370e+00      2
   405  1.3336135719777475e+00      2
   406  1.3317975444755874e+00      2
   407  1.3313929659707391e+00      2
   408  1.3305131194561939e+00      2
   409  1.3282539666957134e+00      2
   410  1.3274599507696752e+00      2
   411  1.3265200538739617e+00      2
   412  1.3255344575571486e+00      2
   413  1.3241309266226347e+00      2
   414  1.3226803446644202e+00      2
   415  1.3212151742530014e+00      2
   416  1.3200382494503731e+00      2
   417  1.3192889496829643e+00      2
   418  1.3185627923270518e+00      2
   419  1.3169711466290062e+00      2
   420  1.3159601135439836e+00      2
   421  1.3134337235904490e+00      2
   422  1.3127102504374148e+00      2
   423  1.3123635748080811e+00      2
   424  1.3108291813964150e+00      2
   425  1.3099876003076230e+00      2
   426  1.3097898261552483e+00      2
   427  1.3073266432131248e+00      2
   428  1.3064539073973269e+00      2
   429  1.3054551319321230e+00      2
   430  1.3051130463291161e+00      2
   431  1.3029804374936909e+00      2
   432  1.3021655700102162e+00      2
   433  1.3010073512815175e+00      2
   434  1.2998084616546710e+00      2
   435  1.2981372858432103e+00      2
   436  1.2975832262716085e+00      2
   437  1.2967479467738006e+00      2
   438  1.2952427310043613e+00      2
   439  1.2939954287202471e+00      2
   440  1.2924836140575229e+00      2
   441  1.2915999927187669e+00      2
   442  1.2909520110249204e+00      2
   443  1.2895844671715113e+00      2
   444  1.2887944065164774e+00      2
   445  1.2877289987766258e+00      2
   446  1.2870310280534298e+00      2
   447  1.2844175341819606e+00      2
   448  1.2836004084818295e+00      2
   449  1.2822679618991122e+00      2
   450  1.2817890629832303e+00      2
   451  1.2810925299834712e+00      2
   452  1.2806122115817899e+00      2
   453  1.2799441452186200e+00      2
   454  1.2789649127273390e+00      2
   455  1.2787175362472720e+00      2
   456  1.2782478012130716e+00      2
   457  1.2762677954879400e+00      2
   458  1.2756840321146985e+00      2
   459  1.2742734472292483e+00      2
   460  1.2737252468143543e+00      2
   461  1.2719967464922479e+00      2
   462  1.2713183547771754e+00      2
   463  1.2699317081498285e+00      2
   464  1.2694864503121086e+00      2
   465  1.2687474496664393e+00      2
   466  1.2680810792918684e+00      2
   467  1.2665604352116473e+00      2
   468  1.2664393456872143e+00      2
   469  1.2654987156740398e+00      2
   470  1.2644532701943736e+00      2
   471  1.2622744789505813e+00      2
   472  1.2611946769663134e+00      2
   473  1.2600285466274157e+00      2
   474  1.2593938307854931e+00      2
   475  1.2586741662565819e+00      2
   476  1.2577121733894119e+00      2
   477  1.2575833594611314e+00      2
   478  1.2568890337319338e+00      2
   479  1.2549704196531704e+00      2
   480  1.2541559052295483e+00      2
   481  1.2533881255278692e+00      2
   482  1.2518683880592723e+00      2
   483  1.2512903788397221e+00      2
   484  1.2509825273404107e+00      2
   485  1.2505280615126984e+00      2
   486  1.2490900840536043e+00      2
   487  1.2481073734976760e+00      2
   488  1.2475460820381432e+00      2
   489  1.2471110178968434e+00      2
   490  1.2454004448217284e+00      2
   491  1.2445419070551329e+00      2
   492  1.2441106431576685e+00      2
   493  1.2437683400529598e+00      2
   494  1.2433128378972420e+00      2
   495  1.2426026168787929e+00      2
   496  1.2412203364518928e+00      2
   497  1.2403918210761002e+00      2
   498  1.2396894557129299e+00      2
   499  1.2379875207175837e+00      2
   500  1.2374402160182549e+00      2
   501  1.2370050220853659e+00      2
   502  1.2368116551880772e+00      2
   503  1.2353383397101108e+00      2
   504  1.2351550276356216e+00      2
   505  1.2343626782966515e+00      2
   506  1.2339773175393542e+00      2
   507  1.2326791695432775e+00      2
   508  1.2315225221879196e+00      2
   509  1.2307428624824082e+00      2
   510  1.2305270189737014e+00      2
   511  1.2299838274521995e+00      2
   512  1.2293669435423917e+00      2
   513  1.2275726876874746e+00      2
   514  1.2275382197035911e+00      2
   515  1.2261775592268307e+00      2
   516  1.2254347106017272e+00      2
   517  1.2250175650610506e+00      2
   518  1.2243972015771942e+00      2
   519  1.2227067709575943e+00      2
   520  1.2210536008373551e+00      2
   521  1.2209227817519768e+00      2
   522  1.2199942072221279e+00      2
   523  1.2190473665637322e+00      2
   524  1.2178193364507572e+00      2
   525  1.2170077882382031e+00      2
   526  1.2158795207660329e+00      2
   527  1.2155442466471951e+00      2
   528  1.2144471101053793e+00      2
   529  1.2137843061969307e+00      2
   530  1.2134417012299621e+00      2
   531  1.2121161078398812e+00      2
   532  1.2109915946348724e+00      2
   533  1.2107808659961485e+00      2
   534  1.2094473221786683e+00      2
   535  1.2088427213438890e+00      2
   536  1.2088059036753069e+00      2
   537  1.2075900072654242e+00      2
   538  1.2070503098127616e+00      2
   539  1.2065281489257935e+00      2
   540  1.2057594095080768e+00      2
   541  1.2054308542775303e+00      2
   542  1.2046346196879496e+00      2
   543  1.2043674919909220e+00      2
   544  1.2039653807313282e+00      2
   545  1.2033467140039287e+00      2
   546  1.2029106036733392e+00      2
   547  1.2023921798652657e+00      2
   548  1.2010732494979419e+00      2
   549  1.2007130934410435e+00      2
   550  1.2005082257667525e+00      2
   551  1.1993089509803727e+00      2
   552  1.1987245466294578e+00      2
   553  1.1982558224580446e+00      2
   554  1.1980031020203004e+00      2
   555  1.1969673427255993e+00      2
   556  1.1960753421165087e+00      2
   557  1.1953063529539716e+00      2
   558  1.1948100685184682e+00      2
   559  1.1942598141526579e+00      2
   560  1.1939245727051062e+00      2
   561  1.1935353646492750e+00      2
   562  1.1926620388164733e+00      2
   563  1.1921822918441765e+00      2
   564  1.1919009454999314e+00      2
   565  1.1906073113692641e+00      2
   566  1.1903989092345431e+00      2
   567  1.1892557954077312e+00      2
   568  1.1891485194524698e+00      2
   569  1.1885831284058384e+00      2
   570  1.1879512611167569e+00      2
   571  1.1876945885005448e+00      2
   572  1.1869018025009486e+00      2
   573  1.1862107503816124e+00      2
   574  1.1860729003241619e+00      2
   575  1.1855640222206496e+00      2
   576  1.1849247061164792e+00      2
   577  1.1842375439608854e+00      2
   578  1.1840262699999518e+00      2
   579  1.1832469477629015e+00      2
   580  1.1827231523636335e+00      2
   581  1.1825078995968925e+00      2
   582  1.1822072393241680e+00      2
   583  1.1817070531798122e+00      2
   584  1.1813298171670934e+00      2
   585  1.1810815845033202e+00      2
   586  1.1803412199646681e+00      2
   587  1.1796194184264761e+00      2
   588  1.1791691649542466e+00      2
   589  1.1787011184701719e+00      2
   590  1.1781203444613730e+00      2
   591  1.1777251258852903e+00      2
   592  1.1775861182211951e+00      2
   593  1.1771938386411573e+00      2
   594  1.1766079851050693e+00      2
   595  1.1755774735884894e+00      2
   596  1.1751676316449726e+00      2
   597  1.1749085086676185e+00      2
   598  1.1746311883181044e+00      2
   599  1.1742731538548681e+00      2
   600  1.1735331007699468e+00      2
   601  1.1728786508354925e+00      2
   602  1.1726683239276428e+00      2
   603  1.1724895942240714e+00      2
   604  1.1716065411190537e+00      2
   605  1.1714982555735995e+00      2
   606  1.1707105104671891e+00      2
   607  1.1702703250691913e+00      2
   608  1.1697689654192358e+00      2
   609  1.1692186870745913e+00      2
   610  1.1688758254985301e+00      2
   611  1.1684937054291904e+00      2
   612  1.1679436337002600e+00      2
   613  1.1676951197789411e+00      2
   614  1.1670177178621894e+00      2
   615  1.1666861024141699e+00      2
   616  1.1662020648517433e+00      2
   617  1.1658140067733136e+00      2
   618  1.1653616423176609e+00      2
   619  1.1647470049740971e+00      2
   620  1.1643443432719169e+00      2
   621  1.1641583533834521e+00      2
   622  1.1640411657082279e+00      2
   623  1.1631228972008307e+00      2
   624  1.1627705606179246e+00      2
   625  1.1618576100827696e+00      2
   626  1.1616391666253660e+00      2
   627  1.1613259496099788e+00      2
   628  1.1607293542550188e+00      2
   629  1.1605468196212876e+00      2
   630  1.1602093275907959e+00      2
   631  1.1595222581245361e+00      2
   632  1.1593938971221522e+00      2
   633  1.1587755092548240e+00      2
   634  1.1583631593101791e+00      2
   635  1.1579975446360766e+00      2
   636  1.1577526684722048e+00      2
   637  1.1574875882317106e+00      2
   638  1.1569267310976474e+00      2
   639  1.1563144713800391e+00      2
   640  1.1557774105322769e+00      2
   641  1.1551857852677363e+00      2
   642  1.1546103585832883e+00      2
   643  1.1542849854565247e+00      2
   644  1.1536930919118535e+00      2
   645  1.1533458184694254e+00      2
   646  1.1528295397206654e+00      2
   647  1.1526739223741627e+00      2
   648  1.1521166644762686e+00      2
   649  1.1515172576600265e+00      2
   650  1.1511459508704567e+00      2
   651  1.1504995331117520e+00      2
   652  1.1495071134432437e+00      2
   653  1.1492131663525731e+00      2
   654  1.1491545200928335e+00      2
   655  1.1489546687022563e+00      2
   656  1.1483898061953111e+00      2
   657  1.1475606706773767e+00      2
   658  1.1473025652746056e+00      2
   659  1.1471428981747334e+00      2
   660  1.1467446435572644e+00      2
   661  1.1465200315402586e+00      2
   662  1.1457002217231111e+00      2
   663  1.1456064357847382e+00      2
   664  1.1454512682497113e+00      2
   665  1.1453872310611914e+00      2
   666  1.1446604958652649e+00      2
   667  1.1438247060872702e+00      2
   668  1.1433519538225294e+00      2
   669  1.1427420575154141e+00      2
   670  1.1425263548985192e+00      2
   671  1.1420453872193976e+00      2
   672  1.1419199545305307e+00      2
   673  1.1415427088466201e+00      2
   674  1.1406905081723704e+00      2
   675  1.1404643369905010e+00      2
   676  1.1401690915347993e+00      2
   677  1.1399599338620792e+00      2
   678  1.1395031186313906e+00      2
   679  1.1389670806155729e+00      2
   680  1.1388185364748411e+00      2
   681  1.1383699620878629e+00      2
   682  1.1381195274297125e+00      2
   683  1.1379992673517321e+00      2
   684  1.1375373221792968e+00      2
   685  1.1368117337211328e+00      2
   686  1.1363492157692239e+00      2
   687  1.1360399376695540e+00      2
   688  1.1358893587422678e+00      2
   689  1.1351156629361314e+00      2
   690  1.1347938461726923e+00      2
   691  1.1344556820317513e+00      2
   692  1.1338744972868653e+00      2
   693  1.1336195158318756e+00      2
   694  1.1332514919502490e+00      2
   695  1.1328272330519717e+00      2
   696  1.1327407144090238e+00      2
   697  1.1322268437593910e+00      2
   698  1.1316462104968976e+00      2
   699  1.1314430936597388e+00      2
   700  1.1310442541158310e+00      2
   701  1.1305594316412442e+00      2
   702  1.1299971790581256e+00      2
   703  1.1299029614175877e+00      2
   704  1.1297155182900516e+00      2
   705  1.1289671809024941e+00      2
   706  1.1289063844744045e+00      2
   707  1.1285481884206254e+00      2
   708  1.1284844046213796e+00      2
   709  1.1283030641467775e+00      2
   710  1.1278438277465543e+00      2
   711  1.1276202016200960e+00      2
   712  1.1273052340625040e+00      2
   713  1.1271428420738276e+00      2
   714  1.1267924764390749e+00      2
   715  1.1263790373388487e+00      2
   716  1.1261649338427908e+00      2
   717  1.1256340833600389e+00      2
   718  1.1251865330329558e+00      2
   719  1.1250526630778281e+00      2
   720  1.1248494909566695e+00      2
   721  1.1235902197050405e+00      2
   722  1.1230727485245366e+00      2
   723  1.1230129957654407e+00      2
   724  1.1223526866241822e+00      2
   725  1.1221788405157480e+00      2
   726  1.1218791033851749e+00      2
   727  1.1217814654309108e+00      2
   728  1.1210136302805185e+00      2
   729  1.1209311930469290e+00      2
   730  1.1202915088397321e+00      2
   731  1.1199261341251356e+00      2
   732  1.1196349643042540e+00      2
   733  1.1191099298911500e+00      2
   734  1.1187075012184655e+00      2
   735  1.1181272143895513e+00      2
   736  1.1176283158270075e+00      2
   737  1.1175292722345431e+00      2
   738  1.1171258629842586e+00      2
   739  1.1165202630081221e+00      2
   740  1.1163556356195028e+00      2
   741  1.1156681971655460e+00      2
   742  1.1151434264866253e+00      2
   743  1.1147737172118464e+00      2
   744  1.1142732145255863e+00      2
   745  1.1139223044061874e+00      2
   746  1.1134058959494531e+00      2
   747  1.1129588514089659e+00      2
   748  1.1128079806554398e+00      2
   749  1.1119104537946001e+00      2
   750  1.1116864804709274e+00      2
   751  1.1111764966571980e+00      2
   752  1.1109952493108184e+00      2
   753  1.1099246323991794e+00      2
   754  1.1096945104716547e+00      2
   755  1.1093024033794616e+00      2
   756  1.1088288507099748e+00      2
   757  1.1087120725679451e+00      2
   758  1.1079223642932632e+00      2
   759  1.1072253093718543e+00      2
   760  1.1069182488216927e+00      2
   761  1.1061257760323220e+00      2
   762  1.1059037359804003e+00      2
   763  1.1053660789017814e+00      2
   764  1.1051612006059792e+00      2
   765  1.1045477736142191e+00      2
   766  1.1039818905592091e+00      2
   767  1.1036674498061456e+00      2
   768  1.1032636302670498e+00      2
   769  1.1023216991363918e+00      2
   770  1.1021655976897087e+00      2
   771  1.1018580325626002e+00      2
   772  1.1014516822207496e+00      2
   773  1.1004934277214971e+00      2
   774  1.0999357779186145e+00      2
   775  1.0996785263556104e+00      2
   776  1.0991660649568293e+00      2
   777  1.0989006514861202e+00      2
   778  1.0988275209439669e+00      2
   779  1.0983426390819044e+00      2
   780  1.0980205557783709e+00      2
   781  1.0972562137108199e+00      2
   782  1.0968916833025657e+00      2
   783  1.0964097999162163e+00      2
   784  1.0950896996270256e+00      2
   785  1.0948083000615936e+00      2
   786  1.0934204431457100e+00      2
   787  1.0931135698636063e+00      2
   788  1.0925498828832767e+00      2
   789  1.0918504087329581e+00      2
   790  1.0912846609127327e+00      2
   791  1.0910623625453031e+00      2
   792  1.0904648933894641e+00      2
   793  1.0901472294426751e+00      2
   794  1.0891291825788714e+00      2
   795  1.0881096742101835e+00      2
   796  1.0860279056071791e+00      2
   797  1.0853908245292101e+00      2
   798  1.0836576727030580e+00      2
   799  1.0834208171557782e+00      2
   800  1.0823617137955581e+00      2
   801  1.0817075534041005e+00      2
   802  1.0814328044151036e+00      2
   803  1.0808897339095294e+00      2
   804  1.0805902205745268e+00      2
   805  1.0789311585588020e+00      2
   806  1.0786079469517131e+00      2
   807  1.0784412313993366e+00      2
   808  1.0778311809341306e+00      2
   809  1.0769171717808510e+00      2
   810  1.0756753288014413e+00      2
   811  1.0747527906490422e+00      2
   812  1.0732121794591241e+00      2
   813  1.0724465741697702e+00      2
   814  1.0723265501254069e+00      2
   815  1.0709605967668394e+00      2
   816  1.0706491016419837e+00      2
   817  1.0697854591357150e+00      2
   818  1.0690773741512425e+00      2
   819  1.0679155333594539e+00      2
   820  1.0677439114294232e+00      2
   821  1.0671860347735171e+00      2
   822  1.0668592844959510e+00      2
   823  1.0654368981894839e+00      2
   824  1.0650582195909875e+00      2
   825  1.0643687377736604e+00      2
   826  1.0640433599421788e+00      2
   827  1.0634944976188290e+00      2
   828  1.0629403183519057e+00      2
   829  1.0626017554862262e+00      2
   830  1.0625505083451166e+00      2
   831  1.0620865687273007e+00      2
   832  1.0613476743501822e+00      2
   833  1.0610380062120148e+00      2
   834  1.0609607807391488e+00      2
   835  1.0604969410315594e+00      2
   836  1.0602922666233010e+00      2
   837  1.0595996172264337e+00      2
   838  1.0593757440743978e+00      2
   839  1.0586655527329505e+00      2
   840  1.0584436688253547e+00      2
   841  1.0580352024021407e+00      2
   842  1.0579139864125975e+00      2
   843  1.0577564238443053e+00      2
   844  1.0573331491888494e+00      2
   845  1.0562991302363234e+00      2
   846  1.0561656326922031e+00      2
   847  1.0557182307859052e+00      2
   848  1.0554568990675122e+00      2
   849  1.0550936196951930e+00      2
   850  1.0547295036837967e+00      2
   851  1.0544465557222003e+00      2
   852  1.0541221264011302e+00      2
   853  1.0538628345885015e+00      2
   854  1.0535042197685334e+00      2
   855  1.0530629909350384e+00      2
   856  1.0526760217417843e+00      2
   857  1.0524793179965766e+00      2
   858  1.0523726894427026e+00      2
   859  1.0521716290085255e+00      2
   860  1.0515092576404057e+00      2
   861  1.0513475930953025e+00      2
   862  1.0512729836310750e+00      2
   863  1.0509201336394072e+00      2
   864  1.0506367941882579e+00      2
   865  1.0504974792955799e+00      2
   866  1.0502191917259243e+00      2
   867  1.0501031954765816e+00      2
   868  1.0499195100334680e+00      2
   869  1.0498367392568815e+00      2
   870  1.0493610139972933e+00      2
   871  1.0490829688067980e+00      2
   872  1.0487906215415055e+00      2
   873  1.0484857370177274e+00      2
   874  1.0482973356926499e+00      2
   875  1.0478745353871532e+00      2
   876  1.0473184560483482e+00      2
   877  1.0467708209409294e+00      2
   878  1.0465870399556139e+00      2
   879  1.0463240869017243e+00      2
   880  1.0455605195044264e+00      2
   881  1.0454221284650238e+00      2
   882  1.0451012963993285e+00      2
   883  1.0443232287005617e+00      2
   884  1.0441406892202378e+00      2
   885  1.0433641062752614e+00      2
   886  1.0432964436668322e+00      2
   887  1.0430887140715317e+00      2
   888  1.0429819102189295e+00      2
   889  1.0424691476433752e+00      2
   890  1.0421263399268326e+00      2
   891  1.0418629400118062e+00      2
   892  1.0417265067507577e+00      2
   893  1.0409030891782258e+00      2
   894  1.0406219340426035e+00      2
   895  1.0403431469887521e+00      2
   896  1.0398201664406312e+00      2
   897  1.0396792081031327e+00      2
   898  1.0394018365130044e+00      2
   899  1.0390230012835262e+00      2
   900  1.0388734361409664e+00      2
   901  1.0383454627631685e+00      2
   902  1.0381336047166771e+00      2
   903  1.0378841402457430e+00      2
   904  1.0377308838743551e+00      2
   905  1.0373862035278332e+00      2
   906  1.0369076197008720e+00      2
   907  1.0361922329200106e+00      2
   908  1.0359403780485070e+00      2
   909  1.0356122023123746e+00      2
   910  1.0355403558976317e+00      2
   911  1.0350786675627424e+00      2
   912  1.0348510514284881e+00      2
   913  1.0347459754870272e+00      2
   914  1.0342606379200898e+00      2
   915  1.0342081437829789e+00      2
   916  1.0337343401659869e+00      2
   917  1.0333977332508646e+00      2
   918  1.0329923453498584e+00      2
   919  1.0328593412370124e+00      2
   920  1.0326497051253323e+00      2
   921  1.0323969699185982e+00      2
   922  1.0323305705180534e+00      2
   923  1.0319337546029483e+00      2
   924  1.0317160962180523e+00      2
   925  1.0315806073566893e+00      2
   926  1.0312873410963788e+00      2
   927  1.0311057972855626e+00      2
   928  1.0310412411731862e+00      2
   929  1.0308680272803667e+00      2
   930  1.0306615987520871e+00      2
   931  1.0302390691584087e+00      2
   932  1.0298249416216021e+00      2
   933  1.0297188325660529e+00      2
   934  1.0296552985864844e+00      2
   935  1.0293279480847228e+00      2
   936  1.0291869591320177e+00      2
   937  1.0289727420036019e+00      2
   938  1.0288115267310731e+00      2
   939  1.0286884587718741e+00      2
   940  1.0283881200311495e+00      2
   941  1.0281878546577334e+00      2
   942  1.0280435852167331e+00      2
   943  1.0278319136856180e+00      2
   944  1.0276539363919475e+00      2
   945  1.0275517002638370e+00      2
   946  1.0273573546217731e+00      2
   947  1.0271526327471103e+00      2
   948  1.0269363859189222e+00      2
   949  1.0268599639878866e+00      2
   950  1.0267315879402239e+00      2
   951  1.0263969610030996e+00      2
   952  1.0262678599185469e+00      2
   953  1.0261256899672633e+00      2
   954  1.0258878042464465e+00      2
   955  1.0257984897644914e+00      2
   956  1.0255076816135131e+00      2
   957  1.0254331973428692e+00      2
   958  1.0253071698516967e+00      2
   959  1.0251019289902386e+00      2
   960  1.0250017520997832e+00      2
   961  1.0248851311945837e+00      2
   962  1.0246643677975935e+00      2
   963  1.0246211197885866e+00      2
   964  1.0244554478814734e+00      2
   965  1.0243778101782954e+00      2
   966  1.0242664993794723e+00      2
   967  1.0239658186046181e+00      2
   968  1.0238289423755131e+00      2
   969  1.0237698789069110e+00      2
   970  1.0235830448389418e+00      2
   971  1.0235266560047085e+00      2
   972  1.0233758638156618e+00      2
   973  1.0232818695175763e+00      2
   974  1.0230955149099321e+00      2
   975  1.0228421337256264e+00      2
   976  1.0227694093080777e+00      2
   977  1.0226501633068630e+00      2
   978  1.0225756897617624e+00      2
   979  1.0223282294867502e+00      2
   980  1.0220174871630356e+00      2
   981  1.0218739450734333e+00      2
   982  1.0217649530657968e+00      2
   983  1.0216961372625064e+00      2
   984  1.0215103478482792e+00      2
   985  1.0213644922355787e+00      2
   986  1.0212145929627954e+00      2
   987  1.0209231295428216e+00      2
   988  1.0208606594371425e+00      2
   989  1.0206988671539599e+00      2
   990  1.0206522296095124e+00      2
   991  1.0206046668749336e+00      2
   992  1.0204478799213590e+00      2
   993  1.0203903196749253e+00      2
   994  1.0203435758430486e+00      2
   995  1.0201842889534039e+00      2
   996  1.0201384868056673e+00      2
   997  1.0199534881453585e+00      2
   998  1.0198912259992408e+00      2
   999  1.0198647483528402e+00      2
  1000  1.0196754267010928e+00      2
  1001  1.0196170096493617e+00      2
  1002  1.0193836001720815e+00      2
  1003  1.0193535282282777e+00      2
  1004  1.0192420827323989e+00      2
  1005  1.0191897901869662e+00      2
  1006  1.0191600555133453e+00      2
  1007  1.0190693546520357e+00      2
  1008  1.0190371592602236e+00      2
  1009  1.0189026774936096e+00      2
  1010  1.0188310437602601e+00      2
  1011  1.0187843356576349e+00      2
  1012  1.0187156661154093e+00      2
  1013  1.0185388666944650e+00      2
  1014  1.0185339778857097e+00      2
  1015  1.0184417253674767e+00      2
  1016  1.0181828077096302e+00      2
  1017  1.0177401353421858e+00      2
  1018  1.0176060049599522e+00      2
  1019  1.0172534589049704e+00      2
  1020  1.0170099286905376e+00      2
  1021  1.0168831777750964e+00      2
  1022  1.0164823817945019e+00      2
  1023  1.0163399123547900e+00      2
  1024  1.0159701267838546e+00      2
  1025  1.0158371650473965e+00      2
  1026  1.0156860760023507e+00      2
  1027  1.0154022073406959e+00      2
  1028  1.0150504517998078e+00      2
  1029  1.0144324992343483e+00      2
  1030  1.0143440074587375e+00      2
  1031  1.0141774147924676e+00      2
  1032  1.0140546472448213e+00      2
  1033  1.0138491106407519e+00      2
  1034  1.0135970581012537e+00      2
  1035  1.0134935169377186e+00      2
  1036  1.0132533807753799e+00      2
  1037  1.0131350257718199e+00      2
  1038  1.0127906923313093e+00      2
  1039  1.0127092954544838e+00      2
  1040  1.0123889407794466e+00      2
  1041  1.0121896210675025e+00      2
  1042  1.0118693043022491e+00      2
  1043  1.0116136025354703e+00      2
  1044  1.0115616973401389e+00      2
  1045  1.0113549656217200e+00      2
  1046  1.0112453598266837e+00      2
  1047  1.0111168209889492e+00      2
  1048  1.0108649988439820e+00      2
  1049  1.0105313776897824e+00      2
  1050  1.0104744842044946e+00      2
  1051  1.0101981727498035e+00      2
  1052  1.0100434344718652e+00      2
  1053  1.0098328674802541e+00      2
  1054  1.0097886261773423e+00      2
  1055  1.0096221870538631e+00      2
  1056  1.0095512199451695e+00      2
  1057  1.0093667652154876e+00      2
  1058  1.0093106845382487e+00      2
  1059  1.0092030776195167e+00      2
  1060  1.0090276498157031e+00      2
  1061  1.0089944388938219e+00      2
  1062  1.0088639276022064e+00      2
  1063  1.0088348477138025e+00      2
  1064  1.0087765770682726e+00      2
  1065  1.0086645990555960e+00      2
  1066  1.0086196494950841e+00      2
  1067  1.0085128865058737e+00      2
  1068  1.0084842261771940e+00      2
  1069  1.0084592016771721e+00      2
  1070  1.0083524969927349e+00      2
  1071  1.0082869520801299e+00      2
  1072  1.0082261996322344e+00      2
  1073  1.0081951617803206e+00      2
  1074  1.0081720025336567e+00      2
  1075  1.0080847565919158e+00      2
  1076  1.0080652555918939e+00      2
  1077  1.0080131303962301e+00      2
  1078  1.0079252917045010e+00      2
  1079  1.0079003795796078e+00      2
  1080  1.0078420467287226e+00      2
  1081  1.0077783089039873e+00      2
  1082  1.0077479732700272e+00      2
  1083  1.0077182941542981e+00      2
  1084  1.0076841382166950e+00      2
  1085  1.0075940898387765e+00      2
  1086  1.0075663102236263e+00      2
  1087  1.0075335467521958e+00      2
  1088  1.0075136496848947e+00      2
  1089  1.0074847971060636e+00      2
  1090  1.0074542862687259e+00      2
  1091  1.0074044201369270e+00      2
  1092  1.0073603921616876e+00      2
  1093  1.0073367644261570e+00      2
  1094  1.0073065717178766e+00      2
  1095  1.0072088313409326e+00      2
  1096  1.0071874675568411e+00      2
  1097  1.0071528215759893e+00      2
  1098  1.0071408234809789e+00      2
  1099  1.0070235857993932e+00      2
  1100  1.0069246428772223e+00      2
  1101  1.0068268302764560e+00      2
  1102  1.0067995922949506e+00      2
  1103  1.0067234143826116e+00      2
  1104  1.0067143943341326e+00      2
  1105  1.0064859322009707e+00      2
  1106  1.0064289533793118e+00      2
  1107  1.0063442572745966e+00      2
  1108  1.0062646349798325e+00      2
  1109  1.0062297996367713e+00      2
  1110  1.0061706250196656e+00      2
  1111  1.0061066729368606e+00      2
  1112  1.0060263598417669e+00      2
  1113  1.0059628597330541e+00      2
  1114  1.0059201155772304e+00      2
  1115  1.0058717690030914e+00      2
  1116  1.0058518103839038e+00      2
  1117  1.0057706848283625e+00      2
  1118  1.0057326925928320e+00      2
  1119  1.0057021757271574e+00      2
  1120  1.0056693161438675e+00      2
  1121  1.0056320814502167e+00      2
  1122  1.0056025190686686e+00      2
  1123  1.0055739878261643e+00      2
  1124  1.0055271881653018e+00      2
  1125  1.0055119220777271e+00      2
  1126  1.0054717559841586e+00      2
  1127  1.0054398720116113e+00      2
  1128  1.0053949043074983e+00      2
  1129  1.0053036477646142e+00      2
  1130  1.0052721577886627e+00      2
  1131  1.0052392390193381e+00      2
  1132  1.0051941011204284e+00      2
  1133  1.0051708954184280e+00      2
  1134  1.0051560278603944e+00      2
  1135  1.0050863216551635e+00      2
  1136  1.0050446104554049e+00      2
  1137  1.0050011423555814e+00      2
  1138  1.0049842288597484e+00      2
  1139  1.0049155216708674e+00      2
  1140  1.0048899553982833e+00      2
  1141  1.0048396873049030e+00      2
  1142  1.0048065548004141e+00      2
  1143  1.0047070297916425e+00      2
  1144  1.0047044269498004e+00      2
  1145  1.0046539168961257e+00      2
  1146  1.0046148270534911e+00      2
  1147  1.0045841004976754e+00      2
  1148  1.0045556028761871e+00      2
  1149  1.0044849393919804e+00      2
  1150  1.0044704401427049e+00      2
  1151  1.0043708768907549e+00      2
  1152  1.0043505204177754e+00      2
  1153  1.0042738149745487e+00      2
  1154  1.0042252116979891e+00      2
  1155  1.0041573080311978e+00      2
  1156  1.0041543346884005e+00      2
  1157  1.0041079120801613e+00      2
  1158  1.0040753699639466e+00      2
  1159  1.0040393674848165e+00      2
  1160  1.0040067505432162e+00      2
  1161  1.0039676266112889e+00      2
  1162  1.0039467179967347e+00      2
  1163  1.0038891858718617e+00      2
  1164  1.0038533520945219e+00      2
  1165  1.0037926290532364e+00      2
  1166  1.0037743106319685e+00      2
  1167  1.0037286167180697e+00      2
  1168  1.0037100621270925e+00      2
  1169  1.0036834033102893e+00      2
  1170  1.0035957938935509e+00      2
  1171  1.0035781368112866e+00      2
  1172  1.0035587727054986e+00      2
  1173  1.0035426604210000e+00      2
  1174  1.0034964767925447e+00      2
  1175  1.0034416503185137e+00      2
  1176  1.0034195703216811e+00      2
  1177  1.0033719333583806e+00      2
  1178  1.0033021888109903e+00      2
  1179  1.0032498450403204e+00      2
  1180  1.0032347099981596e+00      2
  1181  1.0031612006616939e+00      2
  1182  1.0031492059470799e+00      2
  1183  1.0031328662175072e+00      2
  1184  1.0031118256567015e+00      2
  1185  1.0030733678292412e+00      2
  1186  1.0029811261934254e+00      2
  1187  1.0029541599098049e+00      2
  1188  1.0029294666420943e+00      2
  1189  1.0028990112824707e+00      2
  1190  1.0028765890503726e+00      2
  1191  1.0028150301116316e+00      2
  1192  1.0028014085459387e+00      2
  1193  1.0027465862202127e+00      2
  1194  1.0027062740111981e+00      2
  1195  1.0026845008789560e+00      2
  1196  1.0026542089268011e+00      2
  1197  1.0026398164497312e+00      2
  1198  1.0025994127059830e+00      2
  1199  1.0025576997152164e+00      2
  1200  1.0025506312120496e+00      2
  1201  1.0024691973402757e+00      2
  1202  1.0024355381027339e+00      2
  1203  1.0024239211681951e+00      2
  1204  1.0023740081570947e+00      2
  1205  1.0023502256230283e+00      2
  1206  1.0023231038194360e+00      2
  1207  1.0022786592364121e+00      2
  1208  1.0022377459509366e+00      2
  1209  1.0022055621781945e+00      2
  1210  1.0021890926673571e+00      2
  1211  1.0021717171501749e+00      2
  1212  1.0021559355787395e+00      2
  1213  1.0021129253342060e+00      2
  1214  1.0020913566291658e+00      2
  1215  1.0020672285417924e+00      2
  1216  1.0020290234942559e+00      2
  1217  1.0020127258864533e+00      2
  1218  1.0020020106717025e+00      2
  1219  1.0019857150145419e+00      2
  1220  1.0019609751315053e+00      2
  1221  1.0019408883163090e+00      2
  1222  1.0018996912576306e+00      2
  1223  1.0018814530572326e+00      2
  1224  1.0018676971722487e+00      2
  1225  1.0018524497544048e+00      2
  1226  1.0018504148842973e+00      2
  1227  1.0018202124499838e+00      2
  1228  1.0017990470468199e+00      2
  1229  1.0017589301795649e+00      2
  1230  1.0017491565457661e+00      2
  1231  1.0017326109582749e+00      2
  1232  1.0017074793684309e+00      2
  1233  1.0016702653360374e+00      2
  1234  1.0016561293577633e+00      2
  1235  1.0016430982698714e+00      2
  1236  1.0016271454590486e+00      2
  1237  1.0016222052741051e+00      2
  1238  1.0016042833925174e+00      2
  1239  1.0015852958167561e+00      2
  1240  1.0015795546019601e+00      2
  1241  1.0015523150899559e+00      2
  1242  1.0015127337319873e+00      2
  1243  1.0014860798281455e+00      2
  1244  1.0014774623550058e+00      2
  1245  1.0014650207758198e+00      2
  1246  1.0014406367355990e+00      2
  1247  1.0014327830956873e+00      2
  1248  1.0014211629850254e+00      2
  1249  1.0013819671393294e+00      2
  1250  1.0013595440346355e+00      2
  1251  1.0013408300729647e+00      2
  1252  1.0013281925830411e+00      2
  1253  1.0013089029492150e+00      2
  1254  1.0012928214625125e+00      2
  1255  1.0012787980148998e+00      2
  1256  1.0012672227774171e+00      2
  1257  1.0012570869376789e+00      2
  1258  1.0012245049451101e+00      2
  1259  1.0012202304318676e+00      2
  1260  1.0012028414274619e+00      2
  1261  1.0011879975383171e+00      2
  1262  1.0011733361578512e+00      2
  1263  1.0011470263160891e+00      2
  1264  1.0011269083925316e+00      2
  1265  1.0011144825939853e+00      2
  1266  1.0011124223702330e+00      2
  1267  1.0010949306723789e+00      2
  1268  1.0010770293116817e+00      2
  1269  1.0010743765821888e+00      2
  1270  1.0010635753331958e+00      2
  1271  1.0010425761112207e+00      2
  1272  1.0010258556772667e+00      2
  1273  1.0010115531005241e+00      2
  1274  1.0009994133191402e+00      2
  1275  1.0009811181840145e+00      2
  1276  1.0009709025467333e+00      2
  1277  1.0009544880025674e+00      2
  1278  1.0009420916105760e+00      2
  1279  1.0009202566672726e+00      2
  1280  1.0009152761607625e+00      2
  1281  1.0009062807350098e+00      2
  1282  1.0009026504071454e+00      2
  1283  1.0008853696471460e+00      2
  1284  1.0008797787593904e+00      2
  1285  1.0008652565597358e+00      2
  1286  1.0008476092147391e+00      2
  1287  1.0008293854726626e+00      2
  1288  1.0008220690200604e+00      2
  1289  1.0008134767627730e+00      2
  1290  1.0007966586859460e+00      2
  1291  1.0007837596145615e+00      2
  1292  1.0007755973227661e+00      2
  1293  1.0007697713267347e+00      2
  1294  1.0007498343590111e+00      2
  1295  1.0007459411930870e+00      2
  1296  1.0007451947760289e+00      2
  1297  1.0007251513574924e+00      2
  1298  1.0007069509562179e+00      2
  1299  1.0006963722145152e+00      2
  1300  1.0006645832186365e+00      2
  1301  1.0006557767349444e+00      2
  1302  1.0006536693132886e+00      2
  1303  1.0006408949741989e+00      2
  1304  1.0006260981849762e+00      2
  1305  1.0006160130330204e+00      2
  1306  1.0006148723420651e+00      2
  1307  1.0006040292725973e+00      2
  1308  1.0005890580449956e+00      2
  1309  1.0005803050503645e+00      2
  1310  1.0005653060732478e+00      2
  1311  1.0005493634394393e+00      2
  1312  1.0005439626615649e+00      2
  1313  1.0005310444892008e+00      2
  1314  1.0005227930389893e+00      2
  1315  1.0005210817147725e+00      2
  1316  1.0005112486463845e+00      2
  1317  1.0005069688812012e+00      2
  1318  1.0004896989827623e+00      2
  1319  1.0004837244788507e+00      2
  1320  1.0004742696459610e+00      2
  1321  1.0004710470656550e+00      2
  1322  1.0004514747746098e+00      2
  1323  1.0004463986740115e+00      2
  1324  1.0004284135171935e+00      2
  1325  1.0004195187959042e+00      2
  1326  1.0004131236116975e+00      2
  1327  1.0004063381919959e+00      2
  1328  1.0003944534902476e+00      2
  1329  1.0003921732430474e+00      2
  1330  1.0003837482741893e+00      2
  1331  1.0003696681522183e+00      2
  1332  1.0003659362894832e+00      2
  1333  1.0003537988499389e+00      2
  1334  1.0003481945730559e+00      2
  1335  1.0003429984162973e+00      2
  1336  1.0003335758327354e+00      2
  1337  1.0003231977873517e+00      2
  1338  1.0003130974463788e+00      2
  1339  1.0003094228854954e+00      2
  1340  1.0003064970940712e+00      2
  1341  1.0002987346726020e+00      2
  1342  1.0002919022041128e+00      2
  1343  1.0002844487707885e+00      2
  1344  1.0002767035133349e+00      2
  1345  1.0002672620275683e+00      2
  1346  1.0002628779664711e+00      2
  1347  1.0002556016444331e+00      2
  1348  1.0002536333089398e+00      2
  1349  1.0002460301679561e+00      2
  1350  1.0002411610167441e+00      2
  1351  1.0002344661524813e+00      2
  1352  1.0002294714101847e+00      2
  1353  1.0002187337617527e+00      2
  1354  1.0002144749764574e+00      2
  1355  1.0002115274271886e+00      2
  1356  1.0002043270155501e+00      2
  1357  1.0002036651151340e+00      2
  1358  1.0001987472432392e+00      2
  1359  1.0001950516120288e+00      2
  1360  1.0001876534145102e+00      2
  1361  1.0001801060858992e+00      2
  1362  1.0001782053521897e+00      2
  1363  1.0001663411807420e+00      2
  1364  1.0001588957047423e+00      2
  1365  1.0001551440638605e+00      2
  1366  1.0001485918752682e+00      2
  1367  1.0001472765636112e+00      2
  1368  1.0001432429703385e+00      2
  1369  1.0001325984093166e+00      2
  1370  1.0001303316232897e+00      2
  1371  1.0001285959265618e+00      2
  1372  1.0001256266133998e+00      2
  1373  1.0001216427395645e+00      2
  1374  1.0001162839240223e+00      2
  1375  1.0001148118421130e+00      2
  1376  1.0001108746071927e+00      2
  1377  1.0001031389844410e+00      2
  1378  1.0000999754009221e+00      2
  1379  1.0000974300395125e+00      2
  1380  1.0000941113226156e+00      2
  1381  1.0000862226676122e+00      2
  1382  1.0000837709097739e+00      2
  1383  1.0000786024958181e+00      2
  1384  1.0000754921496260e+00      2
  1385  1.0000744589504793e+00      2
  1386  1.0000702970346300e+00      2
  1387  1.0000634766268632e+00      2
  1388  1.0000612525327111e+00      2
  1389  1.0000607974370197e+00      2
  1390  1.0000583602152808e+00      2
  1391  1.0000520436569749e+00      2
  1392  1.0000476990555418e+00      2
  1393  1.0000463818745118e+00      2
  1394  1.0000423715750022e+00      2
  1395  1.0000404125660480e+00      2
  1396  1.0000386890332014e+00      2
  1397  1.0000354259850142e+00      2
  1398  1.0000335763378188e+00      2
  1399  1.0000328650981880e+00      2
  1400  1.0000233231187183e+00      2
  1401  1.0000206863242918e+00      2
  1402  1.0000204398623656e+00      2
  1403  1.0000180866750314e+00      2
  1404  1.0000169693030421e+00      2
  1405  1.0000136924188627e+00      2
  1406  1.0000111825861211e+00      2
  1407  1.0000096560024732e+00      2
  1408  1.0000071584279893e+00      2
  1409  1.0000063539539261e+00      2
  1410  1.0000040462209732e+00      2
  1411  1.0000000000000058e+00      2
  1412  1.0000000000000040e+00      2
  1413  1.0000000000000038e+00      2
  1414  1.0000000000000036e+00      2
  1415  1.0000000000000036e+00      2
  1416  1.0000000000000036e+00      2
  1417  1.0000000000000033e+00      2
  1418  1.0000000000000033e+00      2
  1419  1.0000000000000033e+00      2
  1420  1.0000000000000033e+00      2
  1421  1.0000000000000031e+00      2
  1422  1.0000000000000031e+00      2
  1423  1.0000000000000031e+00      2
  1424  1.0000000000000031e+00      2
  1425  1.0000000000000029e+00      2
  1426  1.0000000000000029e+00      2
  1427  1.0000000000000024e+00      2
  1428  1.0000000000000020e+00      2
  1429  1.0000000000000020e+00      2
  1430  1.0000000000000018e+00      2
  1431  1.0000000000000013e+00      2
  1432  1.0000000000000013e+00      2
  1433  1.0000000000000009e+00      2
  1434  1.0000000000000009e+00      2
  1435  1.0000000000000007e+00      2
  1436  1.0000000000000002e+00      2
  1437  1.0000000000000002e+00      2
  1438  1.0000000000000000e+00      2
  1439  1.0000000000000000e+00      2
  1440  9.9999999999999944e-01      2
  1441  9.9999999999999944e-01      2
  1442  9.9999999999999933e-01      2
  1443  9.9999999999999933e-01      2
  1444  9.9999999999999900e-01      2
  1445  9.9999999999999889e-01      2
  1446  9.9999999999999889e-01      2
  1447  9.9999999999999845e-01      2
  1448  9.9999999999999822e-01      2
  1449  9.9999999999999822e-01      2
  1450  9.9999999999999822e-01      2
  1451  9.9999999999999822e-01      2
  1452  9.9999999999999822e-01      2
  1453  9.9999999999999822e-01      2
  1454  9.9999999999999711e-01      2
  1455  9.9999999999999711e-01      2
  1456  9.9999999999999700e-01      2
  1457  9.9999999999999700e-01      2
  1458  9.9999999999999689e-01      2
  1459  9.9999999999999623e-01      2
  1460  9.9999999999999623e-01      2
  1461  9.9999999999999623e-01      2
  1462  9.9999999999999623e-01      2
  1463  9.9999999999999623e-01      2
  1464  9.9999999999999600e-01      2
  1465  9.9999999999999600e-01      2
  1466  9.9999999999999589e-01      2
  1467  9.9999999999999556e-01      2
  1468  9.9999999999999556e-01      2
  1469  9.9999999999999556e-01      2
  1470  9.9999999999999556e-01      2
  1471  9.9999999999999534e-01      2
  1472  9.9999999999999534e-01      2
  1473  9.9999999999999523e-01      2
  1474  9.9999999999999523e-01      2
  1475  9.9999999999999467e-01      2
  1476  9.9999999999999467e-01      2
  1477  9.9999999999999434e-01      2
  1478  9.9999999999999423e-01      2
  1479  9.9999999999999423e-01      2
  1480  9.9999999999999400e-01      2
  1481  9.9999999999999400e-01      2
  1482  9.9999999999999400e-01      2
  1483  9.9999999999999400e-01      2
  1484  9.9999999999999400e-01      2
  1485  9.9999999999999400e-01      2
  1486  9.9999999999999356e-01      2
  1487  9.9999999999999356e-01      2
  1488  9.9999999999999334e-01      2
  1489  9.9999999999999334e-01      2
  1490  9.9999999999999245e-01      2
  1491  9.9999999999999245e-01      2
  1492  9.9999999999999234e-01      2
  1493  9.9999999999999223e-01      2
  1494  9.9999999999999223e-01      2
  1495  9.9999999999999201e-01      2
  1496  9.9999999999999190e-01      2
  1497  9.9999999999999190e-01      2
  1498  9.9999999999999178e-01      2
  1499  9.9999999999999178e-01      2
  1500  9.9999999999999178e-01      2
  1501  9.9999999999999178e-01      2
  1502  9.9999999999999167e-01      2
  1503  9.9999999999999123e-01      2
  1504  9.9999999999999112e-01      2
  1505  9.9999999999999112e-01      2
  1506  9.9999999999999101e-01      2
  1507  9.9999999999999090e-01      2
  1508  9.9999999999999045e-01      2
  1509  9.9999999999999045e-01      2
  1510  9.9999999999999012e-01      2
  1511  9.9999999999998990e-01      2
  1512  9.9999999999998979e-01      2
  1513  9.9999999999998979e-01      2
  1514  9.9999999999998979e-01      2
  1515  9.9999999999998979e-01      2
  1516  9.9999999999998923e-01      2
  1517  9.9999999999998923e-01      2
  1518  9.9999999999998912e-01      2
  1519  9.9999999999998912e-01      2
  1520  9.9999999999998912e-01      2
  1521  9.9999999999998868e-01      2
  1522  9.9999999999998823e-01      2
  1523  9.9999999999998823e-01      2
  1524  9.9999999999998823e-01      2
  1525  9.9999999999998823e-01      2
  1526  9.9999999999998801e-01      2
  1527  9.9999999999998779e-01      2
  1528  9.9999999999998779e-01      2
  1529  9.9999999999998779e-01      2
  1530  9.9999999999998779e-01      2
  1531  9.9999999999998779e-01      2
  1532  9.9999999999998535e-01      2
  1533  9.9999999999998535e-01      2
  1534  9.9999999999997402e-01      2


==> inc/plotdata/robustness_eigvals/Srand1_viscDrMagn4_l4_PCxS_refsol.txt <==
number  eigenvalue              label
     0  1.9812742193149757e+00      1
     1  1.9647250062680437e+00      1
     2  1.9350021362003078e+00      1
     3  1.9110366276084678e+00      1
     4  1.8630013609479277e+00      1
     5  1.8285637038691096e+00      1
     6  1.7697475345182254e+00      1
     7  1.7245199517987171e+00      1
     8  1.6737138427745382e+00      1
     9  1.6213450308923762e+00      1
    10  1.5605358816736474e+00      1
    11  1.5389105424188010e+00      1
    12  1.4845710080653016e+00      1
    13  1.4482398818638405e+00      1
    14  1.3741116813653678e+00      1
    15  1.3445660548332177e+00      1
    16  1.3183802107002391e+00      1
    17  1.2943789928002034e+00      1
    18  1.2939076606279458e+00      1
    19  1.2847418832887325e+00      1
    20  1.2779436603964518e+00      1
    21  1.2739360863417468e+00      1
    22  1.2710009546954331e+00      1
    23  1.2567800321044675e+00      1
    24  1.2466292887950050e+00      1
    25  1.2395930486976239e+00      1
    26  1.2335254905028306e+00      1
    27  1.2235580612937529e+00      1
    28  1.2128207055423854e+00      1
    29  1.2088505425463210e+00      1
    30  1.1865909943689168e+00      1
    31  1.1775676327509119e+00      1
    32  1.1660851715863361e+00      1
    33  1.1545732026452513e+00      1
    34  1.1449275107550783e+00      1
    35  1.1380646021745378e+00      1
    36  1.1280651100069916e+00      1
    37  1.1243677419480804e+00      1
    38  1.1215523532443126e+00      1
    39  1.1176065582891896e+00      1
    40  1.1121683163805627e+00      1
    41  1.1088437107938196e+00      1
    42  1.1057471673213168e+00      1
    43  1.1014303460403361e+00      1
    44  1.0976084332938927e+00      1
    45  1.0918098131855640e+00      1
    46  1.0896157913668967e+00      1
    47  1.0802411534857232e+00      1
    48  1.0778524971805286e+00      1
    49  1.0753181539719199e+00      1
    50  1.0677005364469738e+00      1
    51  1.0647454112119548e+00      1
    52  1.0598320609450615e+00      1
    53  1.0566442699138112e+00      1
    54  1.0542138260133294e+00      1
    55  1.0497280139597283e+00      1
    56  1.0487947548091627e+00      1
    57  1.0449866137476804e+00      1
    58  1.0418061071472962e+00      1
    59  1.0412125546877049e+00      1
    60  1.0392727508499815e+00      1
    61  1.0365176666691140e+00      1
    62  1.0322317200761419e+00      1
    63  1.0302990516882775e+00      1
    64  1.0288856993647313e+00      1
    65  1.0266795687968915e+00      1
    66  1.0247244488137137e+00      1
    67  1.0213431307099901e+00      1
    68  1.0201588308848342e+00      1
    69  1.0195081134514412e+00      1
    70  1.0175219311132702e+00      1
    71  1.0166896554633598e+00      1
    72  1.0143978895578454e+00      1
    73  1.0107178904287659e+00      1
    74  1.0104386011630040e+00      1
    75  1.0093450814672948e+00      1
    76  1.0086226496550041e+00      1
    77  1.0062727323902518e+00      1
    78  1.0060393510569652e+00      1
    79  1.0029553631873134e+00      1
    80  1.0019521636349029e+00      1
    81  1.0015720693064556e+00      1
    82  1.0015248911020795e+00      1
    83  1.0009860983518988e+00      1
    84  1.0004858164956740e+00      1
    85  1.0000186872067691e+00      1
    86  1.0000109227449370e+00      1
    87  1.0000037727586453e+00      1
    88  1.0000022429506104e+00      1
    89  1.0000011535630304e+00      1
    90  1.0000000251212648e+00      1
    91  1.0000000129801849e+00      1
    92  1.0000000027926130e+00      1
    93  1.0000000003178540e+00      1
    94  1.0000000001240417e+00      1
    95  1.0000000000566127e+00      1
    96  1.0000000000346847e+00      1
    97  1.0000000000003395e+00      1
    98  1.0000000000000830e+00      1
    99  1.0000000000000469e+00      1
   100  1.0000000000000284e+00      1
   101  1.0000000000000129e+00      1
   102  1.0000000000000122e+00      1
   103  1.0000000000000120e+00      1
   104  1.0000000000000115e+00      1
   105  1.0000000000000113e+00      1
   106  1.0000000000000107e+00      1
   107  1.0000000000000107e+00      1
   108  1.0000000000000104e+00      1
   109  1.0000000000000104e+00      1
   110  1.0000000000000102e+00      1
   111  1.0000000000000102e+00      1
   112  1.0000000000000098e+00      1
   113  1.0000000000000095e+00      1
   114  1.0000000000000093e+00      1
   115  1.0000000000000093e+00      1
   116  1.0000000000000091e+00      1
   117  1.0000000000000089e+00      1
   118  1.0000000000000089e+00      1
   119  1.0000000000000087e+00      1
   120  1.0000000000000087e+00      1
   121  1.0000000000000087e+00      1
   122  1.0000000000000084e+00      1
   123  1.0000000000000084e+00      1
   124  1.0000000000000084e+00      1
   125  1.0000000000000084e+00      1
   126  1.0000000000000082e+00      1
   127  1.0000000000000082e+00      1
   128  1.0000000000000078e+00      1
   129  1.0000000000000075e+00      1
   130  1.0000000000000075e+00      1
   131  1.0000000000000073e+00      1
   132  1.0000000000000071e+00      1
   133  1.0000000000000071e+00      1
   134  1.0000000000000071e+00      1
   135  1.0000000000000069e+00      1
   136  1.0000000000000069e+00      1
   137  1.0000000000000069e+00      1
   138  1.0000000000000067e+00      1
   139  1.0000000000000067e+00      1
   140  1.0000000000000067e+00      1
   141  1.0000000000000064e+00      1
   142  1.0000000000000064e+00      1
   143  1.0000000000000062e+00      1
   144  1.0000000000000062e+00      1
   145  1.0000000000000062e+00      1
   146  1.0000000000000062e+00      1
   147  1.0000000000000062e+00      1
   148  1.0000000000000062e+00      1
   149  1.0000000000000062e+00      1
   150  1.0000000000000062e+00      1
   151  1.0000000000000060e+00      1
   152  1.0000000000000060e+00      1
   153  1.0000000000000060e+00      1
   154  1.0000000000000058e+00      1
   155  1.0000000000000058e+00      1
   156  1.0000000000000056e+00      1
   157  1.0000000000000056e+00      1
   158  1.0000000000000056e+00      1
   159  1.0000000000000056e+00      1
   160  1.0000000000000056e+00      1
   161  1.0000000000000056e+00      1
   162  1.0000000000000056e+00      1
   163  1.0000000000000053e+00      1
   164  1.0000000000000051e+00      1
   165  1.0000000000000049e+00      1
   166  1.0000000000000049e+00      1
   167  1.0000000000000047e+00      1
   168  1.0000000000000047e+00      1
   169  1.0000000000000047e+00      1
   170  1.0000000000000044e+00      1
   171  1.0000000000000044e+00      1
   172  1.0000000000000044e+00      1
   173  1.0000000000000042e+00      1
   174  1.0000000000000042e+00      1
   175  1.0000000000000042e+00      1
   176  1.0000000000000040e+00      1
   177  1.0000000000000040e+00      1
   178  1.0000000000000040e+00      1
   179  1.0000000000000040e+00      1
   180  1.0000000000000038e+00      1
   181  1.0000000000000038e+00      1
   182  1.0000000000000036e+00      1
   183  1.0000000000000036e+00      1
   184  1.0000000000000036e+00      1
   185  1.0000000000000036e+00      1
   186  1.0000000000000036e+00      1
   187  1.0000000000000036e+00      1
   188  1.0000000000000036e+00      1
   189  1.0000000000000036e+00      1
   190  1.0000000000000033e+00      1
   191  1.0000000000000033e+00      1
   192  1.0000000000000031e+00      1
   193  1.0000000000000031e+00      1
   194  1.0000000000000031e+00      1
   195  1.0000000000000031e+00      1
   196  1.0000000000000031e+00      1
   197  1.0000000000000029e+00      1
   198  1.0000000000000029e+00      1
   199  1.0000000000000029e+00      1
   200  1.0000000000000029e+00      1
   201  1.0000000000000027e+00      1
   202  1.0000000000000027e+00      1
   203  1.0000000000000027e+00      1
   204  1.0000000000000024e+00      1
   205  1.0000000000000024e+00      1
   206  1.0000000000000024e+00      1
   207  1.0000000000000022e+00      1
   208  1.0000000000000022e+00      1
   209  1.0000000000000022e+00      1
   210  1.0000000000000022e+00      1
   211  1.0000000000000022e+00      1
   212  1.0000000000000020e+00      1
   213  1.0000000000000020e+00      1
   214  1.0000000000000020e+00      1
   215  1.0000000000000018e+00      1
   216  1.0000000000000018e+00      1
   217  1.0000000000000018e+00      1
   218  1.0000000000000018e+00      1
   219  1.0000000000000018e+00      1
   220  1.0000000000000016e+00      1
   221  1.0000000000000016e+00      1
   222  1.0000000000000013e+00      1
   223  1.0000000000000013e+00      1
   224  1.0000000000000013e+00      1
   225  1.0000000000000011e+00      1
   226  1.0000000000000011e+00      1
   227  1.0000000000000009e+00      1
   228  1.0000000000000009e+00      1
   229  1.0000000000000004e+00      1
   230  1.0000000000000004e+00      1
   231  1.0000000000000004e+00      1
   232  1.0000000000000004e+00      1
   233  1.0000000000000000e+00      1
   234  9.9999999999999978e-01      1
   235  9.9999999999999978e-01      1
   236  9.9999999999999967e-01      1
   237  9.9999999999999956e-01      1
   238  9.9999999999999933e-01      1
   239  9.9999999999999922e-01      1
   240  9.9999999999999911e-01      1
   241  9.9999999999999911e-01      1
   242  9.9999999999999878e-01      1
   243  9.9999999999999800e-01      1
   244  9.9999999999999734e-01      1
   245  9.9999999999999689e-01      1
   246  9.9999999999999178e-01      1
   247  9.9999999999998979e-01      1
   248  9.9999999999998790e-01      1
   249  9.9999999999998479e-01      1
   250  9.9999999999998423e-01      1
   251  9.9999999999997702e-01      1
   252  9.9999999999996891e-01      1
   253  9.9999999999995781e-01      1
   254  9.9999999999994926e-01      1
   255  9.9999999999992850e-01      1
   256  9.9999999999992262e-01      1
   257  9.9999999999983769e-01      1
   258  9.9999999999977751e-01      1
   259  9.9999999999973588e-01      1
   260  9.9999999999955236e-01      1
   261  9.9999999999940525e-01      1
   262  9.9999999999937139e-01      1
   263  9.9999999999917621e-01      1
   264  9.9999999999711686e-01      1
   265  9.9999999999677591e-01      1
   266  9.9999999999535150e-01      1
   267  9.9999999999499833e-01      1
   268  9.9999999999258082e-01      1
   269  9.9999999998987121e-01      1
   270  9.9999999995257050e-01      1
   271  9.9999999993188415e-01      1
   272  9.9999999991798649e-01      1
   273  9.9999999991011224e-01      1
   274  9.9999999989215371e-01      1
   275  9.9999999986898636e-01      1
   276  9.9999999985829613e-01      1
   277  9.9999999984009424e-01      1
   278  9.9999999978209619e-01      1
   279  9.9999999976034359e-01      1
   280  9.9999999966851960e-01      1
   281  9.9999999962901098e-01      1
   282  9.9999999936699202e-01      1
   283  9.9999999927709460e-01      1
   284  9.9999999917848093e-01      1
   285  9.9999999879393553e-01      1
   286  9.9999999839339648e-01      1
   287  9.9999999796146144e-01      1
   288  9.9999999780654281e-01      1
   289  9.9999999510772319e-01      1
   290  9.9999999438130704e-01      1
   291  9.9999999413052909e-01      1
   292  9.9999999297399422e-01      1
   293  9.9999999005873519e-01      1
   294  9.9999999001305317e-01      1
   295  9.9999998887341968e-01      1
   296  9.9999998251338973e-01      1
   297  9.9999997729370249e-01      1
   298  9.9999997670001084e-01      1
   299  9.9999997495107396e-01      1
   300  9.9999996945382874e-01      1
   301  9.9999996361377497e-01      1
   302  9.9999989638727316e-01      1
   303  9.9999984506992601e-01      1
   304  9.9999981775424263e-01      1
   305  9.9999971861949133e-01      1
   306  9.9999969887703566e-01      1
   307  9.9999968036274700e-01      1
   308  9.9999949719111536e-01      1
   309  9.9999942695909427e-01      1
   310  9.9999915300816400e-01      1
   311  9.9999878523110175e-01      1
   312  9.9999837793819257e-01      1
   313  9.9999751747040455e-01      1
   314  9.9999741501699924e-01      1
   315  9.9999678122658564e-01      1
   316  9.9999605402200253e-01      1
   317  9.9999599365305347e-01      1
   318  9.9999568689291296e-01      1
   319  9.9999536856558824e-01      1
   320  9.9999494378368092e-01      1
   321  9.9999247162861737e-01      1
   322  9.9999192030517481e-01      1
   323  9.9999037196288532e-01      1
   324  9.9998927881800770e-01      1
   325  9.9998775702894127e-01      1
   326  9.9998673517056968e-01      1
   327  9.9998508241210970e-01      1
   328  9.9998320665396090e-01      1
   329  9.9997584985975851e-01      1
   330  9.9997379986964452e-01      1
   331  9.9996170611589819e-01      1
   332  9.9995480760103217e-01      1
   333  9.9993896866987475e-01      1
   334  9.9992739129930586e-01      1
   335  9.9989146610931701e-01      1
   336  9.9988373577658873e-01      1
   337  9.9987433441559059e-01      1
   338  9.9986672426284706e-01      1
   339  9.9984923872145748e-01      1
   340  9.9981989265303517e-01      1
   341  9.9980811363543276e-01      1
   342  9.9977279510548089e-01      1
   343  9.9975468063550421e-01      1
   344  9.9967228754846504e-01      1
   345  9.9964593735847995e-01      1
   346  9.9962330014452871e-01      1
   347  9.9953634870123553e-01      1
   348  9.9951176909114914e-01      1
   349  9.9947985101535963e-01      1
   350  9.9946973506515679e-01      1
   351  9.9937282249156800e-01      1
   352  9.9932606633934828e-01      1
   353  9.9924926019773741e-01      1
   354  9.9920306296419781e-01      1
   355  9.9918329503001080e-01      1
   356  9.9917119257715203e-01      1
   357  9.9909529742537362e-01      1
   358  9.9899997893790082e-01      1
   359  9.9898495707392088e-01      1
   360  9.9889313273816727e-01      1
   361  9.9879207692987149e-01      1
   362  9.9868785842525520e-01      1
   363  9.9866161372209372e-01      1
   364  9.9858727931439062e-01      1
   365  9.9850007505553329e-01      1
   366  9.9844934830554910e-01      1
   367  9.9842578439962215e-01      1
   368  9.9837547314889086e-01      1
   369  9.9832959403155141e-01      1
   370  9.9820495812503929e-01      1
   371  9.9818867167702519e-01      1
   372  9.9815111641052634e-01      1
   373  9.9810527902124013e-01      1
   374  9.9800924008872560e-01      1
   375  9.9798805316354433e-01      1
   376  9.9791973695401759e-01      1
   377  9.9787475376213541e-01      1
   378  9.9776281053716875e-01      1
   379  9.9768577021389959e-01      1
   380  9.9759335912983516e-01      1
   381  9.9751607635308670e-01      1
   382  9.9744222959509266e-01      1
   383  9.9732984337543307e-01      1
   384  9.9727817410629094e-01      1
   385  9.9720390704334616e-01      1
   386  9.9704873254379733e-01      1
   387  9.9701100365781814e-01      1
   388  9.9698217789929910e-01      1
   389  9.9688852581764220e-01      1
   390  9.9681078916138599e-01      1
   391  9.9679655145908819e-01      1
   392  9.9662161732434817e-01      1
   393  9.9656491026346683e-01      1
   394  9.9646154036503776e-01      1
   395  9.9645281738554281e-01      1
   396  9.9633194779199941e-01      1
   397  9.9621562139218678e-01      1
   398  9.9617243676345135e-01      1
   399  9.9606177422902042e-01      1
   400  9.9603226517648058e-01      1
   401  9.9594205801551738e-01      1
   402  9.9583008063897804e-01      1
   403  9.9575202273103469e-01      1
   404  9.9570610995045983e-01      1
   405  9.9563206553996342e-01      1
   406  9.9549102232967657e-01      1
   407  9.9541810738072911e-01      1
   408  9.9532701587426975e-01      1
   409  9.9522998174244748e-01      1
   410  9.9518158675075674e-01      1
   411  9.9513739064748041e-01      1
   412  9.9501747088725168e-01      1
   413  9.9495076376630420e-01      1
   414  9.9484131682048849e-01      1
   415  9.9475781935473750e-01      1
   416  9.9471608513621879e-01      1
   417  9.9458731710884107e-01      1
   418  9.9448916271272880e-01      1
   419  9.9438244560350031e-01      1
   420  9.9429310015920669e-01      1
   421  9.9426754020008079e-01      1
   422  9.9421848583358596e-01      1
   423  9.9405894921075211e-01      1
   424  9.9389299370939643e-01      1
   425  9.9387396984769205e-01      1
   426  9.9375741963558528e-01      1
   427  9.9359092658498072e-01      1
   428  9.9357460535345898e-01      1
   429  9.9347727116311768e-01      1
   430  9.9340897826544128e-01      1
   431  9.9335900148702894e-01      1
   432  9.9329826533747156e-01      1
   433  9.9315516357609457e-01      1
   434  9.9304565460908856e-01      1
   435  9.9300949967586605e-01      1
   436  9.9281255835448312e-01      1
   437  9.9279897890814739e-01      1
   438  9.9262167701825377e-01      1
   439  9.9258377622446103e-01      1
   440  9.9252139561704844e-01      1
   441  9.9241114276614584e-01      1
   442  9.9239001845277641e-01      1
   443  9.9228215435442857e-01      1
   444  9.9216170697963402e-01      1
   445  9.9206332792508645e-01      1
   446  9.9195259345748821e-01      1
   447  9.9184719453653658e-01      1
   448  9.9178817361013016e-01      1
   449  9.9176746001506522e-01      1
   450  9.9161281883329477e-01      1
   451  9.9158734370581525e-01      1
   452  9.9141355963904698e-01      1
   453  9.9125544276962585e-01      1
   454  9.9112620713977317e-01      1
   455  9.9107807454341812e-01      1
   456  9.9096449137600795e-01      1
   457  9.9091475961194120e-01      1
   458  9.9077894728883176e-01      1
   459  9.9069434860338379e-01      1
   460  9.9061960567641527e-01      1
   461  9.9053800818717341e-01      1
   462  9.9041179907657229e-01      1
   463  9.9037488237714055e-01      1
   464  9.9033605267623981e-01      1
   465  9.9024739978246279e-01      1
   466  9.9015851435564317e-01      1
   467  9.9008996723323661e-01      1
   468  9.9002673860202217e-01      1
   469  9.8995920874650600e-01      1
   470  9.8986439954466499e-01      1
   471  9.8964972502740234e-01      1
   472  9.8960800583393493e-01      1
   473  9.8944639952734648e-01      1
   474  9.8928003264246689e-01      1
   475  9.8916099359044751e-01      1
   476  9.8912467954571026e-01      1
   477  9.8906039105754673e-01      1
   478  9.8894755636151510e-01      1
   479  9.8889550206351307e-01      1
   480  9.8883272458333149e-01      1
   481  9.8873095529786437e-01      1
   482  9.8861940883421140e-01      1
   483  9.8853537534147107e-01      1
   484  9.8845365691427778e-01      1
   485  9.8838688769956651e-01      1
   486  9.8830199619240777e-01      1
   487  9.8815655614113462e-01      1
   488  9.8803655421596304e-01      1
   489  9.8799649575032356e-01      1
   490  9.8790816547250337e-01      1
   491  9.8782382395914425e-01      1
   492  9.8773778715733074e-01      1
   493  9.8760480329985834e-01      1
   494  9.8745776439285349e-01      1
   495  9.8737160460428086e-01      1
   496  9.8723732451550839e-01      1
   497  9.8710650983844395e-01      1
   498  9.8697761253089034e-01      1
   499  9.8687719468581447e-01      1
   500  9.8681276636311499e-01      1
   501  9.8674775643856405e-01      1
   502  9.8660517812984971e-01      1
   503  9.8652467512208275e-01      1
   504  9.8648122119061143e-01      1
   505  9.8635133081657766e-01      1
   506  9.8633766277667700e-01      1
   507  9.8625476678438584e-01      1
   508  9.8603645670931939e-01      1
   509  9.8602700155843259e-01      1
   510  9.8588466589571400e-01      1
   511  9.8581795965727226e-01      1
   512  9.8570181638739562e-01      1
   513  9.8557379598459438e-01      1
   514  9.8548304583443669e-01      1
   515  9.8540101667773350e-01      1
   516  9.8533808075807405e-01      1
   517  9.8529120559608585e-01      1
   518  9.8525995281771062e-01      1
   519  9.8510616613903557e-01      1
   520  9.8506006700418092e-01      1
   521  9.8501701513149209e-01      1
   522  9.8499667760691290e-01      1
   523  9.8496766334783792e-01      1
   524  9.8482580509579964e-01      1
   525  9.8481222835462645e-01      1
   526  9.8468287378358998e-01      1
   527  9.8460127788963303e-01      1
   528  9.8453513155264594e-01      1
   529  9.8441109389341919e-01      1
   530  9.8435957086244730e-01      1
   531  9.8428097330124842e-01      1
   532  9.8418574177818130e-01      1
   533  9.8408970691638309e-01      1
   534  9.8402006836527045e-01      1
   535  9.8396116849098103e-01      1
   536  9.8390219471182327e-01      1
   537  9.8383353569016307e-01      1
   538  9.8379641912607629e-01      1
   539  9.8369366899251642e-01      1
   540  9.8364316582559130e-01      1
   541  9.8356841051612742e-01      1
   542  9.8349061005813698e-01      1
   543  9.8337634955592967e-01      1
   544  9.8331443370847893e-01      1
   545  9.8317804814205689e-01      1
   546  9.8313546841962762e-01      1
   547  9.8303355822443383e-01      1
   548  9.8290158934646021e-01      1
   549  9.8285617706069628e-01      1
   550  9.8282206231891145e-01      1
   551  9.8266405193842599e-01      1
   552  9.8247561223204194e-01      1
   553  9.8245150028826689e-01      1
   554  9.8228649649171906e-01      1
   555  9.8217800577985070e-01      1
   556  9.8208128755566571e-01      1
   557  9.8204486253387679e-01      1
   558  9.8192293966609512e-01      1
   559  9.8188908965966870e-01      1
   560  9.8176978631342737e-01      1
   561  9.8163173610284626e-01      1
   562  9.8156634028043643e-01      1
   563  9.8142451086245364e-01      1
   564  9.8129561245236385e-01      1
   565  9.8127742722032507e-01      1
   566  9.8111435197238872e-01      1
   567  9.8106947440042713e-01      1
   568  9.8106429189823796e-01      1
   569  9.8090193256831837e-01      1
   570  9.8074473978182075e-01      1
   571  9.8056273174740405e-01      1
   572  9.8042945173696572e-01      1
   573  9.8039489443850281e-01      1
   574  9.8023284330562643e-01      1
   575  9.8001802195773036e-01      1
   576  9.7986811726881162e-01      1
   577  9.7980800728626616e-01      1
   578  9.7965748275447528e-01      1
   579  9.7952235782599284e-01      1
   580  9.7942612903997028e-01      1
   581  9.7908473224701520e-01      1
   582  9.7903749645573146e-01      1
   583  9.7897765399042003e-01      1
   584  9.7882765069594957e-01      1
   585  9.7875991692689623e-01      1
   586  9.7861585269029749e-01      1
   587  9.7844202298072591e-01      1
   588  9.7824344131241081e-01      1
   589  9.7819869306494245e-01      1
   590  9.7788756830807477e-01      1
   591  9.7777571516798389e-01      1
   592  9.7753737349507708e-01      1
   593  9.7743992476537267e-01      1
   594  9.7725344670373138e-01      1
   595  9.7720787555581334e-01      1
   596  9.7682927929865715e-01      1
   597  9.7674102383273687e-01      1
   598  9.7654025045479997e-01      1
   599  9.7643364651478337e-01      1
   600  9.7631233973313325e-01      1
   601  9.7621963854373439e-01      1
   602  9.7598625499290648e-01      1
   603  9.7580251790602301e-01      1
   604  9.7571007960920142e-01      1
   605  9.7558441161588783e-01      1
   606  9.7543563539263867e-01      1
   607  9.7503106366159698e-01      1
   608  9.7495455091865357e-01      1
   609  9.7489622972748513e-01      1
   610  9.7476237864147652e-01      1
   611  9.7468131339601949e-01      1
   612  9.7455158214421744e-01      1
   613  9.7438294339133080e-01      1
   614  9.7403238114361201e-01      1
   615  9.7395652676328626e-01      1
   616  9.7360538601881230e-01      1
   617  9.7334669963763265e-01      1
   618  9.7327040565116263e-01      1
   619  9.7306334981210185e-01      1
   620  9.7286359138674072e-01      1
   621  9.7263141451194113e-01      1
   622  9.7258363684754368e-01      1
   623  9.7242129326076709e-01      1
   624  9.7219717642377657e-01      1
   625  9.7211632977009144e-01      1
   626  9.7173805975749894e-01      1
   627  9.7162650620740543e-01      1
   628  9.7143224472467815e-01      1
   629  9.7107966816428848e-01      1
   630  9.7091422641365965e-01      1
   631  9.7085343173262995e-01      1
   632  9.7066950995285528e-01      1
   633  9.7044112768008572e-01      1
   634  9.7038225863430361e-01      1
   635  9.6997949845977371e-01      1
   636  9.6988229573333296e-01      1
   637  9.6973883394303573e-01      1
   638  9.6953013896537066e-01      1
   639  9.6928748134061882e-01      1
   640  9.6921167427486099e-01      1
   641  9.6907471134387668e-01      1
   642  9.6885456735432873e-01      1
   643  9.6867602777426887e-01      1
   644  9.6823161235216326e-01      1
   645  9.6814804147189770e-01      1
   646  9.6800525880711408e-01      1
   647  9.6777662004484855e-01      1
   648  9.6766656376816584e-01      1
   649  9.6756327944017795e-01      1
   650  9.6743032763932202e-01      1
   651  9.6713307042973218e-01      1
   652  9.6706300521954447e-01      1
   653  9.6668548539375554e-01      1
   654  9.6654293430186233e-01      1
   655  9.6621388120008400e-01      1
   656  9.6605882479544014e-01      1
   657  9.6576835824017970e-01      1
   658  9.6567998247592213e-01      1
   659  9.6554666344721429e-01      1
   660  9.6540609304674219e-01      1
   661  9.6529975767504772e-01      1
   662  9.6523604269635532e-01      1
   663  9.6495894416934569e-01      1
   664  9.6494412339902236e-01      1
   665  9.6473098254652967e-01      1
   666  9.6467741743617252e-01      1
   667  9.6460563134352706e-01      1
   668  9.6431517126784039e-01      1
   669  9.6412717912689494e-01      1
   670  9.6364875116674986e-01      1
   671  9.6361897276186126e-01      1
   672  9.6342592136194849e-01      1
   673  9.6334608915845665e-01      1
   674  9.6303372655444131e-01      1
   675  9.6283601602024271e-01      1
   676  9.6252959189758625e-01      1
   677  9.6242340864979758e-01      1
   678  9.6234693457069576e-01      1
   679  9.6221553354967626e-01      1
   680  9.6191097801403791e-01      1
   681  9.6178422724651080e-01      1
   682  9.6168967362220803e-01      1
   683  9.6154883196059338e-01      1
   684  9.6138824419804569e-01      1
   685  9.6118937681216932e-01      1
   686  9.6113196652677801e-01      1
   687  9.6101881677889200e-01      1
   688  9.6084353359590902e-01      1
   689  9.6074518082279869e-01      1
   690  9.6062498173578781e-01      1
   691  9.6048302390734397e-01      1
   692  9.6034480254136712e-01      1
   693  9.6021673332565360e-01      1
   694  9.6000339413300817e-01      1
   695  9.5958565367803450e-01      1
   696  9.5938819354273330e-01      1
   697  9.5936426216155568e-01      1
   698  9.5911442368129574e-01      1
   699  9.5886488597152675e-01      1
   700  9.5872928549602410e-01      1
   701  9.5857457389315426e-01      1
   702  9.5842409367745107e-01      1
   703  9.5823018484361144e-01      1
   704  9.5796749775578893e-01      1
   705  9.5785731735648760e-01      1
   706  9.5771778660175388e-01      1
   707  9.5745147145045606e-01      1
   708  9.5737196186968676e-01      1
   709  9.5730150085756915e-01      1
   710  9.5714305259806365e-01      1
   711  9.5666833818819963e-01      1
   712  9.5643015401938947e-01      1
   713  9.5627335229602073e-01      1
   714  9.5573893582088121e-01      1
   715  9.5560113630577936e-01      1
   716  9.5543590548231139e-01      1
   717  9.5524709064264213e-01      1
   718  9.5512366636173318e-01      1
   719  9.5505500176228741e-01      1
   720  9.5481871363720938e-01      1
   721  9.5467311282572942e-01      1
   722  9.5440269982100412e-01      1
   723  9.5428197379459168e-01      1
   724  9.5408190942692528e-01      1
   725  9.5380962710500505e-01      1
   726  9.5364156364514729e-01      1
   727  9.5347915583599330e-01      1
   728  9.5298005362978722e-01      1
   729  9.5280748584449770e-01      1
   730  9.5268452704219198e-01      1
   731  9.5252733570474502e-01      1
   732  9.5190195770936614e-01      1
   733  9.5153092960603525e-01      1
   734  9.5105253183384575e-01      1
   735  9.5077020815364754e-01      1
   736  9.5066581303837605e-01      1
   737  9.5053310734109453e-01      1
   738  9.5034736132444464e-01      1
   739  9.5030812752544358e-01      1
   740  9.4993904336569135e-01      1
   741  9.4971446717081387e-01      1
   742  9.4936153330864348e-01      1
   743  9.4933031487561281e-01      1
   744  9.4902894485592182e-01      1
   745  9.4858052354590650e-01      1
   746  9.4849529343484584e-01      1
   747  9.4802799899249834e-01      1
   748  9.4784533140913640e-01      1
   749  9.4751847635420405e-01      1
   750  9.4720161238780243e-01      1
   751  9.4685171369155174e-01      1
   752  9.4664424064851072e-01      1
   753  9.4603637336904689e-01      1
   754  9.4590068979892106e-01      1
   755  9.4585882667410004e-01      1
   756  9.4553469826744696e-01      1
   757  9.4530253318740398e-01      1
   758  9.4516909824310646e-01      1
   759  9.4453699420403425e-01      1
   760  9.4393592410588689e-01      1
   761  9.4380218507495595e-01      1
   762  9.4356422278657170e-01      1
   763  9.4322687999519172e-01      1
   764  9.4266410735468853e-01      1
   765  9.4260130357945759e-01      1
   766  9.4216258943701936e-01      1
   767  9.4129061654251578e-01      1
   768  9.4094637270793069e-01      1
   769  9.4078311011744287e-01      1
   770  9.4059588514453973e-01      1
   771  9.3994212356391005e-01      1
   772  9.3931454471732700e-01      1
   773  9.3866914120280054e-01      1
   774  9.3822325583570909e-01      1
   775  9.3725762095987164e-01      1
   776  9.3671296151866013e-01      1
   777  9.3627281077506741e-01      1
   778  9.3615375203375140e-01      1
   779  9.3575842544264520e-01      1
   780  9.3494752900169265e-01      1
   781  9.3437240931841148e-01      1
   782  9.3389117883385175e-01      1
   783  9.3378094116836985e-01      1
   784  9.3326421620729016e-01      1
   785  9.3277701468273477e-01      1
   786  9.3224273583362960e-01      1
   787  9.3151771341962031e-01      1
   788  9.3105478183355972e-01      1
   789  9.3062385710183959e-01      1
   790  9.3018799127741669e-01      1
   791  9.2944895769286251e-01      1
   792  9.2928318872507887e-01      1
   793  9.2824441899776100e-01      1
   794  9.2779226139362170e-01      1
   795  9.2716794991868379e-01      1
   796  9.2602560223460928e-01      1
   797  9.2567113378651233e-01      1
   798  9.2546026912964008e-01      1
   799  9.2451843934738409e-01      1
   800  9.2433022524481323e-01      1
   801  9.2390595900006045e-01      1
   802  9.2368897540551997e-01      1
   803  9.2287795889516133e-01      1
   804  9.2246458090815353e-01      1
   805  9.2155630889339690e-01      1
   806  9.2061000318068076e-01      1
   807  9.2036370215038854e-01      1
   808  9.1932056790802552e-01      1
   809  9.1881191874214341e-01      1
   810  9.1873304035074421e-01      1
   811  9.1791110782404961e-01      1
   812  9.1748549176130578e-01      1
   813  9.1703641340852793e-01      1
   814  9.1663081172735672e-01      1
   815  9.1610361792852490e-01      1
   816  9.1498486030478055e-01      1
   817  9.1416856885755182e-01      1
   818  9.1401791292119772e-01      1
   819  9.1371370384966444e-01      1
   820  9.1275420276660135e-01      1
   821  9.1219661122743778e-01      1
   822  9.1111203545207287e-01      1
   823  9.0997557917932892e-01      1
   824  9.0897321248524610e-01      1
   825  9.0811816952710522e-01      1
   826  9.0794513048506986e-01      1
   827  9.0703761595664778e-01      1
   828  9.0680812809104139e-01      1
   829  9.0641315215502594e-01      1
   830  9.0594633084505427e-01      1
   831  9.0459635697655572e-01      1
   832  9.0347075824962075e-01      1
   833  9.0290235593273238e-01      1
   834  9.0145961600147362e-01      1
   835  9.0113718335120419e-01      1
   836  9.0064420464759187e-01      1
   837  8.9924962744181614e-01      1
   838  8.9877703762968186e-01      1
   839  8.9753380454438270e-01      1
   840  8.9714349524356485e-01      1
   841  8.9512814861130241e-01      1
   842  8.9467481192314180e-01      1
   843  8.9443899043172126e-01      1
   844  8.9373547914970775e-01      1
   845  8.9316137505410598e-01      1
   846  8.9217411199699903e-01      1
   847  8.9155769048538902e-01      1
   848  8.9045277069853290e-01      1
   849  8.8964576945574292e-01      1
   850  8.8899787616633108e-01      1
   851  8.8783362889647433e-01      1
   852  8.8729081187651748e-01      1
   853  8.8507571915392080e-01      1
   854  8.8441349753785059e-01      1
   855  8.8247275748426213e-01      1
   856  8.8230668821252822e-01      1
   857  8.8218558192964536e-01      1
   858  8.8093470435559118e-01      1
   859  8.7967170816583429e-01      1
   860  8.7891938426970373e-01      1
   861  8.7820399981324448e-01      1
   862  8.7778479238476670e-01      1
   863  8.7661318481633976e-01      1
   864  8.7602085839965316e-01      1
   865  8.7485583268235179e-01      1
   866  8.7440427525200126e-01      1
   867  8.7411207816730052e-01      1
   868  8.7271357390954296e-01      1
   869  8.7090947996379076e-01      1
   870  8.6775068872726824e-01      1
   871  8.6627844690333267e-01      1
   872  8.6591142074026684e-01      1
   873  8.6504295129477715e-01      1
   874  8.6401197191686208e-01      1
   875  8.6260154371237874e-01      1
   876  8.6139769842004665e-01      1
   877  8.5926096591340828e-01      1
   878  8.5734973274414228e-01      1
   879  8.5600009031613511e-01      1
   880  8.5553591434132192e-01      1
   881  8.5363689245691321e-01      1
   882  8.5314656822117563e-01      1
   883  8.5149988035468882e-01      1
   884  8.5051133240059429e-01      1
   885  8.4985515081948471e-01      1
   886  8.4898282576206174e-01      1
   887  8.4733421739401094e-01      1
   888  8.4604526411717518e-01      1
   889  8.4469324672154111e-01      1
   890  8.4344837593449318e-01      1
   891  8.4326836707754271e-01      1
   892  8.4125502739716917e-01      1
   893  8.3855250268336334e-01      1
   894  8.3709960073741407e-01      1
   895  8.3665577774732536e-01      1
   896  8.3460764043351587e-01      1
   897  8.3142366321137628e-01      1
   898  8.3082759240848092e-01      1
   899  8.2912608493719409e-01      1
   900  8.2777305242336718e-01      1
   901  8.2705859662042192e-01      1
   902  8.2501651925351593e-01      1
   903  8.2300894320052775e-01      1
   904  8.2198779078213768e-01      1
   905  8.1962422144015479e-01      1
   906  8.1801117059945727e-01      1
   907  8.1719364026451691e-01      1
   908  8.1635190925007828e-01      1
   909  8.1387874678915573e-01      1
   910  8.1143695696523999e-01      1
   911  8.1006826119457243e-01      1
   912  8.0878826866568709e-01      1
   913  8.0702372581940474e-01      1
   914  8.0439735721899142e-01      1
   915  8.0107046442828156e-01      1
   916  8.0089708315173425e-01      1
   917  7.9898724789158826e-01      1
   918  7.9825224663661620e-01      1
   919  7.9710048075412654e-01      1
   920  7.9629609936224088e-01      1
   921  7.9474089218146871e-01      1
   922  7.9337388182999347e-01      1
   923  7.9166121660546240e-01      1
   924  7.8967714012653212e-01      1
   925  7.8898566607354914e-01      1
   926  7.8818729659615339e-01      1
   927  7.8412060595011956e-01      1
   928  7.8069815486865135e-01      1
   929  7.7970825492084350e-01      1
   930  7.7814950390030713e-01      1
   931  7.7774552994302348e-01      1
   932  7.7569225416756904e-01      1
   933  7.7408572416608801e-01      1
   934  7.7254847144245731e-01      1
   935  7.7141902142598939e-01      1
   936  7.7098713916114336e-01      1
   937  7.7060588342974967e-01      1
   938  7.6931213513376939e-01      1
   939  7.6873385573547737e-01      1
   940  7.6724231354454187e-01      1
   941  7.6635600671590132e-01      1
   942  7.6411334040479284e-01      1
   943  7.6386829521179733e-01      1
   944  7.6302889880769897e-01      1
   945  7.6224837700922599e-01      1
   946  7.6001090599702792e-01      1
   947  7.5922711202663773e-01      1
   948  7.5846283281236082e-01      1
   949  7.5705903637327354e-01      1
   950  7.5572060036417987e-01      1
   951  7.5547685179122015e-01      1
   952  7.5438139917784719e-01      1
   953  7.5330478538261902e-01      1
   954  7.5232502089157494e-01      1
   955  7.5080438260570126e-01      1
   956  7.4896414550135559e-01      1
   957  7.4827052135479033e-01      1
   958  7.4717030965615450e-01      1
   959  7.4676733590993016e-01      1
   960  7.4533500083368776e-01      1
   961  7.4468205130094323e-01      1
   962  7.4462851101519267e-01      1
   963  7.4408152070917666e-01      1
   964  7.4272982311908753e-01      1
   965  7.4121846311091311e-01      1
   966  7.4076528346648396e-01      1
   967  7.3998109862973782e-01      1
   968  7.3882865893478111e-01      1
   969  7.3851899552334010e-01      1
   970  7.3669553076546979e-01      1
   971  7.3491549951917523e-01      1
   972  7.3375101978023505e-01      1
   973  7.3223120837694633e-01      1
   974  7.3106078115463369e-01      1
   975  7.3060425397355067e-01      1
   976  7.3031736252387758e-01      1
   977  7.2868439262221996e-01      1
   978  7.2819265211549311e-01      1
   979  7.2657434922165609e-01      1
   980  7.2610625710323895e-01      1
   981  7.2422421333722009e-01      1
   982  7.2377165059254855e-01      1
   983  7.2317301591900995e-01      1
   984  7.2258888828520862e-01      1
   985  7.2107832519372572e-01      1
   986  7.1947494350740582e-01      1
   987  7.1871293144006454e-01      1
   988  7.1743565415340438e-01      1
   989  7.1730673061556038e-01      1
   990  7.1661404284364982e-01      1
   991  7.1601696255580449e-01      1
   992  7.1528711953718127e-01      1
   993  7.1400212358613846e-01      1
   994  7.1333693375519847e-01      1
   995  7.1280514922980898e-01      1
   996  7.1228268412671647e-01      1
   997  7.1121264889942870e-01      1
   998  7.1059526394319383e-01      1
   999  7.0922376268714216e-01      1
  1000  7.0856888309841548e-01      1
  1001  7.0817971557866910e-01      1
  1002  7.0685880941891821e-01      1
  1003  7.0602745551153212e-01      1
  1004  7.0556034828852232e-01      1
  1005  7.0506737007615816e-01      1
  1006  7.0387741812750315e-01      1
  1007  7.0305370513984800e-01      1
  1008  7.0254299612351689e-01      1
  1009  7.0210904290082776e-01      1
  1010  7.0172467659100835e-01      1
  1011  6.9980309353674774e-01      1
  1012  6.9918339880277947e-01      1
  1013  6.9892092888754942e-01      1
  1014  6.9763390088731836e-01      1
  1015  6.9686519745148379e-01      1
  1016  6.9592559955094757e-01      1
  1017  6.9549413441065544e-01      1
  1018  6.9476427119099904e-01      1
  1019  6.9397709004254249e-01      1
  1020  6.9348828693484965e-01      1
  1021  6.9272620669038010e-01      1
  1022  6.9191745239319280e-01      1
  1023  6.9173725703111277e-01      1
  1024  6.9057838002501148e-01      1
  1025  6.8932398989246935e-01      1
  1026  6.8868664239359134e-01      1
  1027  6.8834294801093843e-01      1
  1028  6.8767167215389513e-01      1
  1029  6.8664420477886201e-01      1
  1030  6.8575453461607649e-01      1
  1031  6.8480968555851096e-01      1
  1032  6.8395346054317951e-01      1
  1033  6.8330746237518802e-01      1
  1034  6.8262884605887442e-01      1
  1035  6.8185860798836306e-01      1
  1036  6.8135812057427336e-01      1
  1037  6.8068848706504748e-01      1
  1038  6.8047705954151261e-01      1
  1039  6.7909798938335864e-01      1
  1040  6.7899624083778576e-01      1
  1041  6.7837578550309252e-01      1
  1042  6.7760988548116730e-01      1
  1043  6.7701389090469000e-01      1
  1044  6.7643509827215642e-01      1
  1045  6.7553860474074645e-01      1
  1046  6.7463022636489967e-01      1
  1047  6.7453307711275157e-01      1
  1048  6.7379457315500990e-01      1
  1049  6.7302303942825892e-01      1
  1050  6.7249477592065432e-01      1
  1051  6.7230974106274533e-01      1
  1052  6.7206893003864088e-01      1
  1053  6.7146316351301227e-01      1
  1054  6.7104192949006125e-01      1
  1055  6.6984253955057815e-01      1
  1056  6.6940051111209509e-01      1
  1057  6.6855853603659543e-01      1
  1058  6.6834085758091133e-01      1
  1059  6.6749427320576793e-01      1
  1060  6.6633489079527686e-01      1
  1061  6.6581766142886867e-01      1
  1062  6.6499124868092885e-01      1
  1063  6.6459009934238189e-01      1
  1064  6.6436691262708647e-01      1
  1065  6.6347094408684648e-01      1
  1066  6.6271783936736117e-01      1
  1067  6.6217867186466761e-01      1
  1068  6.6154665619763164e-01      1
  1069  6.6124427659620022e-01      1
  1070  6.6066222976680100e-01      1
  1071  6.5991980729332689e-01      1
  1072  6.5944177624251588e-01      1
  1073  6.5866331148055179e-01      1
  1074  6.5809217486654326e-01      1
  1075  6.5734828597894779e-01      1
  1076  6.5628722738426282e-01      1
  1077  6.5560965636173285e-01      1
  1078  6.5502903661954770e-01      1
  1079  6.5452550531960429e-01      1
  1080  6.5440507749692756e-01      1
  1081  6.5380695719113147e-01      1
  1082  6.5334731355429121e-01      1
  1083  6.5292132320889518e-01      1
  1084  6.5188445554719343e-01      1
  1085  6.5165010832141501e-01      1
  1086  6.5111521084357571e-01      1
  1087  6.5105932524997712e-01      1
  1088  6.5019193532949626e-01      1
  1089  6.4963258682602421e-01      1
  1090  6.4900197109367941e-01      1
  1091  6.4871139475657058e-01      1
  1092  6.4810858791739667e-01      1
  1093  6.4768879668308310e-01      1
  1094  6.4734277369518145e-01      1
  1095  6.4690700548650293e-01      1
  1096  6.4609532310963169e-01      1
  1097  6.4571843968418086e-01      1
  1098  6.4555630057890823e-01      1
  1099  6.4507909767749638e-01      1
  1100  6.4404543714964713e-01      1
  1101  6.4379233409486580e-01      1
  1102  6.4345832466067743e-01      1
  1103  6.4301951883301356e-01      1
  1104  6.4228020998320368e-01      1
  1105  6.4190281206141286e-01      1
  1106  6.4156393539126266e-01      1
  1107  6.4105336434650217e-01      1
  1108  6.4095068100552643e-01      1
  1109  6.4021076353795048e-01      1
  1110  6.3991343790614674e-01      1
  1111  6.3982811361538061e-01      1
  1112  6.3930353094642900e-01      1
  1113  6.3902374375631155e-01      1
  1114  6.3872898675196499e-01      1
  1115  6.3844296677905865e-01      1
  1116  6.3795812744472524e-01      1
  1117  6.3782402880692290e-01      1
  1118  6.3750473931377238e-01      1
  1119  6.3710673265976125e-01      1
  1120  6.3660913226983096e-01      1
  1121  6.3621694539967566e-01      1
  1122  6.3549251266460127e-01      1
  1123  6.3546002997311202e-01      1
  1124  6.3521528828316243e-01      1
  1125  6.3482546181825872e-01      1
  1126  6.3463116487640181e-01      1
  1127  6.3398799594052879e-01      1
  1128  6.3363184776514692e-01      1
  1129  6.3345245703051345e-01      1
  1130  6.3303637425888215e-01      1
  1131  6.3296027228799168e-01      1
  1132  6.3198369581854863e-01      1
  1133  6.3182459507240951e-01      1
  1134  6.3148505825269696e-01      1
  1135  6.3099752058569314e-01      1
  1136  6.3097007224256674e-01      1
  1137  6.3055765425653088e-01      1
  1138  6.3005434073708655e-01      1
  1139  6.2952301146641054e-01      1
  1140  6.2920370097560718e-01      1
  1141  6.2873539985683291e-01      1
  1142  6.2828416829120959e-01      1
  1143  6.2802682524476450e-01      1
  1144  6.2726774307299460e-01      1
  1145  6.2688811878880768e-01      1
  1146  6.2676304220690382e-01      1
  1147  6.2633523329323337e-01      1
  1148  6.2611226876925774e-01      1
  1149  6.2592514202456717e-01      1
  1150  6.2540593833197478e-01      1
  1151  6.2494396737002400e-01      1
  1152  6.2399067702609778e-01      1
  1153  6.2384766826553772e-01      1
  1154  6.2323565705234196e-01      1
  1155  6.2280919424813885e-01      1
  1156  6.2252579006217890e-01      1
  1157  6.2234646242801128e-01      1
  1158  6.2195363983038388e-01      1
  1159  6.2119450623012018e-01      1
  1160  6.2075663298928041e-01      1
  1161  6.1998797835715780e-01      1
  1162  6.1948726701061618e-01      1
  1163  6.1901293394242030e-01      1
  1164  6.1874021208692842e-01      1
  1165  6.1843696293452488e-01      1
  1166  6.1793454254877234e-01      1
  1167  6.1770003060294487e-01      1
  1168  6.1698094983566765e-01      1
  1169  6.1649944468953832e-01      1
  1170  6.1604879812117197e-01      1
  1171  6.1565745876722155e-01      1
  1172  6.1523398668983575e-01      1
  1173  6.1496225850809427e-01      1
  1174  6.1421984878515479e-01      1
  1175  6.1340433622917678e-01      1
  1176  6.1324220183984013e-01      1
  1177  6.1235730859095594e-01      1
  1178  6.1220176554692396e-01      1
  1179  6.1208002694411501e-01      1
  1180  6.1172877003357673e-01      1
  1181  6.1135892682081716e-01      1
  1182  6.1101633819354018e-01      1
  1183  6.1057875829652053e-01      1
  1184  6.1032528545853082e-01      1
  1185  6.0963886635474118e-01      1
  1186  6.0937505411818060e-01      1
  1187  6.0849910756537340e-01      1
  1188  6.0833969590116155e-01      1
  1189  6.0777161564530724e-01      1
  1190  6.0762931461870251e-01      1
  1191  6.0727517005492349e-01      1
  1192  6.0607894548132779e-01      1
  1193  6.0552807991805568e-01      1
  1194  6.0535888847195596e-01      1
  1195  6.0509477584196070e-01      1
  1196  6.0476702253902104e-01      1
  1197  6.0402928487473107e-01      1
  1198  6.0339546527393961e-01      1
  1199  6.0282418669038385e-01      1
  1200  6.0224784706720813e-01      1
  1201  6.0198304021614124e-01      1
  1202  6.0172403094774041e-01      1
  1203  6.0144186152304779e-01      1
  1204  6.0102755734621660e-01      1
  1205  6.0064604718274350e-01      1
  1206  6.0050930456620322e-01      1
  1207  6.0025338969057840e-01      1
  1208  5.9967636669953295e-01      1
  1209  5.9942876967001668e-01      1
  1210  5.9914242490410274e-01      1
  1211  5.9880586238321076e-01      1
  1212  5.9845672083100376e-01      1
  1213  5.9761305147112032e-01      1
  1214  5.9737587743871823e-01      1
  1215  5.9710660159730455e-01      1
  1216  5.9657281717247079e-01      1
  1217  5.9595527749722743e-01      1
  1218  5.9528569031486700e-01      1
  1219  5.9503808006460268e-01      1
  1220  5.9407759754512246e-01      1
  1221  5.9379609372574893e-01      1
  1222  5.9343145567986699e-01      1
  1223  5.9317246024547088e-01      1
  1224  5.9296778580283038e-01      1
  1225  5.9257854105835139e-01      1
  1226  5.9210661359053229e-01      1
  1227  5.9146717892758394e-01      1
  1228  5.9141860613626396e-01      1
  1229  5.9101013420225479e-01      1
  1230  5.9047561786470648e-01      1
  1231  5.9013233876040883e-01      1
  1232  5.8971823746101903e-01      1
  1233  5.8906781265767283e-01      1
  1234  5.8847781295571377e-01      1
  1235  5.8820436194987202e-01      1
  1236  5.8776637430817402e-01      1
  1237  5.8731376997992935e-01      1
  1238  5.8724834013174632e-01      1
  1239  5.8672603865152073e-01      1
  1240  5.8651892996153943e-01      1
  1241  5.8598812423917257e-01      1
  1242  5.8561339649355704e-01      1
  1243  5.8523962910442007e-01      1
  1244  5.8507479801532558e-01      1
  1245  5.8461424996538525e-01      1
  1246  5.8392323666201862e-01      1
  1247  5.8312781627155830e-01      1
  1248  5.8287721938793280e-01      1
  1249  5.8248159545490474e-01      1
  1250  5.8219165184378507e-01      1
  1251  5.8216489291211848e-01      1
  1252  5.8195731102427939e-01      1
  1253  5.8128881986788661e-01      1
  1254  5.8114058418456482e-01      1
  1255  5.8043530320725367e-01      1
  1256  5.8041038118023758e-01      1
  1257  5.8037617547624554e-01      1
  1258  5.8029462335200221e-01      1
  1259  5.8003839202315477e-01      1
  1260  5.7987531563704831e-01      1
  1261  5.7980981417931521e-01      1
  1262  5.7960491031191974e-01      1
  1263  5.7918814563112153e-01      1
  1264  5.7885214484652725e-01      1
  1265  5.7864763472260938e-01      1
  1266  5.7838157350957020e-01      1
  1267  5.7826117905143704e-01      1
  1268  5.7812343129605470e-01      1
  1269  5.7757280968477143e-01      1
  1270  5.7725951278550769e-01      1
  1271  5.7706721887978829e-01      1
  1272  5.7667252904179001e-01      1
  1273  5.7628392534737383e-01      1
  1274  5.7594749745290486e-01      1
  1275  5.7578529793230770e-01      1
  1276  5.7542781645381735e-01      1
  1277  5.7473726101739353e-01      1
  1278  5.7418999775167046e-01      1
  1279  5.7351294071623227e-01      1
  1280  5.7326097042884561e-01      1
  1281  5.7309148457699977e-01      1
  1282  5.7236912055071110e-01      1
  1283  5.7216990527106304e-01      1
  1284  5.7176694523100990e-01      1
  1285  5.7117645298050534e-01      1
  1286  5.7046615545393420e-01      1
  1287  5.6961169993439842e-01      1
  1288  5.6920794693277432e-01      1
  1289  5.6880925958682715e-01      1
  1290  5.6841973493415809e-01      1
  1291  5.6825323344728584e-01      1
  1292  5.6794324416840947e-01      1
  1293  5.6722954101222334e-01      1
  1294  5.6666324321535921e-01      1
  1295  5.6607117086162795e-01      1
  1296  5.6516114453409061e-01      1
  1297  5.6497521165480413e-01      1
  1298  5.6435517977346061e-01      1
  1299  5.6355269231746630e-01      1
  1300  5.6331607342807688e-01      1
  1301  5.6316056085599375e-01      1
  1302  5.6249573925122132e-01      1
  1303  5.6223702927937169e-01      1
  1304  5.6090109648159814e-01      1
  1305  5.6058257379327348e-01      1
  1306  5.6034485282778601e-01      1
  1307  5.5926464595919179e-01      1
  1308  5.5861389733020239e-01      1
  1309  5.5811426634176042e-01      1
  1310  5.5735851611414866e-01      1
  1311  5.5699258551115549e-01      1
  1312  5.5585550498051062e-01      1
  1313  5.5543296884722060e-01      1
  1314  5.5407939923206528e-01      1
  1315  5.5382648403060175e-01      1
  1316  5.5323866500780694e-01      1
  1317  5.5313175554946115e-01      1
  1318  5.5211155760333375e-01      1
  1319  5.5158064444955734e-01      1
  1320  5.5134639803621577e-01      1
  1321  5.5064898317530353e-01      1
  1322  5.5024949414788926e-01      1
  1323  5.4951057024354644e-01      1
  1324  5.4915185651740162e-01      1
  1325  5.4840242828104224e-01      1
  1326  5.4809994057072819e-01      1
  1327  5.4747048015699151e-01      1
  1328  5.4728765075527708e-01      1
  1329  5.4614995831369451e-01      1
  1330  5.4577081812026218e-01      1
  1331  5.4425105814081920e-01      1
  1332  5.4407091039568467e-01      1
  1333  5.4300138158851807e-01      1
  1334  5.4181758706077032e-01      1
  1335  5.4111902811765067e-01      1
  1336  5.4047808254934504e-01      1
  1337  5.4036766532530789e-01      1
  1338  5.3986799009327890e-01      1
  1339  5.3886365257142921e-01      1
  1340  5.3739873997667875e-01      1
  1341  5.3706650833058600e-01      1
  1342  5.3689048784622928e-01      1
  1343  5.3606272210402317e-01      1
  1344  5.3497012550923639e-01      1
  1345  5.3416348032655259e-01      1
  1346  5.3388455659199396e-01      1
  1347  5.3360133301797308e-01      1
  1348  5.3284282896453250e-01      1
  1349  5.3200477282737213e-01      1
  1350  5.3117317424394417e-01      1
  1351  5.3049632399113000e-01      1
  1352  5.2954119313649461e-01      1
  1353  5.2918065474999509e-01      1
  1354  5.2817214419264413e-01      1
  1355  5.2743955090737160e-01      1
  1356  5.2721497709322729e-01      1
  1357  5.2661952826352387e-01      1
  1358  5.2627750536684281e-01      1
  1359  5.2497762575602380e-01      1
  1360  5.2447350088672762e-01      1
  1361  5.2356417125141475e-01      1
  1362  5.2243774029943890e-01      1
  1363  5.2222154198531745e-01      1
  1364  5.2148516159996872e-01      1
  1365  5.2082183811824978e-01      1
  1366  5.2040690394270361e-01      1
  1367  5.1960526976176502e-01      1
  1368  5.1874152944331298e-01      1
  1369  5.1847130857044799e-01      1
  1370  5.1736885627990403e-01      1
  1371  5.1611687597483236e-01      1
  1372  5.1563271420976764e-01      1
  1373  5.1493882524523327e-01      1
  1374  5.1465234552643491e-01      1
  1375  5.1376385676674730e-01      1
  1376  5.1252214373899363e-01      1
  1377  5.0952770573697959e-01      1
  1378  5.0911900097523155e-01      1
  1379  5.0836395720818617e-01      1
  1380  5.0586220779060209e-01      1
  1381  5.0397803045658451e-01      1
  1382  5.0381480004621315e-01      1
  1383  5.0231261918324277e-01      1
  1384  5.0118977650919561e-01      1
  1385  4.9897028921343189e-01      1
  1386  4.9771646300266137e-01      1
  1387  4.9585195838351037e-01      1
  1388  4.9453532677245837e-01      1
  1389  4.9266650422422475e-01      1
  1390  4.9024308745798595e-01      1
  1391  4.8667095884640205e-01      1
  1392  4.8393550428093540e-01      1
  1393  4.8367616596181484e-01      1
  1394  4.8104615358835828e-01      1
  1395  4.7964983928503935e-01      1
  1396  4.7557557256361455e-01      1
  1397  4.7451828788336337e-01      1
  1398  4.7288472629187039e-01      1
  1399  4.7068051295659297e-01      1
  1400  4.6922769257844954e-01      1
  1401  4.6740067552382175e-01      1
  1402  4.6483229129202175e-01      1
  1403  4.6384578076588118e-01      1
  1404  4.6274502119772404e-01      1
  1405  4.5760409459416546e-01      1
  1406  4.5656951592625256e-01      1
  1407  4.5400391078963226e-01      1
  1408  4.5166762352643208e-01      1
  1409  4.5058917148055427e-01      1
  1410  4.4751592308164528e-01      1
  1411  4.4409903113146248e-01      1
  1412  4.4318624964716291e-01      1
  1413  4.4038911797327790e-01      1
  1414  4.3902371266671736e-01      1
  1415  4.3658950635195820e-01      1
  1416  4.3593857246938639e-01      1
  1417  4.3395231201552092e-01      1
  1418  4.3201566396113827e-01      1
  1419  4.2905235101637895e-01      1
  1420  4.2713928425623643e-01      1
  1421  4.2589193971713363e-01      1
  1422  4.2394639706772730e-01      1
  1423  4.2288180940360121e-01      1
  1424  4.1984655939752591e-01      1
  1425  4.1701465864569154e-01      1
  1426  4.1166385512094050e-01      1
  1427  4.0751421116161507e-01      1
  1428  4.0636999687441133e-01      1
  1429  4.0278506092064809e-01      1
  1430  4.0051863562334139e-01      1
  1431  3.9863488693463384e-01      1
  1432  3.9772410558147686e-01      1
  1433  3.9673360065915414e-01      1
  1434  3.9609598733253598e-01      1
  1435  3.9549264661244005e-01      1
  1436  3.9444611037475957e-01      1
  1437  3.9391896229831730e-01      1
  1438  3.9365835486724088e-01      1
  1439  3.9358938513130165e-01      1
  1440  3.9345395960242913e-01      1
  1441  3.9258656574405215e-01      1
  1442  3.9219269757539299e-01      1
  1443  3.9143726310185484e-01      1
  1444  3.9072327421446240e-01      1
  1445  3.9042225354646104e-01      1
  1446  3.8977913505770939e-01      1
  1447  3.8951026294920149e-01      1
  1448  3.8869716649361602e-01      1
  1449  3.8750980602414425e-01      1
  1450  3.8726451325467198e-01      1
  1451  3.8676159523596326e-01      1
  1452  3.8525788933830291e-01      1
  1453  3.8419226694798836e-01      1
  1454  3.8399629597636803e-01      1
  1455  3.8368760674990865e-01      1
  1456  3.8325587056261040e-01      1
  1457  3.8303439223831443e-01      1
  1458  3.8255438887404192e-01      1
  1459  3.8195836306098879e-01      1
  1460  3.8175990086096273e-01      1
  1461  3.8124067456183064e-01      1
  1462  3.8089922604962639e-01      1
  1463  3.8035006717804470e-01      1
  1464  3.7912954108080366e-01      1
  1465  3.7828416571239093e-01      1
  1466  3.7383650670181418e-01      1
  1467  3.7144689812300241e-01      1
  1468  3.6873307115188264e-01      1
  1469  3.6781877670833690e-01      1
  1470  3.6711122479510760e-01      1
  1471  3.6527563313948652e-01      1
  1472  3.6388348288668904e-01      1
  1473  3.6320780011345533e-01      1
  1474  3.5875646969083363e-01      1
  1475  3.5814731050938781e-01      1
  1476  3.5461664666852349e-01      1
  1477  3.5300868877958197e-01      1
  1478  3.5104714042356011e-01      1
  1479  3.4964268803372900e-01      1
  1480  3.4818122359678938e-01      1
  1481  3.4427248329370203e-01      1
  1482  3.4283867081386038e-01      1
  1483  3.4207666997175773e-01      1
  1484  3.3960185255391639e-01      1
  1485  3.3888537972198396e-01      1
  1486  3.3665517347519519e-01      1
  1487  3.3494366857665014e-01      1
  1488  3.3276845075070560e-01      1
  1489  3.3005144041054113e-01      1
  1490  3.2794929373957410e-01      1
  1491  3.2704901918819140e-01      1
  1492  3.2481426020509302e-01      1
  1493  3.2227608754656517e-01      1
  1494  3.1906773940497624e-01      1
  1495  3.1870592832984240e-01      1
  1496  3.1558623335056513e-01      1
  1497  3.1331263577537449e-01      1
  1498  3.1091035029899389e-01      1
  1499  3.0780640998195763e-01      1
  1500  3.0673653250718980e-01      1
  1501  3.0515837446026511e-01      1
  1502  3.0072361108626855e-01      1
  1503  2.9584537032320113e-01      1
  1504  2.9394981670844750e-01      1
  1505  2.9039488933013585e-01      1
  1506  2.8892078597431742e-01      1
  1507  2.8269337957101498e-01      1
  1508  2.8223377474071992e-01      1
  1509  2.8009931362769175e-01      1
  1510  2.7774834288286054e-01      1
  1511  2.7585394927753776e-01      1
  1512  2.7254238241815548e-01      1
  1513  2.6725709059770403e-01      1
  1514  2.6643311316570190e-01      1
  1515  2.6394467855107501e-01      1
  1516  2.6135273090450345e-01      1
  1517  2.5636614564986310e-01      1
  1518  2.5447462072912180e-01      1
  1519  2.5360822712593700e-01      1
  1520  2.5181202796369206e-01      1
  1521  2.4824428466605780e-01      1
  1522  2.4505285252564363e-01      1
  1523  2.4211060997260517e-01      1
  1524  2.3886848805882438e-01      1
  1525  2.3854497823081716e-01      1
  1526  2.3777515840133520e-01      1
  1527  2.3622985561495838e-01      1
  1528  2.3374675335174575e-01      1
  1529  2.3105028316074816e-01      1
  1530  1.9328658022230621e-01      1
  1531  1.8004271493685894e-01      1
  1532  1.0516572446437351e-01      1
  1533  8.4805493259011003e-02      1
  1534  6.8131677724108053e-02      1


==> inc/plotdata/robustness_eigvals/Srand1_viscDrMagn4_l4_S.txt <==
number  eigenvalue              label
     0  3.2548295683837408e-02      0
     1  3.2547246913626052e-02      0
     2  3.2546563461282617e-02      0
     3  3.2545962478216298e-02      0
     4  3.2543416715854409e-02      0
     5  3.2542860945906096e-02      0
     6  3.2542429920108022e-02      0
     7  3.2541372139331219e-02      0
     8  3.2541000305805416e-02      0
     9  3.2540544439094085e-02      0
    10  3.2539829208888468e-02      0
    11  3.2538972832737788e-02      0
    12  3.2538354508311614e-02      0
    13  3.2537837386393972e-02      0
    14  3.2537513713249075e-02      0
    15  3.2537332599594002e-02      0
    16  3.2536911202746863e-02      0
    17  3.2535308227546009e-02      0
    18  3.2532756480687493e-02      0
    19  3.2531935474866068e-02      0
    20  3.2530759643280623e-02      0
    21  3.2530024534078501e-02      0
    22  3.2529139216777497e-02      0
    23  3.2527128625806569e-02      0
    24  3.2526599658359676e-02      0
    25  3.2525986680735343e-02      0
    26  3.2524472624593112e-02      0
    27  3.2522573179491150e-02      0
    28  3.2520732863020062e-02      0
    29  3.2518459952220469e-02      0
    30  3.2517080092163135e-02      0
    31  3.2516545564604732e-02      0
    32  3.2513441868125492e-02      0
    33  3.2513316272993240e-02      0
    34  3.2510962572068300e-02      0
    35  3.2509508688437432e-02      0
    36  3.2507410926972256e-02      0
    37  3.2506572307656634e-02      0
    38  3.2504695140510423e-02      0
    39  3.2502983931078221e-02      0
    40  3.2501065314504550e-02      0
    41  3.2500489189057215e-02      0
    42  3.2497626508449597e-02      0
    43  3.2497312928114259e-02      0
    44  3.2495113269484614e-02      0
    45  3.2493396975323455e-02      0
    46  3.2491941014305026e-02      0
    47  3.2490675151785602e-02      0
    48  3.2486743927692262e-02      0
    49  3.2484543149321365e-02      0
    50  3.2480043854110130e-02      0
    51  3.2476244024685075e-02      0
    52  3.2475553291698954e-02      0
    53  3.2472798827235007e-02      0
    54  3.2471916569150598e-02      0
    55  3.2468063428950360e-02      0
    56  3.2466295095491801e-02      0
    57  3.2463665050885507e-02      0
    58  3.2461353606331428e-02      0
    59  3.2459981601726751e-02      0
    60  3.2455871305192036e-02      0
    61  3.2454324227135838e-02      0
    62  3.2450649349212331e-02      0
    63  3.2444875608161401e-02      0
    64  3.2442114433224090e-02      0
    65  3.2441177697964167e-02      0
    66  3.2435268139137240e-02      0
    67  3.2434635614472407e-02      0
    68  3.2431099173791618e-02      0
    69  3.2428642220419787e-02      0
    70  3.2426648485509899e-02      0
    71  3.2422300783791859e-02      0
    72  3.2419374798250203e-02      0
    73  3.2417383731924619e-02      0
    74  3.2415552062694697e-02      0
    75  3.2408552685845034e-02      0
    76  3.2405390637198613e-02      0
    77  3.2403351439332442e-02      0
    78  3.2397661630389825e-02      0
    79  3.2396712218861742e-02      0
    80  3.2395599321702433e-02      0
    81  3.2390487445971228e-02      0
    82  3.2387067900922224e-02      0
    83  3.2384882672922694e-02      0
    84  3.2379163205602156e-02      0
    85  3.2375799136394483e-02      0
    86  3.2371168023401169e-02      0
    87  3.2367665363824474e-02      0
    88  3.2363145511284226e-02      0
    89  3.2357942386070843e-02      0
    90  3.2355185083908632e-02      0
    91  3.2353548846629269e-02      0
    92  3.2347436874656993e-02      0
    93  3.2346725939572010e-02      0
    94  3.2336072474871858e-02      0
    95  3.2330938033519663e-02      0
    96  3.2325211572344713e-02      0
    97  3.2322091109654297e-02      0
    98  3.2315672132336382e-02      0
    99  3.2309673120011026e-02      0
   100  3.2303617227400085e-02      0
   101  3.2302784077910346e-02      0
   102  3.2300462069724437e-02      0
   103  3.2297155141826718e-02      0
   104  3.2290172209258811e-02      0
   105  3.2288545416457044e-02      0
   106  3.2281233716124062e-02      0
   107  3.2277000040040464e-02      0
   108  3.2271364146361795e-02      0
   109  3.2267914566875749e-02      0
   110  3.2259453990430675e-02      0
   111  3.2250464269344158e-02      0
   112  3.2245404708035399e-02      0
   113  3.2240884063647487e-02      0
   114  3.2234042906309240e-02      0
   115  3.2232391589352365e-02      0
   116  3.2227683429714590e-02      0
   117  3.2221724289376155e-02      0
   118  3.2210941526048205e-02      0
   119  3.2208467470430865e-02      0
   120  3.2200599111543896e-02      0
   121  3.2198785387654659e-02      0
   122  3.2194094506389964e-02      0
   123  3.2184629128947768e-02      0
   124  3.2176511352773676e-02      0
   125  3.2172241242580640e-02      0
   126  3.2164656303367095e-02      0
   127  3.2156046253102123e-02      0
   128  3.2152272540818837e-02      0
   129  3.2144672229091044e-02      0
   130  3.2137399292770721e-02      0
   131  3.2131613104266245e-02      0
   132  3.2121604301069612e-02      0
   133  3.2115476111829661e-02      0
   134  3.2104438212185664e-02      0
   135  3.2099799639225018e-02      0
   136  3.2095348885313471e-02      0
   137  3.2087991504282265e-02      0
   138  3.2080032703628469e-02      0
   139  3.2076391729435806e-02      0
   140  3.2065891338060981e-02      0
   141  3.2063650653562460e-02      0
   142  3.2054916004493936e-02      0
   143  3.2051878792517925e-02      0
   144  3.2040206213042655e-02      0
   145  3.2035620335509725e-02      0
   146  3.2031014594309376e-02      0
   147  3.2020585891051098e-02      0
   148  3.2018461822276238e-02      0
   149  3.2014602103248573e-02      0
   150  3.2012809274739665e-02      0
   151  3.2010955626189261e-02      0
   152  3.2007550727686206e-02      0
   153  3.2004649123414136e-02      0
   154  3.2000687952096568e-02      0
   155  3.1999515866926211e-02      0
   156  3.1997097966964573e-02      0
   157  3.1992542894057320e-02      0
   158  3.1986732917809360e-02      0
   159  3.1979902778710212e-02      0
   160  3.1973138801253714e-02      0
   161  3.1968636135559336e-02      0
   162  3.1963343953206505e-02      0
   163  3.1960508260057925e-02      0
   164  3.1956792687402286e-02      0
   165  3.1955657149483646e-02      0
   166  3.1948946945119225e-02      0
   167  3.1941911408686144e-02      0
   168  3.1937205721135647e-02      0
   169  3.1934385098065551e-02      0
   170  3.1929976661419106e-02      0
   171  3.1928053159924530e-02      0
   172  3.1922853011358852e-02      0
   173  3.1920913452828589e-02      0
   174  3.1916788763817761e-02      0
   175  3.1911760172842765e-02      0
   176  3.1904823026488435e-02      0
   177  3.1898772338169283e-02      0
   178  3.1890980471069696e-02      0
   179  3.1880708178140732e-02      0
   180  3.1873575013958079e-02      0
   181  3.1859985711846575e-02      0
   182  3.1848127775159690e-02      0
   183  3.1834825321148882e-02      0
   184  3.1813455432730300e-02      0
   185  3.1800474562572761e-02      0
   186  3.1781423439982560e-02      0
   187  3.1765275116658248e-02      0
   188  3.1754978400915068e-02      0
   189  3.1753077734429633e-02      0
   190  3.1731904180671781e-02      0
   191  3.1722976798064011e-02      0
   192  3.1711277233184981e-02      0
   193  3.1705132769943509e-02      0
   194  3.1690554473685732e-02      0
   195  3.1684594725347778e-02      0
   196  3.1682088732872558e-02      0
   197  3.1672865152650630e-02      0
   198  3.1665386067916683e-02      0
   199  3.1652249053524949e-02      0
   200  3.1640199264958056e-02      0
   201  3.1613360268384280e-02      0
   202  3.1608699960612711e-02      0
   203  3.1598854020545186e-02      0
   204  3.1589470310853712e-02      0
   205  3.1585096998323056e-02      0
   206  3.1563418752749900e-02      0
   207  3.1562948051866824e-02      0
   208  3.1550163314675528e-02      0
   209  3.1536183249322211e-02      0
   210  3.1527911818317621e-02      0
   211  3.1519840518986750e-02      0
   212  3.1502681842164530e-02      0
   213  3.1496320991101383e-02      0
   214  3.1493219021172657e-02      0
   215  3.1472014201720508e-02      0
   216  3.1466118435037063e-02      0
   217  3.1462093671648039e-02      0
   218  3.1455999436196057e-02      0
   219  3.1447237005099375e-02      0
   220  3.1444572370817242e-02      0
   221  3.1438831713232827e-02      0
   222  3.1428463748583720e-02      0
   223  3.1420096156015216e-02      0
   224  3.1416736863573755e-02      0
   225  3.1411656289362572e-02      0
   226  3.1396072764922935e-02      0
   227  3.1386208404933183e-02      0
   228  3.1374972327442123e-02      0
   229  3.1367951624798975e-02      0
   230  3.1360078252694497e-02      0
   231  3.1355775095303177e-02      0
   232  3.1338912236130258e-02      0
   233  3.1318999265501024e-02      0
   234  3.1312092593439908e-02      0
   235  3.1308282742538378e-02      0
   236  3.1288193174853450e-02      0
   237  3.1286606325284530e-02      0
   238  3.1271467292998012e-02      0
   239  3.1258042982925151e-02      0
   240  3.1249580077976433e-02      0
   241  3.1231969428204810e-02      0
   242  3.1223647491222507e-02      0
   243  3.1219766668984048e-02      0
   244  3.1202728291204004e-02      0
   245  3.1188947688739831e-02      0
   246  3.1181188450130022e-02      0
   247  3.1164747261831209e-02      0
   248  3.1146337205325458e-02      0
   249  3.1138709073082835e-02      0
   250  3.1119852807720286e-02      0
   251  3.1116160980219520e-02      0
   252  3.1081583848730054e-02      0
   253  3.1077944315198027e-02      0
   254  3.1063508039668914e-02      0
   255  3.1042802301575217e-02      0
   256  3.1026884834134457e-02      0
   257  3.1011493545903657e-02      0
   258  3.0999783414714904e-02      0
   259  3.0992832522101364e-02      0
   260  3.0962459183427916e-02      0
   261  3.0951944500703262e-02      0
   262  3.0942710528784785e-02      0
   263  3.0919831335080496e-02      0
   264  3.0906155880093249e-02      0
   265  3.0895856152050333e-02      0
   266  3.0884839456228785e-02      0
   267  3.0865647384938404e-02      0
   268  3.0852861493313937e-02      0
   269  3.0823550037203599e-02      0
   270  3.0806690477179821e-02      0
   271  3.0785159960084039e-02      0
   272  3.0763633642915046e-02      0
   273  3.0748875178866576e-02      0
   274  3.0729167366503028e-02      0
   275  3.0719519154762988e-02      0
   276  3.0712498486988447e-02      0
   277  3.0669509249192154e-02      0
   278  3.0651662680669853e-02      0
   279  3.0629018428929539e-02      0
   280  3.0615874630482057e-02      0
   281  3.0602676883314958e-02      0
   282  3.0554719034947043e-02      0
   283  3.0536919497171983e-02      0
   284  3.0519976297286616e-02      0
   285  3.0491500014222506e-02      0
   286  3.0467111867151744e-02      0
   287  3.0434135063184986e-02      0
   288  3.0420736151845332e-02      0
   289  3.0392075264659212e-02      0
   290  3.0352481567205731e-02      0
   291  3.0346751684175874e-02      0
   292  3.0313860281071903e-02      0
   293  3.0298925374703287e-02      0
   294  3.0291484298888324e-02      0
   295  3.0245640143567499e-02      0
   296  3.0235739523705805e-02      0
   297  3.0170443072923988e-02      0
   298  3.0163418853314538e-02      0
   299  3.0114668574761683e-02      0
   300  3.0083407356960322e-02      0
   301  3.0053922633096149e-02      0
   302  3.0042538293654966e-02      0
   303  3.0026963350126223e-02      0
   304  2.9993165391337475e-02      0
   305  2.9966604161231779e-02      0
   306  2.9928185039916618e-02      0
   307  2.9916052264626999e-02      0
   308  2.9879104618902821e-02      0
   309  2.9836961999506081e-02      0
   310  2.9785638558158401e-02      0
   311  2.9770475952836061e-02      0
   312  2.9743691295598389e-02      0
   313  2.9731517866187690e-02      0
   314  2.9695309997521836e-02      0
   315  2.9643093413741384e-02      0
   316  2.9618357184368574e-02      0
   317  2.9569037124621448e-02      0
   318  2.9529510376017708e-02      0
   319  2.9480065015656812e-02      0
   320  2.9469225229845582e-02      0
   321  2.9422482126749066e-02      0
   322  2.9387739414644232e-02      0
   323  2.9363111985363764e-02      0
   324  2.9337427241424886e-02      0
   325  2.9322650779320194e-02      0
   326  2.9281694185909556e-02      0
   327  2.9230077552088195e-02      0
   328  2.9208808105073029e-02      0
   329  2.9174931762886401e-02      0
   330  2.9135872528545572e-02      0
   331  2.9113055903265430e-02      0
   332  2.9049560407502395e-02      0
   333  2.9011873526904125e-02      0
   334  2.8972539078112702e-02      0
   335  2.8901588690520473e-02      0
   336  2.8850100310029572e-02      0
   337  2.8827308649830245e-02      0
   338  2.8737267143755043e-02      0
   339  2.8699674699279525e-02      0
   340  2.8666017054001475e-02      0
   341  2.8623797377496454e-02      0
   342  2.8556294075996833e-02      0
   343  2.8460111550814536e-02      0
   344  2.8449783459859528e-02      0
   345  2.8357305632739700e-02      0
   346  2.8314859891887673e-02      0
   347  2.8228288964814947e-02      0
   348  2.8031909973143185e-02      0
   349  2.7857408773094977e-02      0
   350  2.7827191499263600e-02      0
   351  2.7431010665450218e-02      0
   352  2.7029189313916575e-02      0
   353  2.6876590969145658e-02      0
   354  2.6637571995990074e-02      0
   355  2.6520980791045947e-02      0
   356  2.6365795961451402e-02      0
   357  2.6130754074633385e-02      0
   358  2.5921192791176273e-02      0
   359  2.5562450796917463e-02      0
   360  2.5420106944869549e-02      0
   361  2.5286569604803535e-02      0
   362  2.5212434694940621e-02      0
   363  2.5021577850811941e-02      0
   364  2.4811135637177090e-02      0
   365  2.4623465847417925e-02      0
   366  2.4495532665177629e-02      0
   367  2.4285431163142312e-02      0
   368  2.3959335344906411e-02      0
   369  2.3875650097230812e-02      0
   370  2.3299287886608698e-02      0
   371  2.3234790804922308e-02      0
   372  2.3157052188886876e-02      0
   373  2.3144369603809559e-02      0
   374  2.3144097545047600e-02      0
   375  2.3143974488886009e-02      0
   376  2.3143169108028067e-02      0
   377  2.3141594376215879e-02      0
   378  2.3140464927949141e-02      0
   379  2.3131493814698666e-02      0
   380  2.3129406005792646e-02      0
   381  2.3118634908110908e-02      0
   382  2.3103082268908670e-02      0
   383  2.3101350914432436e-02      0
   384  2.3086187855750156e-02      0
   385  2.3051321448470458e-02      0
   386  2.3037727105042226e-02      0
   387  2.2989200195772771e-02      0
   388  2.2956298066064189e-02      0
   389  2.2938324924116873e-02      0
   390  2.2893846148206630e-02      0
   391  2.2821091814886417e-02      0
   392  2.2801711831044600e-02      0
   393  2.2682135067048314e-02      0
   394  2.2634797459081042e-02      0
   395  2.2600137228588918e-02      0
   396  2.2521484073703215e-02      0
   397  2.2393216120454064e-02      0
   398  2.2345208852833684e-02      0
   399  2.1986707624421814e-02      0
   400  2.1850673704130189e-02      0
   401  2.1688425319982288e-02      0
   402  2.1460485361536885e-02      0
   403  2.1325688747457248e-02      0
   404  2.0788824627573522e-02      0
   405  2.0616712618755473e-02      0
   406  2.0229622848327418e-02      0
   407  1.9936917465450683e-02      0
   408  1.9283931129704786e-02      0
   409  1.8856501921174478e-02      0
   410  1.8570915724514213e-02      0
   411  1.8424736567733954e-02      0
   412  1.7751709110484019e-02      0
   413  1.7612152639767460e-02      0
   414  1.7247116081632083e-02      0
   415  1.6700185864432768e-02      0
   416  1.6578184081775773e-02      0
   417  1.6333823722505129e-02      0
   418  1.5967089039954609e-02      0
   419  1.4952703330662485e-02      0
   420  1.4178246300137082e-02      0
   421  1.3469446260626844e-02      0
   422  1.3237924560665852e-02      0
   423  1.3161420342154433e-02      0
   424  1.2765473384077141e-02      0
   425  1.1479408906106763e-02      0
   426  1.0963203906928825e-02      0
   427  9.3445830832419863e-03      0
   428  8.2927213523335090e-03      0
   429  8.1522196726772113e-03      0
   430  8.1311548744974673e-03      0
   431  8.1298018704969183e-03      0
   432  8.1291018488211849e-03      0
   433  8.1268506936916403e-03      0
   434  8.1251304861584290e-03      0
   435  8.1244074403270701e-03      0
   436  8.1228581979330486e-03      0
   437  8.1217015903923342e-03      0
   438  8.1206052802824131e-03      0
   439  8.1186350078718897e-03      0
   440  8.1168805127320876e-03      0
   441  8.1155573853986755e-03      0
   442  8.1144147313921399e-03      0
   443  8.1137105337824277e-03      0
   444  8.1131746851481803e-03      0
   445  8.1120825118362501e-03      0
   446  8.1101604433358662e-03      0
   447  8.1097204117526901e-03      0
   448  8.1083095841405824e-03      0
   449  8.1070417544504263e-03      0
   450  8.1058282449431966e-03      0
   451  8.1043023146929339e-03      0
   452  8.1030677162420729e-03      0
   453  8.1011987739186483e-03      0
   454  8.1007983806020856e-03      0
   455  8.0999070536601579e-03      0
   456  8.0981864063490918e-03      0
   457  8.0968170143957182e-03      0
   458  8.0960687471646024e-03      0
   459  8.0950921869274786e-03      0
   460  8.0938186647436672e-03      0
   461  8.0932041736072307e-03      0
   462  8.0918186768246889e-03      0
   463  8.0907386498125164e-03      0
   464  8.0895233173176543e-03      0
   465  8.0886269926405321e-03      0
   466  8.0875780338177314e-03      0
   467  8.0865779200359911e-03      0
   468  8.0853809638953607e-03      0
   469  8.0835798188589776e-03      0
   470  8.0829060412775725e-03      0
   471  8.0819608354571436e-03      0
   472  8.0795821403565216e-03      0
   473  8.0787406779403281e-03      0
   474  8.0783521977854343e-03      0
   475  8.0768745857851768e-03      0
   476  8.0763923746688410e-03      0
   477  8.0750103807282099e-03      0
   478  8.0733579643387180e-03      0
   479  8.0729039193856329e-03      0
   480  8.0716866997058295e-03      0
   481  8.0701841003963763e-03      0
   482  8.0690074930253961e-03      0
   483  8.0684051184735164e-03      0
   484  8.0660829434299457e-03      0
   485  8.0655705242885511e-03      0
   486  8.0645575250286698e-03      0
   487  8.0634818977421245e-03      0
   488  8.0629469677214304e-03      0
   489  8.0621114776574989e-03      0
   490  8.0603301350975799e-03      0
   491  8.0592212360819631e-03      0
   492  8.0587351335409726e-03      0
   493  8.0578505843626504e-03      0
   494  8.0566604382658665e-03      0
   495  8.0556162954472463e-03      0
   496  8.0547269574530369e-03      0
   497  8.0518169924240490e-03      0
   498  8.0509830954209761e-03      0
   499  8.0508601097412265e-03      0
   500  8.0494110446628075e-03      0
   501  8.0490554964904384e-03      0
   502  8.0481242743008809e-03      0
   503  8.0465886082340832e-03      0
   504  8.0457265027397435e-03      0
   505  8.0446819343713786e-03      0
   506  8.0439687447630050e-03      0
   507  8.0430642900783215e-03      0
   508  8.0414577889389039e-03      0
   509  8.0399261580379050e-03      0
   510  8.0395085179707400e-03      0
   511  8.0388273867284792e-03      0
   512  8.0377052943749402e-03      0
   513  8.0370459529257657e-03      0
   514  8.0357040966890572e-03      0
   515  8.0352120170803787e-03      0
   516  8.0345752283923107e-03      0
   517  8.0334973439163213e-03      0
   518  8.0327083334213924e-03      0
   519  8.0325597152400216e-03      0
   520  8.0310315055879839e-03      0
   521  8.0301820681660738e-03      0
   522  8.0282607891304630e-03      0
   523  8.0279965821391554e-03      0
   524  8.0269326989110355e-03      0
   525  8.0261417852289813e-03      0
   526  8.0256214755629780e-03      0
   527  8.0244135850422397e-03      0
   528  8.0243820120692918e-03      0
   529  8.0229134007361470e-03      0
   530  8.0224303883670248e-03      0
   531  8.0221393044986079e-03      0
   532  8.0195410318706500e-03      0
   533  8.0188501528506654e-03      0
   534  8.0182284570788215e-03      0
   535  8.0172124721831495e-03      0
   536  8.0168418063116809e-03      0
   537  8.0164739926107727e-03      0
   538  8.0151118029642941e-03      0
   539  8.0147430289334437e-03      0
   540  8.0139825222417249e-03      0
   541  8.0131760918407593e-03      0
   542  8.0119809489871928e-03      0
   543  8.0109702550357730e-03      0
   544  8.0098923729933491e-03      0
   545  8.0094203872795207e-03      0
   546  8.0079586053360356e-03      0
   547  8.0072388172392032e-03      0
   548  8.0059019209222336e-03      0
   549  8.0052769557161056e-03      0
   550  8.0047946095444297e-03      0
   551  8.0030898923332365e-03      0
   552  8.0026728499188807e-03      0
   553  8.0023070942458804e-03      0
   554  8.0016381056532623e-03      0
   555  8.0007274225552712e-03      0
   556  7.9995566248373551e-03      0
   557  7.9985369027942167e-03      0
   558  7.9975076695161604e-03      0
   559  7.9973895445566295e-03      0
   560  7.9964250125313958e-03      0
   561  7.9960208025571626e-03      0
   562  7.9957185273980807e-03      0
   563  7.9951593039055864e-03      0
   564  7.9947825841581426e-03      0
   565  7.9941993587364264e-03      0
   566  7.9930164678232215e-03      0
   567  7.9925394549928662e-03      0
   568  7.9916845865735005e-03      0
   569  7.9908130363267708e-03      0
   570  7.9898782922466823e-03      0
   571  7.9889523291553997e-03      0
   572  7.9884963729976912e-03      0
   573  7.9883285306036698e-03      0
   574  7.9878678328814904e-03      0
   575  7.9870395209593152e-03      0
   576  7.9864921751463848e-03      0
   577  7.9855993369170146e-03      0
   578  7.9846089843576603e-03      0
   579  7.9834197620770476e-03      0
   580  7.9825347816825723e-03      0
   581  7.9814200219499049e-03      0
   582  7.9803675705596121e-03      0
   583  7.9800598475011312e-03      0
   584  7.9795606649865763e-03      0
   585  7.9778959751016041e-03      0
   586  7.9770960698729038e-03      0
   587  7.9765399276004543e-03      0
   588  7.9755633775594522e-03      0
   589  7.9750748577754049e-03      0
   590  7.9746900314340910e-03      0
   591  7.9734444609961420e-03      0
   592  7.9727630322720504e-03      0
   593  7.9708887163791788e-03      0
   594  7.9702362181595914e-03      0
   595  7.9685702501139186e-03      0
   596  7.9676088364323740e-03      0
   597  7.9675216502899382e-03      0
   598  7.9671816745564509e-03      0
   599  7.9649537657712228e-03      0
   600  7.9639666488388501e-03      0
   601  7.9624168922224209e-03      0
   602  7.9618508552965796e-03      0
   603  7.9611716339832040e-03      0
   604  7.9604592730960818e-03      0
   605  7.9589698454032194e-03      0
   606  7.9574697406249936e-03      0
   607  7.9559532773561571e-03      0
   608  7.9552999898656520e-03      0
   609  7.9547605971620888e-03      0
   610  7.9542058909143967e-03      0
   611  7.9536885129363657e-03      0
   612  7.9526916375053623e-03      0
   613  7.9518477270860213e-03      0
   614  7.9509237208372895e-03      0
   615  7.9498606308152538e-03      0
   616  7.9486542314000218e-03      0
   617  7.9482010814482754e-03      0
   618  7.9467114485715449e-03      0
   619  7.9451938406251126e-03      0
   620  7.9440032353918326e-03      0
   621  7.9425720685263809e-03      0
   622  7.9407682863479757e-03      0
   623  7.9403449860399739e-03      0
   624  7.9381674243782230e-03      0
   625  7.9372491796310188e-03      0
   626  7.9361145933601069e-03      0
   627  7.9353561288988319e-03      0
   628  7.9340132309312326e-03      0
   629  7.9319084014928924e-03      0
   630  7.9315238234599489e-03      0
   631  7.9310212148612971e-03      0
   632  7.9297513460169361e-03      0
   633  7.9283489224742099e-03      0
   634  7.9270537875914173e-03      0
   635  7.9254011874243403e-03      0
   636  7.9251263975266065e-03      0
   637  7.9236287439393791e-03      0
   638  7.9226789470182718e-03      0
   639  7.9197373624753081e-03      0
   640  7.9178830982895750e-03      0
   641  7.9170021321179913e-03      0
   642  7.9163965989847117e-03      0
   643  7.9141221952129630e-03      0
   644  7.9113069794046927e-03      0
   645  7.9107438984230474e-03      0
   646  7.9093827690800162e-03      0
   647  7.9086155252901611e-03      0
   648  7.9071147467599540e-03      0
   649  7.9052804727434926e-03      0
   650  7.9047283875874168e-03      0
   651  7.9034323974507062e-03      0
   652  7.9029922387721871e-03      0
   653  7.9016633753643852e-03      0
   654  7.8990999460102906e-03      0
   655  7.8966610725481005e-03      0
   656  7.8962470936089595e-03      0
   657  7.8938143947498637e-03      0
   658  7.8926381837397582e-03      0
   659  7.8911750242720673e-03      0
   660  7.8897335239114120e-03      0
   661  7.8893255294326618e-03      0
   662  7.8846485610322928e-03      0
   663  7.8815146989268964e-03      0
   664  7.8788370622266766e-03      0
   665  7.8784116905878127e-03      0
   666  7.8742503046802109e-03      0
   667  7.8733886486557041e-03      0
   668  7.8710374576032114e-03      0
   669  7.8702486292161374e-03      0
   670  7.8695986378804136e-03      0
   671  7.8674606858336171e-03      0
   672  7.8654482440724746e-03      0
   673  7.8612969873583759e-03      0
   674  7.8607358618786368e-03      0
   675  7.8579109691962867e-03      0
   676  7.8547498008918453e-03      0
   677  7.8515352763061114e-03      0
   678  7.8506982428130298e-03      0
   679  7.8471595911152256e-03      0
   680  7.8437521855217757e-03      0
   681  7.8403717260996392e-03      0
   682  7.8391762881722411e-03      0
   683  7.8363352805355963e-03      0
   684  7.8348224886965502e-03      0
   685  7.8328007172239443e-03      0
   686  7.8313245483470559e-03      0
   687  7.8289497355371850e-03      0
   688  7.8239907252365872e-03      0
   689  7.8229190461222321e-03      0
   690  7.8221439725068738e-03      0
   691  7.8126545172225118e-03      0
   692  7.8111480111909791e-03      0
   693  7.8074776727416655e-03      0
   694  7.8053315119313571e-03      0
   695  7.8020518899148648e-03      0
   696  7.7991866557126921e-03      0
   697  7.7968607492515801e-03      0
   698  7.7938997873539407e-03      0
   699  7.7921735566053897e-03      0
   700  7.7887163934894322e-03      0
   701  7.7877980672706451e-03      0
   702  7.7835002888881457e-03      0
   703  7.7785439596336995e-03      0
   704  7.7747794716609411e-03      0
   705  7.7697118406194997e-03      0
   706  7.7671405660424808e-03      0
   707  7.7605345105683466e-03      0
   708  7.7535349183108235e-03      0
   709  7.7486306177652568e-03      0
   710  7.7477045467000240e-03      0
   711  7.7462086269769722e-03      0
   712  7.7393375174996835e-03      0
   713  7.7357591983813452e-03      0
   714  7.7331057059272339e-03      0
   715  7.7272159749572867e-03      0
   716  7.7232836115737717e-03      0
   717  7.7203944094188471e-03      0
   718  7.7147364898898620e-03      0
   719  7.7100184124070494e-03      0
   720  7.7083262418416107e-03      0
   721  7.7035309848900481e-03      0
   722  7.6994405988528797e-03      0
   723  7.6908479138966881e-03      0
   724  7.6851961095434178e-03      0
   725  7.6799394478733792e-03      0
   726  7.6742303657815862e-03      0
   727  7.6728703656129453e-03      0
   728  7.6648495320377511e-03      0
   729  7.6579714978727027e-03      0
   730  7.6482989579686423e-03      0
   731  7.6459825009146413e-03      0
   732  7.6440329014140843e-03      0
   733  7.6297617822036010e-03      0
   734  7.6259007228227128e-03      0
   735  7.6197706478059795e-03      0
   736  7.6068325455390670e-03      0
   737  7.6012651005339816e-03      0
   738  7.5981445187254023e-03      0
   739  7.5764742295912294e-03      0
   740  7.5749523992419349e-03      0
   741  7.5688368961601294e-03      0
   742  7.5621748934580190e-03      0
   743  7.5584247980762225e-03      0
   744  7.5467815087926285e-03      0
   745  7.5413961494561815e-03      0
   746  7.5392908937286307e-03      0
   747  7.5289267771551562e-03      0
   748  7.5168669509332884e-03      0
   749  7.5031880914081563e-03      0
   750  7.5001151252291160e-03      0
   751  7.4870389061318134e-03      0
   752  7.4828738357662931e-03      0
   753  7.4791637701293184e-03      0
   754  7.4739294430270983e-03      0
   755  7.4694278772748828e-03      0
   756  7.4662631708715208e-03      0
   757  7.4603376318174066e-03      0
   758  7.4359562185881065e-03      0
   759  7.4296023588194832e-03      0
   760  7.4231972015440153e-03      0
   761  7.4223330623624136e-03      0
   762  7.4149568096865213e-03      0
   763  7.4003041862179611e-03      0
   764  7.3934090866019687e-03      0
   765  7.3723044045132932e-03      0
   766  7.3590215563502457e-03      0
   767  7.3569059304869708e-03      0
   768  7.3404666647861952e-03      0
   769  7.3372202568709084e-03      0
   770  7.3231294965953701e-03      0
   771  7.3209935835069784e-03      0
   772  7.3097299004036449e-03      0
   773  7.3064590890508669e-03      0
   774  7.2839509338111811e-03      0
   775  7.2795783999319913e-03      0
   776  7.2741288278352469e-03      0
   777  7.2625601184929641e-03      0
   778  7.2449827253248753e-03      0
   779  7.2422941917721813e-03      0
   780  7.2270628307243654e-03      0
   781  7.2070479289116475e-03      0
   782  7.2057673909800600e-03      0
   783  7.1916720799971500e-03      0
   784  7.1788226775805833e-03      0
   785  7.1597743276109339e-03      0
   786  7.1530468694051526e-03      0
   787  7.1440915753408296e-03      0
   788  7.1365826168714288e-03      0
   789  7.1253728382097824e-03      0
   790  7.1002698301752222e-03      0
   791  7.0923841496214413e-03      0
   792  7.0807767037662844e-03      0
   793  7.0690968653392763e-03      0
   794  7.0469439769099912e-03      0
   795  7.0345460447770545e-03      0
   796  7.0191836955224816e-03      0
   797  6.9971374132746910e-03      0
   798  6.9931644641176424e-03      0
   799  6.9841712402880524e-03      0
   800  6.9063766316675521e-03      0
   801  6.8477907583230956e-03      0
   802  6.8400166941112311e-03      0
   803  6.8042531275436038e-03      0
   804  6.7922312131756292e-03      0
   805  6.7772662885267907e-03      0
   806  6.7489594397245039e-03      0
   807  6.7324012749729982e-03      0
   808  6.7018398272462058e-03      0
   809  6.6825163575673146e-03      0
   810  6.6824412539280512e-03      0
   811  6.6695233355825844e-03      0
   812  6.6458960961241990e-03      0
   813  6.6275432108059348e-03      0
   814  6.6102662471774019e-03      0
   815  6.5969397547877709e-03      0
   816  6.5795971851046143e-03      0
   817  6.5468946756851998e-03      0
   818  6.5390664930939672e-03      0
   819  6.5064906376782134e-03      0
   820  6.4873033027169598e-03      0
   821  6.4676241838880462e-03      0
   822  6.4380472031980839e-03      0
   823  6.4248516744546662e-03      0
   824  6.4194545021772059e-03      0
   825  6.3691356025474847e-03      0
   826  6.3503866761428678e-03      0
   827  6.3202325278722115e-03      0
   828  6.3024192417856645e-03      0
   829  6.2983528281873253e-03      0
   830  6.2872415442973353e-03      0
   831  6.2511241091107450e-03      0
   832  6.2295246619473435e-03      0
   833  6.2029438295771412e-03      0
   834  6.2021886761340871e-03      0
   835  6.1693799409690414e-03      0
   836  6.1553673723599954e-03      0
   837  6.1152167235771901e-03      0
   838  6.1042696770190596e-03      0
   839  6.0840937144111141e-03      0
   840  6.0732550578679149e-03      0
   841  6.0506033106565542e-03      0
   842  6.0336471065243627e-03      0
   843  6.0242340771264960e-03      0
   844  6.0176064798736478e-03      0
   845  6.0019543665789776e-03      0
   846  5.9893349283941235e-03      0
   847  5.9769263612849816e-03      0
   848  5.9731955954863032e-03      0
   849  5.9612734947093573e-03      0
   850  5.9522771367289647e-03      0
   851  5.9416756105582910e-03      0
   852  5.9347345973535430e-03      0
   853  5.9227231997140140e-03      0
   854  5.9071990097696817e-03      0
   855  5.8903513122918784e-03      0
   856  5.8832577566706448e-03      0
   857  5.8635145459801702e-03      0
   858  5.8582332438874138e-03      0
   859  5.8433021229097578e-03      0
   860  5.8375597453700790e-03      0
   861  5.8190955065634264e-03      0
   862  5.8123474452246426e-03      0
   863  5.7961861016836546e-03      0
   864  5.7915806412615518e-03      0
   865  5.7662344529184435e-03      0
   866  5.7545537423939995e-03      0
   867  5.7480136189805133e-03      0
   868  5.7371578211211230e-03      0
   869  5.7309558090518180e-03      0
   870  5.7165761746968032e-03      0
   871  5.7131460923271603e-03      0
   872  5.7020907708448809e-03      0
   873  5.6989135565683989e-03      0
   874  5.6783691636092520e-03      0
   875  5.6709007143502348e-03      0
   876  5.6614136423175790e-03      0
   877  5.6532579299503651e-03      0
   878  5.6403929082652340e-03      0
   879  5.6350722129501988e-03      0
   880  5.6286119799700161e-03      0
   881  5.6085572815878443e-03      0
   882  5.6030068329207773e-03      0
   883  5.5987477016664145e-03      0
   884  5.5904848708039226e-03      0
   885  5.5796436597117076e-03      0
   886  5.5714456177401381e-03      0
   887  5.5682403545240008e-03      0
   888  5.5563506109584252e-03      0
   889  5.5499334861608563e-03      0
   890  5.5419908132983116e-03      0
   891  5.5350636176334875e-03      0
   892  5.5283040434866192e-03      0
   893  5.5235583883161488e-03      0
   894  5.5161742387123004e-03      0
   895  5.5062266959119022e-03      0
   896  5.5010986715476632e-03      0
   897  5.4989763356185530e-03      0
   898  5.4945189975836792e-03      0
   899  5.4827708644550810e-03      0
   900  5.4721305139360391e-03      0
   901  5.4675102212245058e-03      0
   902  5.4597530704969246e-03      0
   903  5.4536074487313291e-03      0
   904  5.4457596697876616e-03      0
   905  5.4436104833689037e-03      0
   906  5.4369694288086403e-03      0
   907  5.4264977450284588e-03      0
   908  5.4220528742348695e-03      0
   909  5.4150022456955754e-03      0
   910  5.4110235235225570e-03      0
   911  5.4082753451935627e-03      0
   912  5.4009713817691277e-03      0
   913  5.3956520139197524e-03      0
   914  5.3834904884273588e-03      0
   915  5.3813029944367232e-03      0
   916  5.3717461989734221e-03      0
   917  5.3698198234860195e-03      0
   918  5.3622298096392884e-03      0
   919  5.3570635164510430e-03      0
   920  5.3554618536111997e-03      0
   921  5.3543531869596423e-03      0
   922  5.3466606647198170e-03      0
   923  5.3402947356385342e-03      0
   924  5.3307638504345852e-03      0
   925  5.3266643314168541e-03      0
   926  5.3204144384846963e-03      0
   927  5.3162245002657572e-03      0
   928  5.3122491428523461e-03      0
   929  5.3028643699807847e-03      0
   930  5.3001032654611275e-03      0
   931  5.2967073251036847e-03      0
   932  5.2904100723532620e-03      0
   933  5.2869391930270189e-03      0
   934  5.2776795524495709e-03      0
   935  5.2740601133401252e-03      0
   936  5.2698332771164823e-03      0
   937  5.2674764016335642e-03      0
   938  5.2652360895644760e-03      0
   939  5.2625450641618342e-03      0
   940  5.2579423428688980e-03      0
   941  5.2571886982260875e-03      0
   942  5.2482631238447014e-03      0
   943  5.2451504982071922e-03      0
   944  5.2380644279192900e-03      0
   945  5.2351771267718089e-03      0
   946  5.2310783101231460e-03      0
   947  5.2283244889616450e-03      0
   948  5.2250369953217605e-03      0
   949  5.2215667059520186e-03      0
   950  5.2180944430739503e-03      0
   951  5.2147900674463250e-03      0
   952  5.2123611477299502e-03      0
   953  5.2087504375265886e-03      0
   954  5.2065958153765784e-03      0
   955  5.2001638105610955e-03      0
   956  5.1985951459804242e-03      0
   957  5.1935637182084866e-03      0
   958  5.1885546476652727e-03      0
   959  5.1866746372352494e-03      0
   960  5.1829042974292855e-03      0
   961  5.1775719213465353e-03      0
   962  5.1740487854482937e-03      0
   963  5.1714714678053175e-03      0
   964  5.1666474555688525e-03      0
   965  5.1649620315655630e-03      0
   966  5.1591358697207100e-03      0
   967  5.1543394233115880e-03      0
   968  5.1514167047064215e-03      0
   969  5.1488339073061272e-03      0
   970  5.1448315144224871e-03      0
   971  5.1419893350685697e-03      0
   972  5.1366384729443076e-03      0
   973  5.1336697079106628e-03      0
   974  5.1278503687898474e-03      0
   975  5.1253086647266586e-03      0
   976  5.1226026846457112e-03      0
   977  5.1190524331328584e-03      0
   978  5.1161577508819179e-03      0
   979  5.1100226951534752e-03      0
   980  5.1038390434555133e-03      0
   981  5.1013051233551572e-03      0
   982  5.0982168603873760e-03      0
   983  5.0939148329851970e-03      0
   984  5.0930053425507849e-03      0
   985  5.0896189754064238e-03      0
   986  5.0781935666812791e-03      0
   987  5.0758087439491447e-03      0
   988  5.0709339277121082e-03      0
   989  5.0670876979799512e-03      0
   990  5.0652141338641396e-03      0
   991  5.0608044100665071e-03      0
   992  5.0576601570915102e-03      0
   993  5.0571431500534177e-03      0
   994  5.0503021545667028e-03      0
   995  5.0476242016849263e-03      0
   996  5.0372475458449230e-03      0
   997  5.0359759134005070e-03      0
   998  5.0332645248388460e-03      0
   999  5.0304117580896547e-03      0
  1000  5.0249701940144444e-03      0
  1001  5.0215285118145438e-03      0
  1002  5.0170274850242372e-03      0
  1003  5.0155937012136527e-03      0
  1004  5.0114650192782306e-03      0
  1005  5.0088791437687208e-03      0
  1006  5.0080900198234083e-03      0
  1007  5.0042556857697734e-03      0
  1008  4.9989245590369687e-03      0
  1009  4.9925906997440230e-03      0
  1010  4.9900136577371223e-03      0
  1011  4.9826763888239844e-03      0
  1012  4.9788782741559175e-03      0
  1013  4.9775466785598067e-03      0
  1014  4.9703282536608905e-03      0
  1015  4.9640438527551812e-03      0
  1016  4.9626881942437737e-03      0
  1017  4.9584019150677814e-03      0
  1018  4.9522518832459169e-03      0
  1019  4.9478762165122278e-03      0
  1020  4.9414691341291015e-03      0
  1021  4.9372539687391149e-03      0
  1022  4.9336948788279728e-03      0
  1023  4.9324068977265895e-03      0
  1024  4.9264875754787742e-03      0
  1025  4.9260429650810579e-03      0
  1026  4.9234949824192636e-03      0
  1027  4.9225139045433134e-03      0
  1028  4.9194961107330466e-03      0
  1029  4.9185408059667273e-03      0
  1030  4.9175471133361664e-03      0
  1031  4.9145488899551993e-03      0
  1032  4.9108317166141717e-03      0
  1033  4.9079711632053005e-03      0
  1034  4.9061174231535137e-03      0
  1035  4.9034580212583114e-03      0
  1036  4.9000309793388883e-03      0
  1037  4.8978786323455575e-03      0
  1038  4.8936108636932242e-03      0
  1039  4.8927223718751378e-03      0
  1040  4.8875415885936985e-03      0
  1041  4.8866532511915523e-03      0
  1042  4.8808931054038530e-03      0
  1043  4.8799127856909395e-03      0
  1044  4.8778668559216615e-03      0
  1045  4.8745536933706476e-03      0
  1046  4.8682954446508794e-03      0
  1047  4.8628586799552139e-03      0
  1048  4.8618344462275703e-03      0
  1049  4.8568883485357759e-03      0
  1050  4.8561506015277643e-03      0
  1051  4.8521721565227688e-03      0
  1052  4.8459199912056017e-03      0
  1053  4.8435478366182375e-03      0
  1054  4.8410483089114335e-03      0
  1055  4.8345973510883723e-03      0
  1056  4.8320417080758172e-03      0
  1057  4.8314818275543596e-03      0
  1058  4.8273786383813281e-03      0
  1059  4.8193882293425701e-03      0
  1060  4.8161444992837433e-03      0
  1061  4.8149075675887817e-03      0
  1062  4.8124429360947071e-03      0
  1063  4.8089838353947709e-03      0
  1064  4.8048632183492184e-03      0
  1065  4.8023578774937497e-03      0
  1066  4.7955541515909816e-03      0
  1067  4.7920066210521773e-03      0
  1068  4.7909629715278288e-03      0
  1069  4.7847477235590623e-03      0
  1070  4.7825267359155477e-03      0
  1071  4.7789899843117701e-03      0
  1072  4.7760894647645913e-03      0
  1073  4.7729573397008087e-03      0
  1074  4.7672992559471437e-03      0
  1075  4.7593160150846865e-03      0
  1076  4.7534634653039875e-03      0
  1077  4.7529411698241618e-03      0
  1078  4.7477212573811484e-03      0
  1079  4.7456383985547725e-03      0
  1080  4.7406536614634899e-03      0
  1081  4.7366524066444170e-03      0
  1082  4.7353535858638985e-03      0
  1083  4.7332337189522899e-03      0
  1084  4.7267859803531726e-03      0
  1085  4.7232791046877562e-03      0
  1086  4.7177832069150837e-03      0
  1087  4.7094754800183509e-03      0
  1088  4.7034852474426006e-03      0
  1089  4.7005549013716006e-03      0
  1090  4.6963327002990975e-03      0
  1091  4.6928486746159112e-03      0
  1092  4.6897768645523157e-03      0
  1093  4.6826297899556025e-03      0
  1094  4.6752568422692162e-03      0
  1095  4.6723056485577742e-03      0
  1096  4.6674237228587611e-03      0
  1097  4.6602409778133966e-03      0
  1098  4.6549471913186454e-03      0
  1099  4.6516732364434458e-03      0
  1100  4.6482228056167908e-03      0
  1101  4.6425814465696109e-03      0
  1102  4.6400266026763093e-03      0
  1103  4.6336020972089810e-03      0
  1104  4.6291435524502614e-03      0
  1105  4.6202256124971853e-03      0
  1106  4.6137150892451000e-03      0
  1107  4.6121286374266350e-03      0
  1108  4.6013899296678019e-03      0
  1109  4.5983963637370772e-03      0
  1110  4.5924481950653873e-03      0
  1111  4.5906188565774586e-03      0
  1112  4.5876493688186068e-03      0
  1113  4.5799094840621992e-03      0
  1114  4.5679134915322930e-03      0
  1115  4.5640073323191003e-03      0
  1116  4.5558474920022064e-03      0
  1117  4.5529166748512467e-03      0
  1118  4.5453795375527354e-03      0
  1119  4.5386700892020909e-03      0
  1120  4.5325438312703702e-03      0
  1121  4.5301159194501813e-03      0
  1122  4.5269934633836674e-03      0
  1123  4.5202756201098235e-03      0
  1124  4.5158234742257606e-03      0
  1125  4.5060023983987934e-03      0
  1126  4.4946949113392962e-03      0
  1127  4.4942732369357436e-03      0
  1128  4.4911492993282400e-03      0
  1129  4.4813716519856613e-03      0
  1130  4.4725444298925887e-03      0
  1131  4.4688477161756585e-03      0
  1132  4.4617311298047000e-03      0
  1133  4.4497707723399867e-03      0
  1134  4.4465219068225426e-03      0
  1135  4.4421825756274140e-03      0
  1136  4.4336830398967637e-03      0
  1137  4.4272886968900046e-03      0
  1138  4.4201449363481049e-03      0
  1139  4.4119095590355933e-03      0
  1140  4.4020565845180092e-03      0
  1141  4.3975604608216803e-03      0
  1142  4.3943602893464261e-03      0
  1143  4.3817780399169511e-03      0
  1144  4.3713598587308564e-03      0
  1145  4.3660464687582000e-03      0
  1146  4.3619528184703242e-03      0
  1147  4.3606669089011254e-03      0
  1148  4.3489865450802570e-03      0
  1149  4.3461700019339113e-03      0
  1150  4.3425349773850751e-03      0
  1151  4.3385263657690996e-03      0
  1152  4.3359651827779323e-03      0
  1153  4.3264629362228932e-03      0
  1154  4.3124503837666823e-03      0
  1155  4.3096469309080463e-03      0
  1156  4.3049710814765186e-03      0
  1157  4.2998601132328181e-03      0
  1158  4.2967539767047183e-03      0
  1159  4.2847002841265277e-03      0
  1160  4.2815458138868844e-03      0
  1161  4.2757603157554894e-03      0
  1162  4.2738992443487724e-03      0
  1163  4.2650130559235893e-03      0
  1164  4.2586142048811181e-03      0
  1165  4.2525943820261539e-03      0
  1166  4.2468788318133785e-03      0
  1167  4.2381306009155089e-03      0
  1168  4.2344719200587862e-03      0
  1169  4.2268556485294028e-03      0
  1170  4.2211407006613024e-03      0
  1171  4.2117838322198045e-03      0
  1172  4.1994396117270450e-03      0
  1173  4.1965633038301463e-03      0
  1174  4.1907487302649711e-03      0
  1175  4.1746169658660503e-03      0
  1176  4.1660584148816328e-03      0
  1177  4.1574330195465053e-03      0
  1178  4.1499137178407364e-03      0
  1179  4.1310652237872012e-03      0
  1180  4.1064354546515597e-03      0
  1181  4.0943290808541080e-03      0
  1182  4.0942712015702640e-03      0
  1183  4.0800444820441170e-03      0
  1184  4.0593343973941778e-03      0
  1185  4.0293596605694574e-03      0
  1186  4.0167427315365685e-03      0
  1187  4.0129205446371901e-03      0
  1188  4.0078370494898465e-03      0
  1189  3.9940427789307365e-03      0
  1190  3.9539312508641315e-03      0
  1191  3.9328871049218389e-03      0
  1192  3.9071128741914700e-03      0
  1193  3.8837699227072657e-03      0
  1194  3.8642226477359799e-03      0
  1195  3.8435122636413101e-03      0
  1196  3.8216888790149174e-03      0
  1197  3.8108395838296195e-03      0
  1198  3.7627980395381669e-03      0
  1199  3.7107485433731722e-03      0
  1200  3.6944272266376077e-03      0
  1201  3.6802282036200776e-03      0
  1202  3.6641698907514744e-03      0
  1203  3.6325760750785239e-03      0
  1204  3.6154715132754563e-03      0
  1205  3.6106787926853340e-03      0
  1206  3.6100745455608201e-03      0
  1207  3.6098571642428612e-03      0
  1208  3.6056492801213413e-03      0
  1209  3.6034650791417077e-03      0
  1210  3.6025200262382053e-03      0
  1211  3.5947925983041821e-03      0
  1212  3.5904918468301298e-03      0
  1213  3.5884411004675492e-03      0
  1214  3.5752453575350783e-03      0
  1215  3.5740739481053474e-03      0
  1216  3.5705096907744484e-03      0
  1217  3.5684975396684613e-03      0
  1218  3.5655844655284943e-03      0
  1219  3.5592906259045531e-03      0
  1220  3.5503137639499799e-03      0
  1221  3.5405537771028466e-03      0
  1222  3.5350694124764229e-03      0
  1223  3.5322565295776293e-03      0
  1224  3.5116089728853355e-03      0
  1225  3.5008684381063484e-03      0
  1226  3.4928699472517566e-03      0
  1227  3.4892486261854975e-03      0
  1228  3.4856119797882063e-03      0
  1229  3.4677322558910087e-03      0
  1230  3.4635317482958295e-03      0
  1231  3.4469323785585584e-03      0
  1232  3.4389215583160446e-03      0
  1233  3.4305499798575551e-03      0
  1234  3.4241165716593371e-03      0
  1235  3.4153190127054656e-03      0
  1236  3.4016615283216792e-03      0
  1237  3.3962681059336304e-03      0
  1238  3.3802991457184089e-03      0
  1239  3.3494879704186633e-03      0
  1240  3.3424823711601355e-03      0
  1241  3.3327696777008080e-03      0
  1242  3.3105598928576678e-03      0
  1243  3.3003770764586755e-03      0
  1244  3.2935344247936897e-03      0
  1245  3.2847022871088450e-03      0
  1246  3.2230179090574304e-03      0
  1247  3.2115689603264435e-03      0
  1248  3.2066127084926163e-03      0
  1249  3.1945149859918570e-03      0
  1250  3.1677129154383038e-03      0
  1251  3.1482510598613541e-03      0
  1252  3.1415923416522702e-03      0
  1253  3.1353802155222534e-03      0
  1254  3.1082421886161680e-03      0
  1255  3.0298366549373380e-03      0
  1256  3.0200860060619443e-03      0
  1257  2.9990762575127414e-03      0
  1258  2.9713420918678953e-03      0
  1259  2.9446209490759821e-03      0
  1260  2.9232000033370710e-03      0
  1261  2.8851034752515412e-03      0
  1262  2.8626081025277961e-03      0
  1263  2.8462130123104901e-03      0
  1264  2.8301071516221997e-03      0
  1265  2.8086277998340876e-03      0
  1266  2.7885348726233439e-03      0
  1267  2.7553901722302127e-03      0
  1268  2.7407813671513313e-03      0
  1269  2.7255018081674960e-03      0
  1270  2.7035528695309530e-03      0
  1271  2.6665025137669386e-03      0
  1272  2.6340979428110499e-03      0
  1273  2.5995136109765618e-03      0
  1274  2.5922368568001802e-03      0
  1275  2.5475330588797017e-03      0
  1276  2.5325239696934597e-03      0
  1277  2.5157440947958022e-03      0
  1278  2.5039082885129388e-03      0
  1279  2.4788558685900899e-03      0
  1280  2.4358043743283450e-03      0
  1281  2.4094522986227917e-03      0
  1282  2.3940904717710027e-03      0
  1283  2.3819131922772226e-03      0
  1284  2.3505445545923078e-03      0
  1285  2.3312839406725038e-03      0
  1286  2.3153435726639914e-03      0
  1287  2.2891449717195285e-03      0
  1288  2.2272574764684006e-03      0
  1289  2.2144485905046846e-03      0
  1290  2.1835262636448645e-03      0
  1291  2.1679986748019010e-03      0
  1292  2.1370546953047962e-03      0
  1293  2.1058712347285179e-03      0
  1294  2.0892302926117210e-03      0
  1295  2.0272863233291123e-03      0
  1296  2.0017471361308305e-03      0
  1297  1.9758309718843716e-03      0
  1298  1.9557291850573369e-03      0
  1299  1.9304739765411629e-03      0
  1300  1.8935498033688209e-03      0
  1301  1.8481226132228807e-03      0
  1302  1.8420899280628639e-03      0
  1303  1.7992568093809144e-03      0
  1304  1.7787628832199253e-03      0
  1305  1.6469963714442200e-03      0
  1306  1.6277175146528014e-03      0
  1307  1.5639276164211217e-03      0
  1308  1.4993062558399503e-03      0
  1309  1.3057019783516875e-03      0
  1310  1.2115839992534580e-03      0
  1311  1.0717649666767365e-03      0
  1312  1.0701734614265578e-03      0
  1313  1.0382495119510367e-03      0
  1314  1.0130719884882773e-03      0
  1315  9.5971830506012097e-04      0
  1316  9.3985432883918478e-04      0
  1317  9.0282475442181461e-04      0
  1318  8.3049136190230710e-04      0
  1319  8.1463617616170738e-04      0
  1320  7.4166023570446517e-04      0
  1321  6.9667777403855172e-04      0
  1322  6.8709843848123670e-04      0
  1323  6.8108806198298054e-04      0
  1324  6.7023353553269187e-04      0
  1325  6.5369640377985498e-04      0
  1326  6.1565479624954718e-04      0
  1327  6.0657410785630865e-04      0
  1328  5.6044906307859646e-04      0
  1329  5.4679649150609245e-04      0
  1330  5.2748459173261879e-04      0
  1331  5.1831273964576948e-04      0
  1332  4.9063133434953607e-04      0
  1333  4.8680193385789767e-04      0
  1334  4.8051636082917086e-04      0
  1335  4.4376883066768512e-04      0
  1336  4.3722082200377802e-04      0
  1337  4.2078210522469758e-04      0
  1338  4.0660403453142294e-04      0
  1339  3.8239905280234806e-04      0
  1340  3.6892750575521908e-04      0
  1341  3.4171219679803591e-04      0
  1342  3.2785866280962965e-04      0
  1343  3.1743876540135240e-04      0
  1344  3.0924287779594747e-04      0
  1345  2.9059237017458120e-04      0
  1346  2.7744778814498152e-04      0
  1347  2.6033174612318031e-04      0
  1348  2.5187191611329419e-04      0
  1349  2.2983145788054194e-04      0
  1350  2.2940083521883926e-04      0
  1351  2.2550772704283569e-04      0
  1352  2.1866274650925510e-04      0
  1353  2.0907496513393356e-04      0
  1354  1.8633191747311932e-04      0
  1355  1.7963996807566520e-04      0
  1356  1.7354392802002876e-04      0
  1357  1.7309367152256125e-04      0
  1358  1.7114226914021188e-04      0
  1359  1.7046403379469000e-04      0
  1360  1.6716933043663527e-04      0
  1361  1.6346370381368355e-04      0
  1362  1.6147109438871798e-04      0
  1363  1.5169884944896340e-04      0
  1364  1.4727697375859104e-04      0
  1365  1.4473404317519412e-04      0
  1366  1.3490294029927885e-04      0
  1367  1.2738007099218144e-04      0
  1368  1.2070110348523364e-04      0
  1369  1.1531526330065388e-04      0
  1370  1.1259774207110531e-04      0
  1371  1.0747838908703026e-04      0
  1372  9.9670030004215136e-05      0
  1373  9.9542458156181792e-05      0
  1374  9.9395869762650105e-05      0
  1375  9.7750724398115024e-05      0
  1376  9.3736777968157436e-05      0
  1377  9.3172443155660763e-05      0
  1378  8.9560039705211236e-05      0
  1379  8.7278851885308931e-05      0
  1380  8.5338463763448463e-05      0
  1381  7.7911060939460028e-05      0
  1382  7.7637158911340022e-05      0
  1383  7.4942889349954617e-05      0
  1384  6.9863207689702437e-05      0
  1385  6.6473618696558204e-05      0
  1386  6.4615663505053421e-05      0
  1387  6.1433415377278004e-05      0
  1388  6.1350022958303377e-05      0
  1389  5.2745453015142865e-05      0
  1390  5.1258361478917379e-05      0
  1391  4.9144795961922867e-05      0
  1392  4.2202062003909209e-05      0
  1393  4.1593206585006066e-05      0
  1394  3.9594949797423640e-05      0
  1395  3.6493637359107702e-05      0
  1396  3.6295498433667147e-05      0
  1397  3.5069896948702600e-05      0
  1398  3.3820327810810226e-05      0
  1399  3.2976062809723403e-05      0
  1400  3.1741718042031730e-05      0
  1401  3.0542262451148928e-05      0
  1402  2.7211463378127692e-05      0
  1403  2.5802388593216868e-05      0
  1404  2.4351001984644583e-05      0
  1405  2.3494936970546898e-05      0
  1406  2.1733941099274810e-05      0
  1407  2.1322547108886078e-05      0
  1408  2.0958485334542522e-05      0
  1409  2.0650778240420678e-05      0
  1410  1.9805446784250426e-05      0
  1411  1.8674352048987040e-05      0
  1412  1.7724875811225865e-05      0
  1413  1.7169258943349477e-05      0
  1414  1.6835993719711434e-05      0
  1415  1.5641848433563248e-05      0
  1416  1.4222976984477065e-05      0
  1417  1.3936666639988163e-05      0
  1418  1.3793364656294030e-05      0
  1419  1.3507974919863009e-05      0
  1420  1.3321552258078921e-05      0
  1421  1.2897057910243933e-05      0
  1422  1.2692296340112476e-05      0
  1423  1.2409428897573060e-05      0
  1424  1.1929047519769092e-05      0
  1425  1.1065955459971434e-05      0
  1426  1.0955404737470080e-05      0
  1427  1.0868672316630470e-05      0
  1428  1.0381369656881041e-05      0
  1429  1.0315302477870451e-05      0
  1430  9.8516837501853238e-06      0
  1431  9.4765489775047401e-06      0
  1432  9.4231366083126029e-06      0
  1433  8.6717289280331955e-06      0
  1434  8.4755317791217303e-06      0
  1435  8.3060096893509703e-06      0
  1436  8.0579081715367280e-06      0
  1437  7.8733648451567639e-06      0
  1438  7.7199294852317140e-06      0
  1439  7.1231129491650485e-06      0
  1440  7.0688794225899308e-06      0
  1441  7.0048872666253168e-06      0
  1442  6.9736452217921427e-06      0
  1443  6.8959798932783599e-06      0
  1444  6.6225888604819098e-06      0
  1445  6.3627059785298771e-06      0
  1446  6.1941763219633084e-06      0
  1447  6.1399490102046906e-06      0
  1448  5.6985984673353475e-06      0
  1449  5.6219687076992153e-06      0
  1450  5.5734197227740840e-06      0
  1451  5.5093520396133318e-06      0
  1452  5.2619594788563278e-06      0
  1453  5.1415606837445638e-06      0
  1454  5.0424504812303674e-06      0
  1455  4.8325247183926582e-06      0
  1456  4.6374400869128116e-06      0
  1457  4.6257363311167307e-06      0
  1458  4.5787770778038621e-06      0
  1459  4.5500940200525488e-06      0
  1460  4.4586694070488042e-06      0
  1461  4.2403646042646106e-06      0
  1462  4.1872431958591841e-06      0
  1463  4.1442496749183392e-06      0
  1464  3.9457888196246290e-06      0
  1465  3.9000099330055611e-06      0
  1466  3.7887286782339131e-06      0
  1467  3.7349230049823672e-06      0
  1468  3.5809880562682845e-06      0
  1469  3.4700337054348515e-06      0
  1470  3.4023300758571842e-06      0
  1471  3.2883663262949523e-06      0
  1472  3.2741185492918447e-06      0
  1473  3.2424663214487805e-06      0
  1474  3.1329037322771544e-06      0
  1475  3.0895398949260309e-06      0
  1476  2.9821755782046056e-06      0
  1477  2.7940840627531161e-06      0
  1478  2.5839342421011208e-06      0
  1479  2.1889323441804027e-06      0
  1480  2.1148003462326163e-06      0
  1481  2.1061860205506171e-06      0
  1482  2.0796428138003781e-06      0
  1483  2.0139318993675425e-06      0
  1484  1.9811949973297408e-06      0
  1485  1.7991891026604190e-06      0
  1486  1.7828455059107475e-06      0
  1487  1.7136051667351830e-06      0
  1488  1.5931174559993779e-06      0
  1489  1.5848089396195800e-06      0
  1490  1.5738005061041599e-06      0
  1491  1.5637604858857717e-06      0
  1492  1.4948964862659167e-06      0
  1493  1.4416887162710586e-06      0
  1494  1.4070548172527332e-06      0
  1495  1.3775575360002984e-06      0
  1496  1.2804630847081312e-06      0
  1497  1.2710237029095615e-06      0
  1498  1.1691471193688469e-06      0
  1499  1.1226908341105845e-06      0
  1500  1.1195386249368178e-06      0
  1501  1.1008094051972897e-06      0
  1502  1.0942766483754711e-06      0
  1503  1.0700403054508110e-06      0
  1504  1.0471607291023750e-06      0
  1505  9.9865358050605542e-07      0
  1506  9.8118570654681022e-07      0
  1507  9.6683921004361154e-07      0
  1508  9.4605353581426753e-07      0
  1509  9.3730136038553548e-07      0
  1510  9.1220765391247709e-07      0
  1511  8.7836004785687181e-07      0
  1512  8.4584360480160594e-07      0
  1513  8.3682723716455901e-07      0
  1514  8.2701158946414747e-07      0
  1515  8.2171154190551734e-07      0
  1516  8.1383443342226468e-07      0
  1517  8.0703147911242881e-07      0
  1518  8.0278499050172391e-07      0
  1519  7.8395375333194246e-07      0
  1520  7.3224205167605450e-07      0
  1521  7.0845945135974903e-07      0
  1522  7.0063910185935111e-07      0
  1523  6.7403454497582809e-07      0
  1524  6.4984706838783507e-07      0
  1525  6.1939740834368052e-07      0
  1526  6.1292013529157561e-07      0
  1527  5.9437500467121277e-07      0
  1528  5.7125278950610249e-07      0
  1529  5.5007214050571052e-07      0
  1530  5.2713476248150149e-07      0
  1531  4.9165584238691131e-07      0
  1532  4.8241630857299090e-07      0
  1533  4.6670478185337865e-07      0
  1534  3.6157316628064200e-07      0


==> inc/plotdata/robustness_eigvals/Srand1_viscDrMagn6_l4_PCxS_newsol.txt <==
number  eigenvalue              label
     0  6.5233472754425406e+01      2
     1  2.3157806814063768e+01      2
     2  1.6950635941257545e+01      2
     3  1.6521707633936920e+01      2
     4  1.3125155769457772e+01      2
     5  1.1387449685662896e+01      2
     6  8.9693468719596883e+00      2
     7  8.9024046653125062e+00      2
     8  7.2259276399322454e+00      2
     9  6.8842320412647728e+00      2
    10  6.7737971240289347e+00      2
    11  6.2621602911220036e+00      2
    12  5.9654821759666259e+00      2
    13  5.8249134020771640e+00      2
    14  5.5523552301419175e+00      2
    15  5.4225048229001951e+00      2
    16  5.3994171579915831e+00      2
    17  5.0156511082963053e+00      2
    18  4.7382677678495595e+00      2
    19  4.6442367668042852e+00      2
    20  4.3873058728682972e+00      2
    21  4.1988737388725523e+00      2
    22  4.1476228115070368e+00      2
    23  4.0558147148629518e+00      2
    24  3.9446046044749887e+00      2
    25  3.8568328095505584e+00      2
    26  3.8257848115144166e+00      2
    27  3.7464286919171221e+00      2
    28  3.7366033670631111e+00      2
    29  3.6873578271584804e+00      2
    30  3.6138576493662558e+00      2
    31  3.5961854602829506e+00      2
    32  3.5452167641313159e+00      2
    33  3.4905157585669291e+00      2
    34  3.4250242542754283e+00      2
    35  3.3952187834321630e+00      2
    36  3.3500878908428349e+00      2
    37  3.2957724345882573e+00      2
    38  3.2483258825940782e+00      2
    39  3.1883285257883260e+00      2
    40  3.1625804663057036e+00      2
    41  3.0842680867094114e+00      2
    42  3.0752901206118155e+00      2
    43  3.0537662506241934e+00      2
    44  3.0477748669017801e+00      2
    45  2.9842271658884920e+00      2
    46  2.9539929710184119e+00      2
    47  2.9469380915993972e+00      2
    48  2.8969264736780018e+00      2
    49  2.8655041978599489e+00      2
    50  2.8363739431237942e+00      2
    51  2.7975109233942885e+00      2
    52  2.7925790396299495e+00      2
    53  2.7794590009819662e+00      2
    54  2.7486017206277751e+00      2
    55  2.7298865745918701e+00      2
    56  2.6892820998246227e+00      2
    57  2.6615526955002489e+00      2
    58  2.6407942770303370e+00      2
    59  2.6320538325594782e+00      2
    60  2.6172445489930514e+00      2
    61  2.5911528870451765e+00      2
    62  2.5877929664107437e+00      2
    63  2.5496301661950560e+00      2
    64  2.5328970455562581e+00      2
    65  2.5268137038003782e+00      2
    66  2.5156348280067378e+00      2
    67  2.5089473774602515e+00      2
    68  2.4773982836359845e+00      2
    69  2.4666664926554045e+00      2
    70  2.4418733582694268e+00      2
    71  2.4318812761597086e+00      2
    72  2.4255522984378435e+00      2
    73  2.4113819842810864e+00      2
    74  2.4029757495231019e+00      2
    75  2.3767808952475202e+00      2
    76  2.3652955023786246e+00      2
    77  2.3536338332095013e+00      2
    78  2.3467676811775551e+00      2
    79  2.3307475064212970e+00      2
    80  2.3143333736786014e+00      2
    81  2.3039145597202624e+00      2
    82  2.2799485896140408e+00      2
    83  2.2673833069023104e+00      2
    84  2.2554634623658449e+00      2
    85  2.2459086782190676e+00      2
    86  2.2260107925852322e+00      2
    87  2.2163180091313257e+00      2
    88  2.2109575231186596e+00      2
    89  2.2020845139271552e+00      2
    90  2.1898995255692757e+00      2
    91  2.1798385135538383e+00      2
    92  2.1622425416652864e+00      2
    93  2.1593341862739712e+00      2
    94  2.1422033829192171e+00      2
    95  2.1291887312011313e+00      2
    96  2.1209730341160928e+00      2
    97  2.1162986801112140e+00      2
    98  2.0899600436348487e+00      2
    99  2.0870196215674985e+00      2
   100  2.0760653321380724e+00      2
   101  2.0715215308060997e+00      2
   102  2.0669813534266277e+00      2
   103  2.0607238535121075e+00      2
   104  2.0498107775426893e+00      2
   105  2.0430543182942560e+00      2
   106  2.0232471826026996e+00      2
   107  2.0193490234900957e+00      2
   108  2.0130436727815386e+00      2
   109  2.0039036303380904e+00      2
   110  1.9976984327041674e+00      2
   111  1.9924968250545123e+00      2
   112  1.9825545618041074e+00      2
   113  1.9776900424007164e+00      2
   114  1.9719451268607830e+00      2
   115  1.9711100984473446e+00      2
   116  1.9611271076210754e+00      2
   117  1.9542187062535716e+00      2
   118  1.9469489707834469e+00      2
   119  1.9445634129348990e+00      2
   120  1.9390671457140336e+00      2
   121  1.9362218906870150e+00      2
   122  1.9283609060052818e+00      2
   123  1.9251467082726141e+00      2
   124  1.9204654424630552e+00      2
   125  1.9124775137229242e+00      2
   126  1.9053541414031623e+00      2
   127  1.8993637572777624e+00      2
   128  1.8959338782281281e+00      2
   129  1.8855812654357136e+00      2
   130  1.8836812141351882e+00      2
   131  1.8788231411550320e+00      2
   132  1.8768863074214839e+00      2
   133  1.8708396871055162e+00      2
   134  1.8654729426812893e+00      2
   135  1.8631582895537278e+00      2
   136  1.8595245552690758e+00      2
   137  1.8453990323724998e+00      2
   138  1.8430153397789022e+00      2
   139  1.8411467355786881e+00      2
   140  1.8360720196217675e+00      2
   141  1.8315366486287838e+00      2
   142  1.8308075644073094e+00      2
   143  1.8195265812591777e+00      2
   144  1.8176115836797844e+00      2
   145  1.8104980722237538e+00      2
   146  1.8087598972973316e+00      2
   147  1.8035426133272388e+00      2
   148  1.7977291540736782e+00      2
   149  1.7974571851121355e+00      2
   150  1.7904778649006565e+00      2
   151  1.7876385381134108e+00      2
   152  1.7852632882588915e+00      2
   153  1.7781134118844295e+00      2
   154  1.7764392565493352e+00      2
   155  1.7739386183120702e+00      2
   156  1.7716098809834464e+00      2
   157  1.7704081165384773e+00      2
   158  1.7661248039073909e+00      2
   159  1.7614383345655824e+00      2
   160  1.7531510630944187e+00      2
   161  1.7492494173100057e+00      2
   162  1.7464589557213666e+00      2
   163  1.7439246976161136e+00      2
   164  1.7424300699580850e+00      2
   165  1.7377866465436913e+00      2
   166  1.7343712644855578e+00      2
   167  1.7335326515116503e+00      2
   168  1.7302002122080933e+00      2
   169  1.7276807996071086e+00      2
   170  1.7232235129856608e+00      2
   171  1.7205022152902059e+00      2
   172  1.7160948660133784e+00      2
   173  1.7129012462864510e+00      2
   174  1.7121617177425175e+00      2
   175  1.7085983480244202e+00      2
   176  1.7075377584271523e+00      2
   177  1.7046833675819866e+00      2
   178  1.7031669902953293e+00      2
   179  1.6983030831219974e+00      2
   180  1.6962068927219940e+00      2
   181  1.6946569419309117e+00      2
   182  1.6938040105287082e+00      2
   183  1.6900885150314942e+00      2
   184  1.6890246357450314e+00      2
   185  1.6881413137667978e+00      2
   186  1.6844683576813502e+00      2
   187  1.6812996457960676e+00      2
   188  1.6795266164525495e+00      2
   189  1.6777217219139657e+00      2
   190  1.6763580733317549e+00      2
   191  1.6725152109070838e+00      2
   192  1.6701167453567596e+00      2
   193  1.6677280603818083e+00      2
   194  1.6660854533032414e+00      2
   195  1.6638991601217292e+00      2
   196  1.6610425305424301e+00      2
   197  1.6592510161881164e+00      2
   198  1.6585865251593388e+00      2
   199  1.6568662261952463e+00      2
   200  1.6555459752067494e+00      2
   201  1.6541756440861151e+00      2
   202  1.6515736701136470e+00      2
   203  1.6495955925779842e+00      2
   204  1.6477562922052045e+00      2
   205  1.6456389898707777e+00      2
   206  1.6451895497495501e+00      2
   207  1.6441726546604218e+00      2
   208  1.6434694873666600e+00      2
   209  1.6406791537888199e+00      2
   210  1.6397200135484342e+00      2
   211  1.6392324600179635e+00      2
   212  1.6379158028794594e+00      2
   213  1.6357138463993774e+00      2
   214  1.6322115285556171e+00      2
   215  1.6309664383203741e+00      2
   216  1.6296334606502012e+00      2
   217  1.6284546923702743e+00      2
   218  1.6267401498909917e+00      2
   219  1.6249506883542055e+00      2
   220  1.6239598836888416e+00      2
   221  1.6213181383350754e+00      2
   222  1.6201879454714463e+00      2
   223  1.6187793725768989e+00      2
   224  1.6177706111166426e+00      2
   225  1.6160077096626284e+00      2
   226  1.6148899436885933e+00      2
   227  1.6116966780273032e+00      2
   228  1.6102592201984618e+00      2
   229  1.6088267535299789e+00      2
   230  1.6078541996231652e+00      2
   231  1.6058259895675353e+00      2
   232  1.6047723670490175e+00      2
   233  1.6039857890380580e+00      2
   234  1.6015956105550566e+00      2
   235  1.6003113220642939e+00      2
   236  1.5997609346282267e+00      2
   237  1.5967014498038379e+00      2
   238  1.5961039043803380e+00      2
   239  1.5959059345463746e+00      2
   240  1.5938907849410675e+00      2
   241  1.5926574402817724e+00      2
   242  1.5908319530793666e+00      2
   243  1.5901869561214330e+00      2
   244  1.5888749269824176e+00      2
   245  1.5875506402312936e+00      2
   246  1.5870688965820963e+00      2
   247  1.5843074391434853e+00      2
   248  1.5829836996294577e+00      2
   249  1.5811895368125402e+00      2
   250  1.5790759695674483e+00      2
   251  1.5781040770004724e+00      2
   252  1.5762829802403326e+00      2
   253  1.5756510173185816e+00      2
   254  1.5739418937136564e+00      2
   255  1.5722844633988411e+00      2
   256  1.5716749580489844e+00      2
   257  1.5712819899655619e+00      2
   258  1.5695982321591648e+00      2
   259  1.5676682576058445e+00      2
   260  1.5666015838790017e+00      2
   261  1.5640525601959618e+00      2
   262  1.5628978508420202e+00      2
   263  1.5612167715113487e+00      2
   264  1.5606803170019294e+00      2
   265  1.5587467775599082e+00      2
   266  1.5580046395721572e+00      2
   267  1.5560025290732129e+00      2
   268  1.5553946967792056e+00      2
   269  1.5529087727089426e+00      2
   270  1.5522180772169758e+00      2
   271  1.5512881435715424e+00      2
   272  1.5496191844127427e+00      2
   273  1.5481290552511024e+00      2
   274  1.5465054001163998e+00      2
   275  1.5459746117061031e+00      2
   276  1.5441122914943188e+00      2
   277  1.5415910040441383e+00      2
   278  1.5414471010530069e+00      2
   279  1.5379019029065066e+00      2
   280  1.5373840712112059e+00      2
   281  1.5367379646476160e+00      2
   282  1.5347510007616019e+00      2
   283  1.5336059864877301e+00      2
   284  1.5328357932268524e+00      2
   285  1.5292831869253813e+00      2
   286  1.5277389305390918e+00      2
   287  1.5268886372871437e+00      2
   288  1.5250117571073984e+00      2
   289  1.5237532194522476e+00      2
   290  1.5230276660453186e+00      2
   291  1.5199451854507733e+00      2
   292  1.5178540963611205e+00      2
   293  1.5170570033516850e+00      2
   294  1.5164438548994581e+00      2
   295  1.5148021254446995e+00      2
   296  1.5132684269788266e+00      2
   297  1.5109262009814548e+00      2
   298  1.5078117840876104e+00      2
   299  1.5071559658169298e+00      2
   300  1.5051666605057030e+00      2
   301  1.5042671816633872e+00      2
   302  1.5034107115698465e+00      2
   303  1.5014225009756461e+00      2
   304  1.5010701332875056e+00      2
   305  1.4995166346298763e+00      2
   306  1.4970292748289669e+00      2
   307  1.4960750700502392e+00      2
   308  1.4944880290594074e+00      2
   309  1.4939910706538451e+00      2
   310  1.4918121984468018e+00      2
   311  1.4911825343750085e+00      2
   312  1.4900995476847143e+00      2
   313  1.4879092451904576e+00      2
   314  1.4867438289737118e+00      2
   315  1.4851247366711757e+00      2
   316  1.4835730507244209e+00      2
   317  1.4822399336056631e+00      2
   318  1.4808498575154141e+00      2
   319  1.4786390118285562e+00      2
   320  1.4768456733433553e+00      2
   321  1.4752060475889792e+00      2
   322  1.4739497002043447e+00      2
   323  1.4709156064812792e+00      2
   324  1.4701620797338191e+00      2
   325  1.4686847944803036e+00      2
   326  1.4679537838547894e+00      2
   327  1.4668666585991985e+00      2
   328  1.4646926942886160e+00      2
   329  1.4636217992172551e+00      2
   330  1.4630928759688175e+00      2
   331  1.4615433102390547e+00      2
   332  1.4597219955067648e+00      2
   333  1.4586249275297478e+00      2
   334  1.4581017856115210e+00      2
   335  1.4547481397172330e+00      2
   336  1.4545438325312730e+00      2
   337  1.4532631663170705e+00      2
   338  1.4519742602293255e+00      2
   339  1.4506739199510681e+00      2
   340  1.4482197831675583e+00      2
   341  1.4476171587210367e+00      2
   342  1.4459888229508648e+00      2
   343  1.4452795163801564e+00      2
   344  1.4433162586630321e+00      2
   345  1.4417123463369992e+00      2
   346  1.4409825041427109e+00      2
   347  1.4401776600604796e+00      2
   348  1.4375441059598424e+00      2
   349  1.4364626335276449e+00      2
   350  1.4354053656489196e+00      2
   351  1.4336055069273337e+00      2
   352  1.4324575656345089e+00      2
   353  1.4318785441346813e+00      2
   354  1.4307080909645560e+00      2
   355  1.4292378434378623e+00      2
   356  1.4278077666759310e+00      2
   357  1.4270103419935365e+00      2
   358  1.4243448738382301e+00      2
   359  1.4222018477772316e+00      2
   360  1.4218813354624598e+00      2
   361  1.4205935687333962e+00      2
   362  1.4198960811976682e+00      2
   363  1.4180660437621968e+00      2
   364  1.4169166106721878e+00      2
   365  1.4148654615179770e+00      2
   366  1.4144298911611892e+00      2
   367  1.4133830019533697e+00      2
   368  1.4127737182331301e+00      2
   369  1.4103740199552885e+00      2
   370  1.4084050993537798e+00      2
   371  1.4073219843416258e+00      2
   372  1.4062388110110218e+00      2
   373  1.4051671724513621e+00      2
   374  1.4038976936332090e+00      2
   375  1.4032448981415737e+00      2
   376  1.4029525448749900e+00      2
   377  1.4006424786912752e+00      2
   378  1.4002788040617766e+00      2
   379  1.3985689711779992e+00      2
   380  1.3976469575142192e+00      2
   381  1.3962824679001655e+00      2
   382  1.3952999068183229e+00      2
   383  1.3922118954334273e+00      2
   384  1.3921484548267122e+00      2
   385  1.3908749517534404e+00      2
   386  1.3889488702092416e+00      2
   387  1.3886624499524596e+00      2
   388  1.3875204580882305e+00      2
   389  1.3871238229365661e+00      2
   390  1.3858433639995957e+00      2
   391  1.3848244668528253e+00      2
   392  1.3814596953642733e+00      2
   393  1.3797795370814543e+00      2
   394  1.3786256013190712e+00      2
   395  1.3775630634845366e+00      2
   396  1.3769333902541621e+00      2
   397  1.3750389122235454e+00      2
   398  1.3748635378563872e+00      2
   399  1.3737769105001505e+00      2
   400  1.3716742268189954e+00      2
   401  1.3704076738958741e+00      2
   402  1.3695399639540755e+00      2
   403  1.3672288436015703e+00      2
   404  1.3668402603656427e+00      2
   405  1.3656193248592303e+00      2
   406  1.3633863103466262e+00      2
   407  1.3627469136617230e+00      2
   408  1.3615586100403743e+00      2
   409  1.3609664337528415e+00      2
   410  1.3599057656460207e+00      2
   411  1.3578365623570128e+00      2
   412  1.3561096895528479e+00      2
   413  1.3545498337126041e+00      2
   414  1.3530246993632011e+00      2
   415  1.3522214785886300e+00      2
   416  1.3514182999933817e+00      2
   417  1.3497139427868550e+00      2
   418  1.3489455063089244e+00      2
   419  1.3482537107488326e+00      2
   420  1.3478712679860272e+00      2
   421  1.3468016255258388e+00      2
   422  1.3455304764687031e+00      2
   423  1.3419568966684328e+00      2
   424  1.3417904250728052e+00      2
   425  1.3414186128801202e+00      2
   426  1.3407205858984610e+00      2
   427  1.3392080663632202e+00      2
   428  1.3386728049275796e+00      2
   429  1.3361970159996708e+00      2
   430  1.3354012238513921e+00      2
   431  1.3347090972901381e+00      2
   432  1.3332798029990109e+00      2
   433  1.3325882922235905e+00      2
   434  1.3316346850477525e+00      2
   435  1.3299965369477185e+00      2
   436  1.3295753334642877e+00      2
   437  1.3282794302960155e+00      2
   438  1.3257445324146024e+00      2
   439  1.3253613009370266e+00      2
   440  1.3249689687134389e+00      2
   441  1.3233500977524639e+00      2
   442  1.3215326926400117e+00      2
   443  1.3205850909846413e+00      2
   444  1.3194364409859620e+00      2
   445  1.3184638333801375e+00      2
   446  1.3179200355728142e+00      2
   447  1.3156846477939743e+00      2
   448  1.3139751843282803e+00      2
   449  1.3127249500991978e+00      2
   450  1.3113017727155207e+00      2
   451  1.3100414917307748e+00      2
   452  1.3093176604459404e+00      2
   453  1.3087859433837543e+00      2
   454  1.3078527914204163e+00      2
   455  1.3066703221523845e+00      2
   456  1.3052311744401046e+00      2
   457  1.3050651027168279e+00      2
   458  1.3032797596448953e+00      2
   459  1.3028899083013328e+00      2
   460  1.3022478709556828e+00      2
   461  1.2997922072901991e+00      2
   462  1.2996321831370512e+00      2
   463  1.2977634349794014e+00      2
   464  1.2968519886057754e+00      2
   465  1.2949933161337144e+00      2
   466  1.2941356657588754e+00      2
   467  1.2935389126102228e+00      2
   468  1.2931475251243962e+00      2
   469  1.2915912303998720e+00      2
   470  1.2903245926350941e+00      2
   471  1.2892782285532951e+00      2
   472  1.2878348718190329e+00      2
   473  1.2863124158319290e+00      2
   474  1.2854865992536040e+00      2
   475  1.2854150741453534e+00      2
   476  1.2846340900709849e+00      2
   477  1.2831625044630561e+00      2
   478  1.2813112480161979e+00      2
   479  1.2810462805488332e+00      2
   480  1.2806385260769622e+00      2
   481  1.2795429041918682e+00      2
   482  1.2783534237404097e+00      2
   483  1.2778308001120082e+00      2
   484  1.2769942628535391e+00      2
   485  1.2749445937145703e+00      2
   486  1.2742854031206807e+00      2
   487  1.2734437827557812e+00      2
   488  1.2723968007148179e+00      2
   489  1.2710341185876957e+00      2
   490  1.2699583336678182e+00      2
   491  1.2697285112731225e+00      2
   492  1.2690494730404198e+00      2
   493  1.2681168036490791e+00      2
   494  1.2663126392998212e+00      2
   495  1.2657785311231218e+00      2
   496  1.2650430691207430e+00      2
   497  1.2642836550786984e+00      2
   498  1.2628525487193039e+00      2
   499  1.2622753925456389e+00      2
   500  1.2606532531966335e+00      2
   501  1.2600615161414586e+00      2
   502  1.2593063986592317e+00      2
   503  1.2585669088508482e+00      2
   504  1.2576078730231255e+00      2
   505  1.2563360903947749e+00      2
   506  1.2558068671147178e+00      2
   507  1.2551382070178334e+00      2
   508  1.2543258182251964e+00      2
   509  1.2534326437938996e+00      2
   510  1.2530414873128342e+00      2
   511  1.2512145233370333e+00      2
   512  1.2497002832973254e+00      2
   513  1.2493286616651877e+00      2
   514  1.2491668198246564e+00      2
   515  1.2480302815205688e+00      2
   516  1.2466518276032681e+00      2
   517  1.2460137334059143e+00      2
   518  1.2446251153493257e+00      2
   519  1.2438616222999597e+00      2
   520  1.2432610421772741e+00      2
   521  1.2418006100462755e+00      2
   522  1.2413661953427908e+00      2
   523  1.2409806297408619e+00      2
   524  1.2403483074826689e+00      2
   525  1.2395414735647063e+00      2
   526  1.2378442544067789e+00      2
   527  1.2372610075019272e+00      2
   528  1.2362962762724872e+00      2
   529  1.2360774493314688e+00      2
   530  1.2352118202343747e+00      2
   531  1.2344980990168117e+00      2
   532  1.2332753807997776e+00      2
   533  1.2325877772000717e+00      2
   534  1.2319361624263059e+00      2
   535  1.2309594962597412e+00      2
   536  1.2295942796007928e+00      2
   537  1.2292299465468035e+00      2
   538  1.2289188577075112e+00      2
   539  1.2279133685450929e+00      2
   540  1.2264494523427962e+00      2
   541  1.2255961613856943e+00      2
   542  1.2253324717292351e+00      2
   543  1.2243064816881617e+00      2
   544  1.2240952099361462e+00      2
   545  1.2210274404708328e+00      2
   546  1.2207802437542026e+00      2
   547  1.2198762615536565e+00      2
   548  1.2196428670216883e+00      2
   549  1.2190597312905160e+00      2
   550  1.2180422936123496e+00      2
   551  1.2168803445684673e+00      2
   552  1.2163635403022703e+00      2
   553  1.2157834764509430e+00      2
   554  1.2141500243266639e+00      2
   555  1.2140218052062641e+00      2
   556  1.2129278574566813e+00      2
   557  1.2116929604900892e+00      2
   558  1.2115264460203250e+00      2
   559  1.2108366178129770e+00      2
   560  1.2100833998504477e+00      2
   561  1.2092002936440163e+00      2
   562  1.2083351087984977e+00      2
   563  1.2080078840624908e+00      2
   564  1.2070053831592673e+00      2
   565  1.2067895382574119e+00      2
   566  1.2055351037364079e+00      2
   567  1.2050919365750203e+00      2
   568  1.2046837132101342e+00      2
   569  1.2042179689247392e+00      2
   570  1.2035786335537861e+00      2
   571  1.2029138932953389e+00      2
   572  1.2019490401692348e+00      2
   573  1.2012377430100423e+00      2
   574  1.2008238919242955e+00      2
   575  1.2004465862873137e+00      2
   576  1.1996654439268004e+00      2
   577  1.1989675754876863e+00      2
   578  1.1986121200893380e+00      2
   579  1.1977951097629436e+00      2
   580  1.1972425705939662e+00      2
   581  1.1964028954321577e+00      2
   582  1.1956714407032583e+00      2
   583  1.1951387659418193e+00      2
   584  1.1945525131448491e+00      2
   585  1.1938252614552372e+00      2
   586  1.1925636942803555e+00      2
   587  1.1924974627117564e+00      2
   588  1.1918785950595121e+00      2
   589  1.1915847993154212e+00      2
   590  1.1908421396113698e+00      2
   591  1.1898357105838882e+00      2
   592  1.1894720682371229e+00      2
   593  1.1889566906586013e+00      2
   594  1.1882082946392909e+00      2
   595  1.1875137726346945e+00      2
   596  1.1873668211136457e+00      2
   597  1.1870121277398038e+00      2
   598  1.1867340929567980e+00      2
   599  1.1860762231678499e+00      2
   600  1.1858783295052215e+00      2
   601  1.1845209651020532e+00      2
   602  1.1843118132347947e+00      2
   603  1.1832402247160214e+00      2
   604  1.1830320053796202e+00      2
   605  1.1826070234631745e+00      2
   606  1.1816870261335610e+00      2
   607  1.1814630560355366e+00      2
   608  1.1810198496250195e+00      2
   609  1.1803197998103858e+00      2
   610  1.1798445417644292e+00      2
   611  1.1790934025757391e+00      2
   612  1.1790023451698923e+00      2
   613  1.1784218404307920e+00      2
   614  1.1782287923981345e+00      2
   615  1.1775512312721708e+00      2
   616  1.1769844044980988e+00      2
   617  1.1762571782032709e+00      2
   618  1.1759051977735546e+00      2
   619  1.1756095165597471e+00      2
   620  1.1751238067885490e+00      2
   621  1.1749648470190590e+00      2
   622  1.1745117304357937e+00      2
   623  1.1740000840687088e+00      2
   624  1.1733796498297482e+00      2
   625  1.1724494051437702e+00      2
   626  1.1722142875307993e+00      2
   627  1.1718025933571221e+00      2
   628  1.1713188267204686e+00      2
   629  1.1708168576233124e+00      2
   630  1.1707838237328405e+00      2
   631  1.1699934640309191e+00      2
   632  1.1693656839834565e+00      2
   633  1.1687070741721739e+00      2
   634  1.1681333415989688e+00      2
   635  1.1678548973689793e+00      2
   636  1.1675498559906934e+00      2
   637  1.1668321363171452e+00      2
   638  1.1664267749942745e+00      2
   639  1.1661895224807115e+00      2
   640  1.1651525323163778e+00      2
   641  1.1650197871840609e+00      2
   642  1.1646255808224801e+00      2
   643  1.1641112462206955e+00      2
   644  1.1635237065561777e+00      2
   645  1.1629999305674752e+00      2
   646  1.1629121676557312e+00      2
   647  1.1619907702874614e+00      2
   648  1.1617914356167169e+00      2
   649  1.1612370583548837e+00      2
   650  1.1605515999478173e+00      2
   651  1.1600526639189894e+00      2
   652  1.1596209780365256e+00      2
   653  1.1592360301163258e+00      2
   654  1.1586993967751378e+00      2
   655  1.1585849805917439e+00      2
   656  1.1577790403728430e+00      2
   657  1.1573018432239481e+00      2
   658  1.1570506075227920e+00      2
   659  1.1569793868402067e+00      2
   660  1.1564850837803260e+00      2
   661  1.1555201134893671e+00      2
   662  1.1549445906484617e+00      2
   663  1.1544617015136593e+00      2
   664  1.1542970072299559e+00      2
   665  1.1541207782274550e+00      2
   666  1.1534995870658702e+00      2
   667  1.1529010271694562e+00      2
   668  1.1528181973353147e+00      2
   669  1.1522013288190300e+00      2
   670  1.1516532978213070e+00      2
   671  1.1509968227972627e+00      2
   672  1.1507503116358804e+00      2
   673  1.1504657719207034e+00      2
   674  1.1499363904207178e+00      2
   675  1.1491136087461373e+00      2
   676  1.1489596016803574e+00      2
   677  1.1483072823174485e+00      2
   678  1.1477880481772411e+00      2
   679  1.1474063319410570e+00      2
   680  1.1466840709237232e+00      2
   681  1.1466331643337779e+00      2
   682  1.1462773274333169e+00      2
   683  1.1456322627062261e+00      2
   684  1.1451617224446922e+00      2
   685  1.1447027686921447e+00      2
   686  1.1443630300561547e+00      2
   687  1.1440173295259854e+00      2
   688  1.1434353278149638e+00      2
   689  1.1427098735975076e+00      2
   690  1.1424622555000814e+00      2
   691  1.1419021614751992e+00      2
   692  1.1417085607904802e+00      2
   693  1.1410890412901527e+00      2
   694  1.1408117896201011e+00      2
   695  1.1404078111757110e+00      2
   696  1.1399478956079596e+00      2
   697  1.1398742425817572e+00      2
   698  1.1398217680234572e+00      2
   699  1.1389872831895120e+00      2
   700  1.1387239102555560e+00      2
   701  1.1380695143212403e+00      2
   702  1.1376326175472644e+00      2
   703  1.1372697128209142e+00      2
   704  1.1370194848955637e+00      2
   705  1.1368176536463621e+00      2
   706  1.1360612409195083e+00      2
   707  1.1357503045805759e+00      2
   708  1.1356374331782328e+00      2
   709  1.1348443084842164e+00      2
   710  1.1347378802620154e+00      2
   711  1.1341471751369465e+00      2
   712  1.1335578179481560e+00      2
   713  1.1332520102484755e+00      2
   714  1.1329754218495807e+00      2
   715  1.1325596634002835e+00      2
   716  1.1323829867989899e+00      2
   717  1.1318957644329455e+00      2
   718  1.1316057986085650e+00      2
   719  1.1307486312992707e+00      2
   720  1.1305491139163157e+00      2
   721  1.1298673829274135e+00      2
   722  1.1296235668953607e+00      2
   723  1.1294007387801148e+00      2
   724  1.1290634514742164e+00      2
   725  1.1287688549353412e+00      2
   726  1.1285063039137240e+00      2
   727  1.1284220591189982e+00      2
   728  1.1283202342715415e+00      2
   729  1.1280255502379639e+00      2
   730  1.1274991559343666e+00      2
   731  1.1273529278312575e+00      2
   732  1.1269801640311374e+00      2
   733  1.1264106789669623e+00      2
   734  1.1259218817110139e+00      2
   735  1.1257212331370887e+00      2
   736  1.1247074037385898e+00      2
   737  1.1242371238606590e+00      2
   738  1.1240759673726706e+00      2
   739  1.1236620782865694e+00      2
   740  1.1234383759497533e+00      2
   741  1.1230740493332156e+00      2
   742  1.1227214094723077e+00      2
   743  1.1224374983296206e+00      2
   744  1.1219489166081036e+00      2
   745  1.1212368144517388e+00      2
   746  1.1210946727762943e+00      2
   747  1.1207341159410522e+00      2
   748  1.1204182582563134e+00      2
   749  1.1199225910211581e+00      2
   750  1.1192899002536139e+00      2
   751  1.1189220922387939e+00      2
   752  1.1185090931349269e+00      2
   753  1.1182984708289343e+00      2
   754  1.1174468797190129e+00      2
   755  1.1170430289181879e+00      2
   756  1.1168042882109877e+00      2
   757  1.1163153384722506e+00      2
   758  1.1158237148823704e+00      2
   759  1.1156070870718082e+00      2
   760  1.1155034429114667e+00      2
   761  1.1148741471929884e+00      2
   762  1.1142154711388081e+00      2
   763  1.1135924781573685e+00      2
   764  1.1134022363859690e+00      2
   765  1.1129766799293481e+00      2
   766  1.1123472541816697e+00      2
   767  1.1117614243748501e+00      2
   768  1.1110578852433342e+00      2
   769  1.1106731378796375e+00      2
   770  1.1094523255983355e+00      2
   771  1.1092914592739276e+00      2
   772  1.1090468976141494e+00      2
   773  1.1083262310916899e+00      2
   774  1.1079806967533439e+00      2
   775  1.1075175219670370e+00      2
   776  1.1071229328736074e+00      2
   777  1.1069489263549095e+00      2
   778  1.1064417364365247e+00      2
   779  1.1061706938913107e+00      2
   780  1.1060836680822073e+00      2
   781  1.1053340180183511e+00      2
   782  1.1046404660117353e+00      2
   783  1.1044272733329863e+00      2
   784  1.1038473057096101e+00      2
   785  1.1028607735533709e+00      2
   786  1.1025846443796359e+00      2
   787  1.1020438638407613e+00      2
   788  1.1014545917515104e+00      2
   789  1.1009303531449979e+00      2
   790  1.1003782651105458e+00      2
   791  1.1003445543760222e+00      2
   792  1.0994335465401817e+00      2
   793  1.0993276172702344e+00      2
   794  1.0989105953652050e+00      2
   795  1.0985024219852020e+00      2
   796  1.0979502443495230e+00      2
   797  1.0978951318864960e+00      2
   798  1.0974672615897456e+00      2
   799  1.0973539138745638e+00      2
   800  1.0967372558998232e+00      2
   801  1.0957033112052901e+00      2
   802  1.0953518170103551e+00      2
   803  1.0942894605361475e+00      2
   804  1.0934023032203297e+00      2
   805  1.0931072246483173e+00      2
   806  1.0919466674668157e+00      2
   807  1.0916043562696736e+00      2
   808  1.0913417087381549e+00      2
   809  1.0901318170901377e+00      2
   810  1.0896935999232646e+00      2
   811  1.0886987767130052e+00      2
   812  1.0875532098179479e+00      2
   813  1.0865801288403698e+00      2
   814  1.0853603314242266e+00      2
   815  1.0841413682000192e+00      2
   816  1.0838499583469632e+00      2
   817  1.0830903672215670e+00      2
   818  1.0821199515356152e+00      2
   819  1.0818037216943119e+00      2
   820  1.0814336865362861e+00      2
   821  1.0809980351742963e+00      2
   822  1.0803354007961836e+00      2
   823  1.0799807163337638e+00      2
   824  1.0793880722664693e+00      2
   825  1.0789525061994838e+00      2
   826  1.0777754998909608e+00      2
   827  1.0773904635091596e+00      2
   828  1.0770148993747477e+00      2
   829  1.0760912797001843e+00      2
   830  1.0748446759937198e+00      2
   831  1.0743768943605794e+00      2
   832  1.0734787453855714e+00      2
   833  1.0729567492684047e+00      2
   834  1.0716619497870474e+00      2
   835  1.0701722955193964e+00      2
   836  1.0696624468104257e+00      2
   837  1.0688293354672493e+00      2
   838  1.0678501550866557e+00      2
   839  1.0676225406609581e+00      2
   840  1.0673551087081132e+00      2
   841  1.0665184515940798e+00      2
   842  1.0663123351133987e+00      2
   843  1.0660146421901766e+00      2
   844  1.0653713717588478e+00      2
   845  1.0642051574716147e+00      2
   846  1.0640455134899758e+00      2
   847  1.0632283482810281e+00      2
   848  1.0628029081939161e+00      2
   849  1.0625894897891845e+00      2
   850  1.0619984778542588e+00      2
   851  1.0617453778742212e+00      2
   852  1.0614353034847408e+00      2
   853  1.0612230740047603e+00      2
   854  1.0605322002081035e+00      2
   855  1.0601269150104418e+00      2
   856  1.0596444101277003e+00      2
   857  1.0594888621929277e+00      2
   858  1.0591014606371392e+00      2
   859  1.0585326731995079e+00      2
   860  1.0579999150550805e+00      2
   861  1.0577779644976764e+00      2
   862  1.0575158895843857e+00      2
   863  1.0572680806195804e+00      2
   864  1.0567113299067288e+00      2
   865  1.0561411533839293e+00      2
   866  1.0559019399527252e+00      2
   867  1.0553837188493400e+00      2
   868  1.0551354392127723e+00      2
   869  1.0548110904499415e+00      2
   870  1.0544448401767386e+00      2
   871  1.0539519488670628e+00      2
   872  1.0538108641748516e+00      2
   873  1.0536732113637766e+00      2
   874  1.0532393794102761e+00      2
   875  1.0530423567868481e+00      2
   876  1.0526349636827439e+00      2
   877  1.0523421592771833e+00      2
   878  1.0522195629534574e+00      2
   879  1.0517202196644178e+00      2
   880  1.0516311607581832e+00      2
   881  1.0512317141756986e+00      2
   882  1.0509273861437571e+00      2
   883  1.0504574384777114e+00      2
   884  1.0503781936831111e+00      2
   885  1.0502296584082542e+00      2
   886  1.0500005927419653e+00      2
   887  1.0497408198077098e+00      2
   888  1.0491940878061565e+00      2
   889  1.0489986000201819e+00      2
   890  1.0488511909993987e+00      2
   891  1.0486116829742174e+00      2
   892  1.0484223812646181e+00      2
   893  1.0480351924032700e+00      2
   894  1.0479523670270214e+00      2
   895  1.0476973348132830e+00      2
   896  1.0472117246299686e+00      2
   897  1.0470061169517149e+00      2
   898  1.0466562192998823e+00      2
   899  1.0464476988445748e+00      2
   900  1.0458536424082503e+00      2
   901  1.0453681012099736e+00      2
   902  1.0447836227631060e+00      2
   903  1.0444563945889127e+00      2
   904  1.0442216419228028e+00      2
   905  1.0438617842041766e+00      2
   906  1.0436189074379469e+00      2
   907  1.0435743782375868e+00      2
   908  1.0430002070024555e+00      2
   909  1.0428418832982211e+00      2
   910  1.0424874772802739e+00      2
   911  1.0423279725329593e+00      2
   912  1.0418484466931930e+00      2
   913  1.0415988465495132e+00      2
   914  1.0412098730340251e+00      2
   915  1.0405772246781646e+00      2
   916  1.0405122047046222e+00      2
   917  1.0401397887027100e+00      2
   918  1.0396938694790858e+00      2
   919  1.0392457980094156e+00      2
   920  1.0388007365468022e+00      2
   921  1.0386259226603292e+00      2
   922  1.0384189596266955e+00      2
   923  1.0379845341832545e+00      2
   924  1.0377730285165467e+00      2
   925  1.0374965812110184e+00      2
   926  1.0373433717899578e+00      2
   927  1.0368852064473819e+00      2
   928  1.0366449546121754e+00      2
   929  1.0366062463320027e+00      2
   930  1.0361178237355315e+00      2
   931  1.0359152720862241e+00      2
   932  1.0355090405959926e+00      2
   933  1.0353537011524758e+00      2
   934  1.0352065817513658e+00      2
   935  1.0346460928652557e+00      2
   936  1.0344885777819970e+00      2
   937  1.0343612577501331e+00      2
   938  1.0337594215094581e+00      2
   939  1.0334624129466410e+00      2
   940  1.0333859631749529e+00      2
   941  1.0329819939223950e+00      2
   942  1.0327669365125067e+00      2
   943  1.0325334369660171e+00      2
   944  1.0323784544564494e+00      2
   945  1.0322440697605804e+00      2
   946  1.0319511012301761e+00      2
   947  1.0316544534238397e+00      2
   948  1.0313181124238548e+00      2
   949  1.0310728792942323e+00      2
   950  1.0310031050815247e+00      2
   951  1.0306827673741272e+00      2
   952  1.0304355649677142e+00      2
   953  1.0301286841164190e+00      2
   954  1.0300103343669613e+00      2
   955  1.0294731391945726e+00      2
   956  1.0293939648734600e+00      2
   957  1.0290298722941762e+00      2
   958  1.0289104370707884e+00      2
   959  1.0287381539230882e+00      2
   960  1.0285753788710030e+00      2
   961  1.0284195622039090e+00      2
   962  1.0283194362643098e+00      2
   963  1.0282471512499369e+00      2
   964  1.0277995889444385e+00      2
   965  1.0276962366962450e+00      2
   966  1.0274059063060539e+00      2
   967  1.0272577685353819e+00      2
   968  1.0271819098153168e+00      2
   969  1.0271025223943608e+00      2
   970  1.0269224002045652e+00      2
   971  1.0266428149525122e+00      2
   972  1.0265138891040724e+00      2
   973  1.0264650639015014e+00      2
   974  1.0260021209335490e+00      2
   975  1.0258804713854619e+00      2
   976  1.0257318701140585e+00      2
   977  1.0254249344184461e+00      2
   978  1.0251151679975932e+00      2
   979  1.0250506741554457e+00      2
   980  1.0249226119931396e+00      2
   981  1.0248217509595263e+00      2
   982  1.0246793284863447e+00      2
   983  1.0246494350865238e+00      2
   984  1.0245374261620117e+00      2
   985  1.0243680596482552e+00      2
   986  1.0241064882624558e+00      2
   987  1.0239964995518382e+00      2
   988  1.0237603839944691e+00      2
   989  1.0236744135019598e+00      2
   990  1.0234694233498398e+00      2
   991  1.0232184708254661e+00      2
   992  1.0231307039245827e+00      2
   993  1.0229406205331550e+00      2
   994  1.0227478591770756e+00      2
   995  1.0225406028791402e+00      2
   996  1.0224695023772392e+00      2
   997  1.0222729478205659e+00      2
   998  1.0222464350282592e+00      2
   999  1.0220603777369173e+00      2
  1000  1.0219106208389315e+00      2
  1001  1.0217486519683887e+00      2
  1002  1.0214966845751263e+00      2
  1003  1.0214757941900843e+00      2
  1004  1.0213133285970046e+00      2
  1005  1.0212533535132462e+00      2
  1006  1.0210942996829349e+00      2
  1007  1.0210525511959994e+00      2
  1008  1.0208855003564548e+00      2
  1009  1.0206908293790373e+00      2
  1010  1.0205898319353079e+00      2
  1011  1.0204093154284064e+00      2
  1012  1.0203658480123923e+00      2
  1013  1.0202984593981648e+00      2
  1014  1.0202582261719619e+00      2
  1015  1.0200764981999852e+00      2
  1016  1.0199783082511686e+00      2
  1017  1.0199223943550249e+00      2
  1018  1.0197977890155692e+00      2
  1019  1.0196453474643787e+00      2
  1020  1.0195095559839746e+00      2
  1021  1.0194576926176375e+00      2
  1022  1.0192999736753561e+00      2
  1023  1.0192195443735823e+00      2
  1024  1.0191763000819789e+00      2
  1025  1.0190614010772510e+00      2
  1026  1.0190108892463445e+00      2
  1027  1.0189528377544539e+00      2
  1028  1.0188963168359135e+00      2
  1029  1.0188568761067391e+00      2
  1030  1.0186538901843780e+00      2
  1031  1.0185692569374873e+00      2
  1032  1.0184204004411517e+00      2
  1033  1.0183205835889146e+00      2
  1034  1.0179528990861988e+00      2
  1035  1.0177570978234849e+00      2
  1036  1.0175773002967035e+00      2
  1037  1.0173820247378649e+00      2
  1038  1.0172916503417260e+00      2
  1039  1.0169843835205661e+00      2
  1040  1.0166717637529099e+00      2
  1041  1.0163259360088694e+00      2
  1042  1.0159807485850052e+00      2
  1043  1.0157948457572159e+00      2
  1044  1.0155919605933721e+00      2
  1045  1.0152942037764745e+00      2
  1046  1.0150688658767721e+00      2
  1047  1.0149713584390689e+00      2
  1048  1.0147423406396912e+00      2
  1049  1.0146376175225542e+00      2
  1050  1.0144349916463413e+00      2
  1051  1.0139118218278458e+00      2
  1052  1.0137837125931022e+00      2
  1053  1.0135594148926306e+00      2
  1054  1.0132675356977445e+00      2
  1055  1.0130698431186766e+00      2
  1056  1.0128910693105644e+00      2
  1057  1.0126356124120457e+00      2
  1058  1.0122239649508238e+00      2
  1059  1.0120632462774684e+00      2
  1060  1.0119729152793022e+00      2
  1061  1.0117584952444021e+00      2
  1062  1.0117352146849454e+00      2
  1063  1.0117146936205732e+00      2
  1064  1.0114684190269640e+00      2
  1065  1.0111899901657282e+00      2
  1066  1.0111420482414388e+00      2
  1067  1.0110458051784006e+00      2
  1068  1.0105733614989258e+00      2
  1069  1.0105514031796532e+00      2
  1070  1.0101546277135840e+00      2
  1071  1.0100764031275757e+00      2
  1072  1.0099599324718020e+00      2
  1073  1.0097817956641320e+00      2
  1074  1.0096845238501864e+00      2
  1075  1.0096384034646313e+00      2
  1076  1.0095725667597324e+00      2
  1077  1.0094818980164681e+00      2
  1078  1.0094107559077743e+00      2
  1079  1.0091671346171405e+00      2
  1080  1.0090785585844422e+00      2
  1081  1.0089615745002096e+00      2
  1082  1.0089463319688676e+00      2
  1083  1.0087714945334738e+00      2
  1084  1.0086968801347771e+00      2
  1085  1.0086484861412268e+00      2
  1086  1.0085554871097602e+00      2
  1087  1.0085079821376666e+00      2
  1088  1.0084228974649823e+00      2
  1089  1.0083675117394677e+00      2
  1090  1.0082949657238549e+00      2
  1091  1.0082644754381120e+00      2
  1092  1.0082216083974191e+00      2
  1093  1.0082004057237517e+00      2
  1094  1.0081203121545750e+00      2
  1095  1.0080813078604944e+00      2
  1096  1.0080113346627642e+00      2
  1097  1.0079116991464283e+00      2
  1098  1.0078933777498360e+00      2
  1099  1.0078665619020744e+00      2
  1100  1.0077903413212672e+00      2
  1101  1.0077353625338967e+00      2
  1102  1.0076829096324067e+00      2
  1103  1.0076403593020336e+00      2
  1104  1.0076117879921358e+00      2
  1105  1.0075771320994082e+00      2
  1106  1.0075417657014889e+00      2
  1107  1.0074906679720634e+00      2
  1108  1.0074878343386260e+00      2
  1109  1.0074465777509114e+00      2
  1110  1.0074417214077143e+00      2
  1111  1.0074061152132758e+00      2
  1112  1.0073465914409823e+00      2
  1113  1.0073106178054365e+00      2
  1114  1.0072866694513374e+00      2
  1115  1.0071799883536137e+00      2
  1116  1.0070727133593289e+00      2
  1117  1.0070389968257076e+00      2
  1118  1.0069912335465279e+00      2
  1119  1.0069060316506990e+00      2
  1120  1.0068682634648598e+00      2
  1121  1.0068217244045563e+00      2
  1122  1.0067862917644814e+00      2
  1123  1.0067032338105102e+00      2
  1124  1.0065782214328898e+00      2
  1125  1.0064416246163921e+00      2
  1126  1.0063409227333688e+00      2
  1127  1.0062947659418200e+00      2
  1128  1.0062551151832468e+00      2
  1129  1.0061469476779554e+00      2
  1130  1.0060841319638105e+00      2
  1131  1.0060267790132469e+00      2
  1132  1.0059499568604700e+00      2
  1133  1.0058787054966991e+00      2
  1134  1.0058396513100794e+00      2
  1135  1.0057987384613063e+00      2
  1136  1.0057235500039006e+00      2
  1137  1.0056757579412681e+00      2
  1138  1.0056665091745851e+00      2
  1139  1.0055872000590607e+00      2
  1140  1.0055466437677947e+00      2
  1141  1.0055212251638455e+00      2
  1142  1.0054931561075027e+00      2
  1143  1.0054706500791808e+00      2
  1144  1.0054421511480476e+00      2
  1145  1.0054110743875366e+00      2
  1146  1.0053619006005787e+00      2
  1147  1.0053076102284435e+00      2
  1148  1.0052510922484883e+00      2
  1149  1.0052247047895833e+00      2
  1150  1.0051356497392623e+00      2
  1151  1.0050890335707094e+00      2
  1152  1.0050685327726212e+00      2
  1153  1.0049612398509733e+00      2
  1154  1.0049250977930810e+00      2
  1155  1.0049133219668926e+00      2
  1156  1.0048537130373230e+00      2
  1157  1.0048434639224870e+00      2
  1158  1.0047862733400794e+00      2
  1159  1.0047817936314596e+00      2
  1160  1.0047250892219306e+00      2
  1161  1.0046609600628642e+00      2
  1162  1.0045801375616197e+00      2
  1163  1.0045574497291090e+00      2
  1164  1.0045094230214473e+00      2
  1165  1.0044469592322127e+00      2
  1166  1.0044202303173551e+00      2
  1167  1.0043547606587861e+00      2
  1168  1.0043196431985908e+00      2
  1169  1.0042753783320488e+00      2
  1170  1.0041757403883793e+00      2
  1171  1.0041540440170706e+00      2
  1172  1.0041393780227204e+00      2
  1173  1.0040874725742845e+00      2
  1174  1.0040658344823519e+00      2
  1175  1.0040323045717918e+00      2
  1176  1.0040118552792452e+00      2
  1177  1.0039373967956713e+00      2
  1178  1.0039024009411490e+00      2
  1179  1.0038574391294250e+00      2
  1180  1.0038371029446547e+00      2
  1181  1.0037994918910009e+00      2
  1182  1.0037507035527773e+00      2
  1183  1.0036840681333561e+00      2
  1184  1.0036484639620586e+00      2
  1185  1.0036073954942668e+00      2
  1186  1.0035916649998122e+00      2
  1187  1.0035544763801778e+00      2
  1188  1.0034958771834077e+00      2
  1189  1.0034608803535148e+00      2
  1190  1.0034045683942829e+00      2
  1191  1.0033443280411283e+00      2
  1192  1.0033241054586863e+00      2
  1193  1.0033068396839115e+00      2
  1194  1.0032478199280006e+00      2
  1195  1.0031928010592417e+00      2
  1196  1.0031474541789254e+00      2
  1197  1.0031422914891561e+00      2
  1198  1.0031330930947708e+00      2
  1199  1.0030495964177535e+00      2
  1200  1.0030096213101742e+00      2
  1201  1.0030085633245056e+00      2
  1202  1.0029182788700270e+00      2
  1203  1.0029035851975010e+00      2
  1204  1.0028421490426040e+00      2
  1205  1.0027855470524056e+00      2
  1206  1.0027537261127328e+00      2
  1207  1.0027372932702130e+00      2
  1208  1.0026977039821572e+00      2
  1209  1.0026748964934407e+00      2
  1210  1.0026500113730270e+00      2
  1211  1.0026068388611362e+00      2
  1212  1.0025926406909773e+00      2
  1213  1.0025636786478511e+00      2
  1214  1.0025310335089574e+00      2
  1215  1.0025173889969361e+00      2
  1216  1.0024863254488163e+00      2
  1217  1.0024201994761970e+00      2
  1218  1.0023941969903674e+00      2
  1219  1.0023475865477840e+00      2
  1220  1.0022843444092560e+00      2
  1221  1.0022419846248480e+00      2
  1222  1.0022143868149751e+00      2
  1223  1.0021843820717278e+00      2
  1224  1.0021583392491569e+00      2
  1225  1.0021440998678735e+00      2
  1226  1.0021366578427808e+00      2
  1227  1.0021002660544949e+00      2
  1228  1.0020870887778524e+00      2
  1229  1.0020578970185465e+00      2
  1230  1.0020314756697517e+00      2
  1231  1.0020160447664912e+00      2
  1232  1.0019889647274622e+00      2
  1233  1.0019502527293727e+00      2
  1234  1.0019481024763941e+00      2
  1235  1.0019343142812593e+00      2
  1236  1.0018935637792641e+00      2
  1237  1.0018908903449102e+00      2
  1238  1.0018499460206638e+00      2
  1239  1.0018261012151073e+00      2
  1240  1.0018016485855439e+00      2
  1241  1.0017762646309638e+00      2
  1242  1.0017516649320974e+00      2
  1243  1.0017245294521775e+00      2
  1244  1.0017109028965372e+00      2
  1245  1.0016848464044668e+00      2
  1246  1.0016697323040276e+00      2
  1247  1.0016358356655206e+00      2
  1248  1.0016137019024824e+00      2
  1249  1.0015925544668058e+00      2
  1250  1.0015765877301297e+00      2
  1251  1.0015536804037957e+00      2
  1252  1.0015479270240812e+00      2
  1253  1.0015038018731368e+00      2
  1254  1.0015000485886818e+00      2
  1255  1.0014758564785660e+00      2
  1256  1.0014673820651740e+00      2
  1257  1.0014423118628379e+00      2
  1258  1.0014228169736510e+00      2
  1259  1.0014144321583938e+00      2
  1260  1.0014068171413961e+00      2
  1261  1.0013806056321430e+00      2
  1262  1.0013590921183348e+00      2
  1263  1.0013369624810009e+00      2
  1264  1.0013184867980904e+00      2
  1265  1.0012994686282288e+00      2
  1266  1.0012852055791694e+00      2
  1267  1.0012673905728395e+00      2
  1268  1.0012552015558291e+00      2
  1269  1.0012278991794124e+00      2
  1270  1.0012195966692341e+00      2
  1271  1.0012080764226070e+00      2
  1272  1.0012009052151414e+00      2
  1273  1.0011947783228774e+00      2
  1274  1.0011716814549334e+00      2
  1275  1.0011389729728259e+00      2
  1276  1.0011349254059514e+00      2
  1277  1.0011188519723626e+00      2
  1278  1.0011039619997821e+00      2
  1279  1.0010823773335293e+00      2
  1280  1.0010627870453277e+00      2
  1281  1.0010582651820878e+00      2
  1282  1.0010489053359042e+00      2
  1283  1.0010447623626044e+00      2
  1284  1.0010072917012975e+00      2
  1285  1.0010011094463513e+00      2
  1286  1.0009849781100788e+00      2
  1287  1.0009829197078082e+00      2
  1288  1.0009555854191909e+00      2
  1289  1.0009375362659210e+00      2
  1290  1.0009222388750165e+00      2
  1291  1.0009050345861419e+00      2
  1292  1.0008967898096388e+00      2
  1293  1.0008801806838894e+00      2
  1294  1.0008769663467139e+00      2
  1295  1.0008639392065874e+00      2
  1296  1.0008510118426772e+00      2
  1297  1.0008353452403163e+00      2
  1298  1.0008288191864845e+00      2
  1299  1.0008061407173843e+00      2
  1300  1.0007927167559225e+00      2
  1301  1.0007842475936743e+00      2
  1302  1.0007586702648075e+00      2
  1303  1.0007468987718451e+00      2
  1304  1.0007308964045556e+00      2
  1305  1.0007123411963375e+00      2
  1306  1.0007075754108081e+00      2
  1307  1.0006895688933528e+00      2
  1308  1.0006767032840347e+00      2
  1309  1.0006655965386182e+00      2
  1310  1.0006499266495144e+00      2
  1311  1.0006475413890727e+00      2
  1312  1.0006264110977314e+00      2
  1313  1.0006167133141106e+00      2
  1314  1.0006146926814159e+00      2
  1315  1.0006076257838312e+00      2
  1316  1.0006038698376287e+00      2
  1317  1.0005858753837600e+00      2
  1318  1.0005752073005891e+00      2
  1319  1.0005547524081331e+00      2
  1320  1.0005509546792066e+00      2
  1321  1.0005403742043322e+00      2
  1322  1.0005229535500269e+00      2
  1323  1.0005157704983849e+00      2
  1324  1.0005087207003529e+00      2
  1325  1.0005013446878470e+00      2
  1326  1.0004866728558808e+00      2
  1327  1.0004837023607260e+00      2
  1328  1.0004685702262808e+00      2
  1329  1.0004453865047880e+00      2
  1330  1.0004424266361118e+00      2
  1331  1.0004294530153106e+00      2
  1332  1.0004268027393792e+00      2
  1333  1.0004119480332292e+00      2
  1334  1.0004100614311813e+00      2
  1335  1.0004063293422245e+00      2
  1336  1.0003996980839314e+00      2
  1337  1.0003897924028029e+00      2
  1338  1.0003869961454519e+00      2
  1339  1.0003763070026701e+00      2
  1340  1.0003580588732348e+00      2
  1341  1.0003509773912476e+00      2
  1342  1.0003449024275894e+00      2
  1343  1.0003372369315544e+00      2
  1344  1.0003211021595255e+00      2
  1345  1.0003143508716485e+00      2
  1346  1.0003030773411503e+00      2
  1347  1.0002958723862871e+00      2
  1348  1.0002842174003068e+00      2
  1349  1.0002799146639156e+00      2
  1350  1.0002762135549066e+00      2
  1351  1.0002681780694602e+00      2
  1352  1.0002509239579240e+00      2
  1353  1.0002505560127215e+00      2
  1354  1.0002480567224659e+00      2
  1355  1.0002432509915886e+00      2
  1356  1.0002375279746469e+00      2
  1357  1.0002343834710701e+00      2
  1358  1.0002281080050432e+00      2
  1359  1.0002248926318091e+00      2
  1360  1.0002148792214571e+00      2
  1361  1.0002132567837438e+00      2
  1362  1.0002027604500368e+00      2
  1363  1.0001947682004133e+00      2
  1364  1.0001894386371506e+00      2
  1365  1.0001821211445412e+00      2
  1366  1.0001781552544349e+00      2
  1367  1.0001737042660812e+00      2
  1368  1.0001613132074576e+00      2
  1369  1.0001565048518506e+00      2
  1370  1.0001506415662760e+00      2
  1371  1.0001479938468782e+00      2
  1372  1.0001437561277453e+00      2
  1373  1.0001405157121754e+00      2
  1374  1.0001319656072252e+00      2
  1375  1.0001246119733203e+00      2
  1376  1.0001186732868237e+00      2
  1377  1.0001146512338965e+00      2
  1378  1.0001101038442934e+00      2
  1379  1.0001081151224209e+00      2
  1380  1.0001029761547497e+00      2
  1381  1.0000965500821977e+00      2
  1382  1.0000930889161628e+00      2
  1383  1.0000917959959501e+00      2
  1384  1.0000884684481151e+00      2
  1385  1.0000838355189996e+00      2
  1386  1.0000816040730991e+00      2
  1387  1.0000720576492517e+00      2
  1388  1.0000700783225431e+00      2
  1389  1.0000663960243843e+00      2
  1390  1.0000645148030545e+00      2
  1391  1.0000628770484421e+00      2
  1392  1.0000589338356611e+00      2
  1393  1.0000539312397230e+00      2
  1394  1.0000499562159983e+00      2
  1395  1.0000474578657974e+00      2
  1396  1.0000429190256304e+00      2
  1397  1.0000395674008697e+00      2
  1398  1.0000391087653611e+00      2
  1399  1.0000340556434959e+00      2
  1400  1.0000296782585065e+00      2
  1401  1.0000223082232027e+00      2
  1402  1.0000214018415035e+00      2
  1403  1.0000177995199990e+00      2
  1404  1.0000162519786737e+00      2
  1405  1.0000118946876824e+00      2
  1406  1.0000105706917710e+00      2
  1407  1.0000103906180668e+00      2
  1408  1.0000082875279663e+00      2
  1409  1.0000075279148202e+00      2
  1410  1.0000058335798416e+00      2
  1411  1.0000000000004330e+00      2
  1412  1.0000000000004330e+00      2
  1413  1.0000000000004223e+00      2
  1414  1.0000000000004223e+00      2
  1415  1.0000000000004077e+00      2
  1416  1.0000000000003824e+00      2
  1417  1.0000000000003388e+00      2
  1418  1.0000000000003388e+00      2
  1419  1.0000000000003380e+00      2
  1420  1.0000000000003380e+00      2
  1421  1.0000000000003157e+00      2
  1422  1.0000000000003157e+00      2
  1423  1.0000000000003062e+00      2
  1424  1.0000000000003062e+00      2
  1425  1.0000000000002465e+00      2
  1426  1.0000000000002465e+00      2
  1427  1.0000000000002407e+00      2
  1428  1.0000000000002407e+00      2
  1429  1.0000000000002183e+00      2
  1430  1.0000000000002027e+00      2
  1431  1.0000000000002027e+00      2
  1432  1.0000000000001821e+00      2
  1433  1.0000000000001803e+00      2
  1434  1.0000000000001803e+00      2
  1435  1.0000000000001801e+00      2
  1436  1.0000000000001801e+00      2
  1437  1.0000000000001674e+00      2
  1438  1.0000000000001674e+00      2
  1439  1.0000000000001545e+00      2
  1440  1.0000000000001497e+00      2
  1441  1.0000000000001497e+00      2
  1442  1.0000000000001463e+00      2
  1443  1.0000000000001463e+00      2
  1444  1.0000000000001386e+00      2
  1445  1.0000000000001386e+00      2
  1446  1.0000000000001148e+00      2
  1447  1.0000000000001148e+00      2
  1448  1.0000000000001146e+00      2
  1449  1.0000000000001146e+00      2
  1450  1.0000000000001119e+00      2
  1451  1.0000000000000955e+00      2
  1452  1.0000000000000955e+00      2
  1453  1.0000000000000830e+00      2
  1454  1.0000000000000830e+00      2
  1455  1.0000000000000735e+00      2
  1456  1.0000000000000735e+00      2
  1457  1.0000000000000611e+00      2
  1458  1.0000000000000611e+00      2
  1459  1.0000000000000464e+00      2
  1460  1.0000000000000417e+00      2
  1461  1.0000000000000417e+00      2
  1462  1.0000000000000333e+00      2
  1463  1.0000000000000333e+00      2
  1464  1.0000000000000233e+00      2
  1465  1.0000000000000233e+00      2
  1466  1.0000000000000133e+00      2
  1467  1.0000000000000133e+00      2
  1468  1.0000000000000084e+00      2
  1469  1.0000000000000084e+00      2
  1470  1.0000000000000051e+00      2
  1471  1.0000000000000051e+00      2
  1472  9.9999999999999845e-01      2
  1473  9.9999999999999845e-01      2
  1474  9.9999999999999567e-01      2
  1475  9.9999999999999312e-01      2
  1476  9.9999999999999312e-01      2
  1477  9.9999999999998135e-01      2
  1478  9.9999999999998135e-01      2
  1479  9.9999999999996936e-01      2
  1480  9.9999999999996270e-01      2
  1481  9.9999999999996270e-01      2
  1482  9.9999999999995715e-01      2
  1483  9.9999999999995715e-01      2
  1484  9.9999999999994293e-01      2
  1485  9.9999999999994293e-01      2
  1486  9.9999999999993938e-01      2
  1487  9.9999999999993938e-01      2
  1488  9.9999999999992872e-01      2
  1489  9.9999999999992872e-01      2
  1490  9.9999999999992606e-01      2
  1491  9.9999999999992606e-01      2
  1492  9.9999999999991951e-01      2
  1493  9.9999999999991951e-01      2
  1494  9.9999999999990719e-01      2
  1495  9.9999999999990719e-01      2
  1496  9.9999999999988309e-01      2
  1497  9.9999999999988309e-01      2
  1498  9.9999999999988298e-01      2
  1499  9.9999999999988298e-01      2
  1500  9.9999999999986944e-01      2
  1501  9.9999999999986944e-01      2
  1502  9.9999999999985667e-01      2
  1503  9.9999999999985667e-01      2
  1504  9.9999999999985256e-01      2
  1505  9.9999999999985256e-01      2
  1506  9.9999999999983014e-01      2
  1507  9.9999999999983014e-01      2
  1508  9.9999999999981781e-01      2
  1509  9.9999999999977307e-01      2
  1510  9.9999999999977307e-01      2
  1511  9.9999999999977207e-01      2
  1512  9.9999999999977207e-01      2
  1513  9.9999999999976497e-01      2
  1514  9.9999999999974554e-01      2
  1515  9.9999999999974554e-01      2
  1516  9.9999999999971689e-01      2
  1517  9.9999999999971689e-01      2
  1518  9.9999999999970834e-01      2
  1519  9.9999999999970834e-01      2
  1520  9.9999999999970779e-01      2
  1521  9.9999999999970779e-01      2
  1522  9.9999999999969491e-01      2
  1523  9.9999999999969491e-01      2
  1524  9.9999999999967049e-01      2
  1525  9.9999999999967049e-01      2
  1526  9.9999999999965949e-01      2
  1527  9.9999999999965949e-01      2
  1528  9.9999999999964462e-01      2
  1529  9.9999999999964462e-01      2
  1530  9.9999999999955502e-01      2
  1531  9.9999999999955502e-01      2
  1532  9.9999999999953870e-01      2
  1533  9.9999999999951306e-01      2
  1534  9.9999999999951306e-01      2


==> inc/plotdata/robustness_eigvals/Srand1_viscDrMagn6_l4_PCxS_refsol.txt <==
number  eigenvalue              label
     0  1.9859763622671267e+00      1
     1  1.9747187068899930e+00      1
     2  1.9550124970524785e+00      1
     3  1.9412702368274177e+00      1
     4  1.9088597730300914e+00      1
     5  1.8892486806364277e+00      1
     6  1.8488423249788675e+00      1
     7  1.8211283075331388e+00      1
     8  1.7769010329248758e+00      1
     9  1.7464666457912283e+00      1
    10  1.6977039841301833e+00      1
    11  1.6665342792104927e+00      1
    12  1.6165806931775997e+00      1
    13  1.6080537051229853e+00      1
    14  1.5431311788368229e+00      1
    15  1.5053655126043530e+00      1
    16  1.4436337617707522e+00      1
    17  1.4218950861658486e+00      1
    18  1.3969437526059836e+00      1
    19  1.3825153126715484e+00      1
    20  1.3795150575779667e+00      1
    21  1.3725452432105616e+00      1
    22  1.3625510597575972e+00      1
    23  1.3553838213044551e+00      1
    24  1.3405759810788682e+00      1
    25  1.3286267712195468e+00      1
    26  1.3232402893007063e+00      1
    27  1.3116506317992460e+00      1
    28  1.2988337097705356e+00      1
    29  1.2886933023775842e+00      1
    30  1.2719534151053964e+00      1
    31  1.2661885698407118e+00      1
    32  1.2637195472260596e+00      1
    33  1.2476395308081847e+00      1
    34  1.2347379889828471e+00      1
    35  1.2296114287833815e+00      1
    36  1.2219391872858090e+00      1
    37  1.2160453480189550e+00      1
    38  1.2093701374205046e+00      1
    39  1.2074323547722061e+00      1
    40  1.1904643009967577e+00      1
    41  1.1810755122212728e+00      1
    42  1.1767982790686675e+00      1
    43  1.1709968464892779e+00      1
    44  1.1660208138514945e+00      1
    45  1.1648164414228059e+00      1
    46  1.1624578955685174e+00      1
    47  1.1541504930960438e+00      1
    48  1.1496110118576273e+00      1
    49  1.1485911030186426e+00      1
    50  1.1463291079085574e+00      1
    51  1.1427891782046153e+00      1
    52  1.1327200754180387e+00      1
    53  1.1289808496527813e+00      1
    54  1.1253023353397573e+00      1
    55  1.1212084430879343e+00      1
    56  1.1131933678916697e+00      1
    57  1.1101915061469776e+00      1
    58  1.1057125166042734e+00      1
    59  1.0980956696857356e+00      1
    60  1.0944244463181954e+00      1
    61  1.0896268882268103e+00      1
    62  1.0871421528892469e+00      1
    63  1.0828569672601860e+00      1
    64  1.0822374034746944e+00      1
    65  1.0782774830214648e+00      1
    66  1.0751400575407686e+00      1
    67  1.0728523273873904e+00      1
    68  1.0708814774433297e+00      1
    69  1.0669513058130145e+00      1
    70  1.0659628612760845e+00      1
    71  1.0639587508539499e+00      1
    72  1.0572084468571594e+00      1
    73  1.0560152503085209e+00      1
    74  1.0548515711908915e+00      1
    75  1.0516248289300709e+00      1
    76  1.0496366427975463e+00      1
    77  1.0466035576892703e+00      1
    78  1.0438256641134802e+00      1
    79  1.0418718453817291e+00      1
    80  1.0404795040385080e+00      1
    81  1.0401968120022667e+00      1
    82  1.0349783514772284e+00      1
    83  1.0327567019121788e+00      1
    84  1.0315007549485520e+00      1
    85  1.0266436492439668e+00      1
    86  1.0255013744708650e+00      1
    87  1.0239725900339800e+00      1
    88  1.0228967806247882e+00      1
    89  1.0201842309228342e+00      1
    90  1.0187873996728827e+00      1
    91  1.0184978869992531e+00      1
    92  1.0168783470722524e+00      1
    93  1.0164590939632130e+00      1
    94  1.0155213968422980e+00      1
    95  1.0129559966162751e+00      1
    96  1.0125702355632136e+00      1
    97  1.0108289175568226e+00      1
    98  1.0101631279996810e+00      1
    99  1.0096268180133434e+00      1
   100  1.0091955766270304e+00      1
   101  1.0074311856800995e+00      1
   102  1.0065685024057871e+00      1
   103  1.0055711186403193e+00      1
   104  1.0035289316672840e+00      1
   105  1.0030069628370097e+00      1
   106  1.0017343826438214e+00      1
   107  1.0007725517183841e+00      1
   108  1.0003726535837880e+00      1
   109  1.0002487086889305e+00      1
   110  1.0000025770560910e+00      1
   111  1.0000012783043164e+00      1
   112  1.0000002794666156e+00      1
   113  1.0000000393104771e+00      1
   114  1.0000000154027464e+00      1
   115  1.0000000056920544e+00      1
   116  1.0000000034978340e+00      1
   117  1.0000000000335583e+00      1
   118  1.0000000000078360e+00      1
   119  1.0000000000044453e+00      1
   120  1.0000000000023175e+00      1
   121  1.0000000000000830e+00      1
   122  1.0000000000000100e+00      1
   123  1.0000000000000098e+00      1
   124  1.0000000000000095e+00      1
   125  1.0000000000000093e+00      1
   126  1.0000000000000091e+00      1
   127  1.0000000000000091e+00      1
   128  1.0000000000000089e+00      1
   129  1.0000000000000087e+00      1
   130  1.0000000000000087e+00      1
   131  1.0000000000000084e+00      1
   132  1.0000000000000084e+00      1
   133  1.0000000000000084e+00      1
   134  1.0000000000000080e+00      1
   135  1.0000000000000080e+00      1
   136  1.0000000000000080e+00      1
   137  1.0000000000000080e+00      1
   138  1.0000000000000080e+00      1
   139  1.0000000000000080e+00      1
   140  1.0000000000000075e+00      1
   141  1.0000000000000075e+00      1
   142  1.0000000000000075e+00      1
   143  1.0000000000000075e+00      1
   144  1.0000000000000075e+00      1
   145  1.0000000000000073e+00      1
   146  1.0000000000000073e+00      1
   147  1.0000000000000071e+00      1
   148  1.0000000000000071e+00      1
   149  1.0000000000000071e+00      1
   150  1.0000000000000071e+00      1
   151  1.0000000000000069e+00      1
   152  1.0000000000000069e+00      1
   153  1.0000000000000069e+00      1
   154  1.0000000000000069e+00      1
   155  1.0000000000000069e+00      1
   156  1.0000000000000067e+00      1
   157  1.0000000000000067e+00      1
   158  1.0000000000000064e+00      1
   159  1.0000000000000062e+00      1
   160  1.0000000000000062e+00      1
   161  1.0000000000000062e+00      1
   162  1.0000000000000062e+00      1
   163  1.0000000000000062e+00      1
   164  1.0000000000000060e+00      1
   165  1.0000000000000058e+00      1
   166  1.0000000000000058e+00      1
   167  1.0000000000000058e+00      1
   168  1.0000000000000058e+00      1
   169  1.0000000000000058e+00      1
   170  1.0000000000000056e+00      1
   171  1.0000000000000056e+00      1
   172  1.0000000000000056e+00      1
   173  1.0000000000000056e+00      1
   174  1.0000000000000056e+00      1
   175  1.0000000000000053e+00      1
   176  1.0000000000000053e+00      1
   177  1.0000000000000053e+00      1
   178  1.0000000000000053e+00      1
   179  1.0000000000000051e+00      1
   180  1.0000000000000051e+00      1
   181  1.0000000000000051e+00      1
   182  1.0000000000000051e+00      1
   183  1.0000000000000049e+00      1
   184  1.0000000000000049e+00      1
   185  1.0000000000000047e+00      1
   186  1.0000000000000047e+00      1
   187  1.0000000000000044e+00      1
   188  1.0000000000000042e+00      1
   189  1.0000000000000042e+00      1
   190  1.0000000000000042e+00      1
   191  1.0000000000000040e+00      1
   192  1.0000000000000040e+00      1
   193  1.0000000000000040e+00      1
   194  1.0000000000000040e+00      1
   195  1.0000000000000040e+00      1
   196  1.0000000000000038e+00      1
   197  1.0000000000000038e+00      1
   198  1.0000000000000038e+00      1
   199  1.0000000000000038e+00      1
   200  1.0000000000000038e+00      1
   201  1.0000000000000038e+00      1
   202  1.0000000000000036e+00      1
   203  1.0000000000000036e+00      1
   204  1.0000000000000036e+00      1
   205  1.0000000000000036e+00      1
   206  1.0000000000000036e+00      1
   207  1.0000000000000036e+00      1
   208  1.0000000000000036e+00      1
   209  1.0000000000000033e+00      1
   210  1.0000000000000033e+00      1
   211  1.0000000000000033e+00      1
   212  1.0000000000000033e+00      1
   213  1.0000000000000033e+00      1
   214  1.0000000000000033e+00      1
   215  1.0000000000000033e+00      1
   216  1.0000000000000031e+00      1
   217  1.0000000000000031e+00      1
   218  1.0000000000000027e+00      1
   219  1.0000000000000027e+00      1
   220  1.0000000000000027e+00      1
   221  1.0000000000000027e+00      1
   222  1.0000000000000024e+00      1
   223  1.0000000000000024e+00      1
   224  1.0000000000000024e+00      1
   225  1.0000000000000022e+00      1
   226  1.0000000000000022e+00      1
   227  1.0000000000000022e+00      1
   228  1.0000000000000020e+00      1
   229  1.0000000000000018e+00      1
   230  1.0000000000000018e+00      1
   231  1.0000000000000018e+00      1
   232  1.0000000000000018e+00      1
   233  1.0000000000000016e+00      1
   234  1.0000000000000013e+00      1
   235  1.0000000000000013e+00      1
   236  1.0000000000000011e+00      1
   237  1.0000000000000011e+00      1
   238  1.0000000000000009e+00      1
   239  1.0000000000000007e+00      1
   240  1.0000000000000007e+00      1
   241  1.0000000000000007e+00      1
   242  1.0000000000000004e+00      1
   243  1.0000000000000004e+00      1
   244  1.0000000000000004e+00      1
   245  1.0000000000000004e+00      1
   246  1.0000000000000000e+00      1
   247  9.9999999999999989e-01      1
   248  9.9999999999999978e-01      1
   249  9.9999999999999978e-01      1
   250  9.9999999999999967e-01      1
   251  9.9999999999999956e-01      1
   252  9.9999999999999956e-01      1
   253  9.9999999999999956e-01      1
   254  9.9999999999999944e-01      1
   255  9.9999999999999933e-01      1
   256  9.9999999999999911e-01      1
   257  9.9999999999999889e-01      1
   258  9.9999999999999878e-01      1
   259  9.9999999999999867e-01      1
   260  9.9999999999999845e-01      1
   261  9.9999999999999822e-01      1
   262  9.9999999999999778e-01      1
   263  9.9999999999999745e-01      1
   264  9.9999999999999689e-01      1
   265  9.9999999999921174e-01      1
   266  9.9999999999857647e-01      1
   267  9.9999999999847577e-01      1
   268  9.9999999999834754e-01      1
   269  9.9999999999799893e-01      1
   270  9.9999999999786315e-01      1
   271  9.9999999999697475e-01      1
   272  9.9999999999616596e-01      1
   273  9.9999999999543066e-01      1
   274  9.9999999999451761e-01      1
   275  9.9999999999247757e-01      1
   276  9.9999999999185241e-01      1
   277  9.9999999998325428e-01      1
   278  9.9999999997705302e-01      1
   279  9.9999999997294065e-01      1
   280  9.9999999995479427e-01      1
   281  9.9999999993991040e-01      1
   282  9.9999999993651068e-01      1
   283  9.9999999991700261e-01      1
   284  9.9999999971193965e-01      1
   285  9.9999999967809372e-01      1
   286  9.9999999953467933e-01      1
   287  9.9999999950077056e-01      1
   288  9.9999999925763527e-01      1
   289  9.9999999898652248e-01      1
   290  9.9999999525693506e-01      1
   291  9.9999999319946409e-01      1
   292  9.9999999212849611e-01      1
   293  9.9999999103519677e-01      1
   294  9.9999998925561617e-01      1
   295  9.9999998718528016e-01      1
   296  9.9999998589128214e-01      1
   297  9.9999998402775525e-01      1
   298  9.9999997821891506e-01      1
   299  9.9999997604961199e-01      1
   300  9.9999996690129922e-01      1
   301  9.9999996290984017e-01      1
   302  9.9999993660773856e-01      1
   303  9.9999992770696589e-01      1
   304  9.9999991797957100e-01      1
   305  9.9999987878680174e-01      1
   306  9.9999983993928987e-01      1
   307  9.9999979930122884e-01      1
   308  9.9999978204883933e-01      1
   309  9.9999951495191997e-01      1
   310  9.9999943868929264e-01      1
   311  9.9999941433417161e-01      1
   312  9.9999930056404462e-01      1
   313  9.9999900799089547e-01      1
   314  9.9999900436062450e-01      1
   315  9.9999889233459172e-01      1
   316  9.9999826305564754e-01      1
   317  9.9999773998882002e-01      1
   318  9.9999769871780475e-01      1
   319  9.9999758149832663e-01      1
   320  9.9999702850715322e-01      1
   321  9.9999641442030052e-01      1
   322  9.9999048267254176e-01      1
   323  9.9998690919576649e-01      1
   324  9.9998476462426467e-01      1
   325  9.9998035894414161e-01      1
   326  9.9997419349374217e-01      1
   327  9.9997289480118268e-01      1
   328  9.9996855525486494e-01      1
   329  9.9996697810904955e-01      1
   330  9.9995118466585409e-01      1
   331  9.9994928208202594e-01      1
   332  9.9991996443186704e-01      1
   333  9.9988448571389754e-01      1
   334  9.9987759913855978e-01      1
   335  9.9985091891383182e-01      1
   336  9.9981480107344323e-01      1
   337  9.9980527977216582e-01      1
   338  9.9975790863222802e-01      1
   339  9.9973979774330468e-01      1
   340  9.9973427937407577e-01      1
   341  9.9969497888208525e-01      1
   342  9.9968444055968431e-01      1
   343  9.9963742622470464e-01      1
   344  9.9960677925966279e-01      1
   345  9.9956412219063873e-01      1
   346  9.9953604045243305e-01      1
   347  9.9952298942096174e-01      1
   348  9.9947669427867236e-01      1
   349  9.9943327482230404e-01      1
   350  9.9937580326312381e-01      1
   351  9.9933039691280345e-01      1
   352  9.9926634837280226e-01      1
   353  9.9923659739974335e-01      1
   354  9.9919544895616230e-01      1
   355  9.9908746354805922e-01      1
   356  9.9907051260364510e-01      1
   357  9.9891671662275394e-01      1
   358  9.9890365100779788e-01      1
   359  9.9885743501625168e-01      1
   360  9.9874832738845432e-01      1
   361  9.9870864529493386e-01      1
   362  9.9863090429169354e-01      1
   363  9.9852962462321404e-01      1
   364  9.9845696204142653e-01      1
   365  9.9842019336483845e-01      1
   366  9.9837113848545855e-01      1
   367  9.9831438128573602e-01      1
   368  9.9828888150876705e-01      1
   369  9.9815270723537575e-01      1
   370  9.9806471740341263e-01      1
   371  9.9802065821358787e-01      1
   372  9.9795620218673209e-01      1
   373  9.9791412576637428e-01      1
   374  9.9786298971685783e-01      1
   375  9.9782990708501462e-01      1
   376  9.9773204505927204e-01      1
   377  9.9764382369548676e-01      1
   378  9.9752188192070268e-01      1
   379  9.9748935703978570e-01      1
   380  9.9738828757308284e-01      1
   381  9.9734124924117951e-01      1
   382  9.9724923333444682e-01      1
   383  9.9712805657959958e-01      1
   384  9.9698205100521509e-01      1
   385  9.9683055517557140e-01      1
   386  9.9676631719195929e-01      1
   387  9.9667219540056473e-01      1
   388  9.9662699789641307e-01      1
   389  9.9661534185065603e-01      1
   390  9.9644305316717696e-01      1
   391  9.9642303879436556e-01      1
   392  9.9637588467509641e-01      1
   393  9.9632640719717236e-01      1
   394  9.9616892969947424e-01      1
   395  9.9603150524498063e-01      1
   396  9.9586229901574785e-01      1
   397  9.9579552145626105e-01      1
   398  9.9572460621725312e-01      1
   399  9.9555492460251827e-01      1
   400  9.9552473314271184e-01      1
   401  9.9537005134322576e-01      1
   402  9.9530694454671897e-01      1
   403  9.9521915904889013e-01      1
   404  9.9512703245367773e-01      1
   405  9.9504325196672161e-01      1
   406  9.9495725647031219e-01      1
   407  9.9471460451842064e-01      1
   408  9.9470920555041531e-01      1
   409  9.9458710621663682e-01      1
   410  9.9448830870967220e-01      1
   411  9.9438892117454736e-01      1
   412  9.9434630307071925e-01      1
   413  9.9426574912109411e-01      1
   414  9.9413602808523838e-01      1
   415  9.9409753029045400e-01      1
   416  9.9396101475742626e-01      1
   417  9.9388558985161934e-01      1
   418  9.9382318438815853e-01      1
   419  9.9375659485755585e-01      1
   420  9.9366469631883203e-01      1
   421  9.9349619629029384e-01      1
   422  9.9338780584645736e-01      1
   423  9.9325900346060325e-01      1
   424  9.9319781725736145e-01      1
   425  9.9302557600637831e-01      1
   426  9.9293560462230890e-01      1
   427  9.9291419363457223e-01      1
   428  9.9275258710663494e-01      1
   429  9.9263231773444949e-01      1
   430  9.9254810876970856e-01      1
   431  9.9228766107308786e-01      1
   432  9.9223857468589283e-01      1
   433  9.9212958364091974e-01      1
   434  9.9211237294779286e-01      1
   435  9.9192427340199063e-01      1
   436  9.9182295239748774e-01      1
   437  9.9167210506577397e-01      1
   438  9.9165707431337358e-01      1
   439  9.9159128664639073e-01      1
   440  9.9150030358794361e-01      1
   441  9.9139254449529901e-01      1
   442  9.9132487035822403e-01      1
   443  9.9122794538898440e-01      1
   444  9.9121445367027727e-01      1
   445  9.9112726488728764e-01      1
   446  9.9103945500283319e-01      1
   447  9.9095372795360404e-01      1
   448  9.9087405208336321e-01      1
   449  9.9065389743094212e-01      1
   450  9.9053194325019656e-01      1
   451  9.9042658262100514e-01      1
   452  9.9034764081711713e-01      1
   453  9.9030131136069022e-01      1
   454  9.9017082475920681e-01      1
   455  9.9007764606759552e-01      1
   456  9.8994449905768334e-01      1
   457  9.8988118694936844e-01      1
   458  9.8974889343721750e-01      1
   459  9.8971770153523453e-01      1
   460  9.8964764730084942e-01      1
   461  9.8956254792583254e-01      1
   462  9.8948499178750993e-01      1
   463  9.8940005142491894e-01      1
   464  9.8928278664619418e-01      1
   465  9.8923471424465237e-01      1
   466  9.8917039949342811e-01      1
   467  9.8906341095977834e-01      1
   468  9.8898346263382808e-01      1
   469  9.8886935295557754e-01      1
   470  9.8875787257863701e-01      1
   471  9.8858878229512515e-01      1
   472  9.8848163069994577e-01      1
   473  9.8841845323571742e-01      1
   474  9.8829917336936335e-01      1
   475  9.8810181176141321e-01      1
   476  9.8795587940583629e-01      1
   477  9.8791786000103921e-01      1
   478  9.8777749801524994e-01      1
   479  9.8768158968216035e-01      1
   480  9.8756974962825406e-01      1
   481  9.8748483923230013e-01      1
   482  9.8727127902292577e-01      1
   483  9.8717408935123296e-01      1
   484  9.8714752137533068e-01      1
   485  9.8707259586266016e-01      1
   486  9.8698790191043761e-01      1
   487  9.8684097273355387e-01      1
   488  9.8669855120553085e-01      1
   489  9.8663350251710402e-01      1
   490  9.8659082540677467e-01      1
   491  9.8640150531023385e-01      1
   492  9.8635875140218687e-01      1
   493  9.8617373584895274e-01      1
   494  9.8609298854851835e-01      1
   495  9.8595831999921391e-01      1
   496  9.8588297145580794e-01      1
   497  9.8577315682026101e-01      1
   498  9.8573684839015940e-01      1
   499  9.8555923654623234e-01      1
   500  9.8549003787111611e-01      1
   501  9.8542849377075059e-01      1
   502  9.8529772517695791e-01      1
   503  9.8525735470102083e-01      1
   504  9.8515989068200882e-01      1
   505  9.8508915022653298e-01      1
   506  9.8502168999454554e-01      1
   507  9.8500527386304715e-01      1
   508  9.8490967006735797e-01      1
   509  9.8480238720339563e-01      1
   510  9.8462644893596474e-01      1
   511  9.8453690742901845e-01      1
   512  9.8444510461419321e-01      1
   513  9.8440574047515872e-01      1
   514  9.8436213998469702e-01      1
   515  9.8420301510833375e-01      1
   516  9.8413861374625466e-01      1
   517  9.8409438321783393e-01      1
   518  9.8396249911012679e-01      1
   519  9.8387356601707898e-01      1
   520  9.8384637277799125e-01      1
   521  9.8380614674115630e-01      1
   522  9.8373322449037526e-01      1
   523  9.8367434711507640e-01      1
   524  9.8360717788381957e-01      1
   525  9.8353995826491858e-01      1
   526  9.8350495164944884e-01      1
   527  9.8345014134747566e-01      1
   528  9.8317241380590092e-01      1
   529  9.8312388941387319e-01      1
   530  9.8301603019058881e-01      1
   531  9.8296281965045529e-01      1
   532  9.8279901846821804e-01      1
   533  9.8275602413182217e-01      1
   534  9.8258432960326492e-01      1
   535  9.8254491884510575e-01      1
   536  9.8244511077731433e-01      1
   537  9.8227041368299528e-01      1
   538  9.8218228610538161e-01      1
   539  9.8212865823426121e-01      1
   540  9.8194094254356934e-01      1
   541  9.8186238413256699e-01      1
   542  9.8179834578681491e-01      1
   543  9.8173112208724089e-01      1
   544  9.8155304686906852e-01      1
   545  9.8150569340750216e-01      1
   546  9.8146014923223734e-01      1
   547  9.8134649385907480e-01      1
   548  9.8117321078535280e-01      1
   549  9.8112957308239279e-01      1
   550  9.8110050003961369e-01      1
   551  9.8077113529424298e-01      1
   552  9.8062340136895465e-01      1
   553  9.8053398657960755e-01      1
   554  9.8049595545591406e-01      1
   555  9.8024825718281205e-01      1
   556  9.8009629452475322e-01      1
   557  9.8004488240846355e-01      1
   558  9.7995782741620574e-01      1
   559  9.7987135492247368e-01      1
   560  9.7954543667363203e-01      1
   561  9.7948425940954864e-01      1
   562  9.7934630067762496e-01      1
   563  9.7910604028601012e-01      1
   564  9.7896115707260611e-01      1
   565  9.7875938049683109e-01      1
   566  9.7861773301465749e-01      1
   567  9.7847275615381879e-01      1
   568  9.7830776612837511e-01      1
   569  9.7807157638251530e-01      1
   570  9.7798066446061371e-01      1
   571  9.7773665549659705e-01      1
   572  9.7752518621439877e-01      1
   573  9.7734806620430825e-01      1
   574  9.7716234827514004e-01      1
   575  9.7712951774610057e-01      1
   576  9.7683561381892192e-01      1
   577  9.7675458076563859e-01      1
   578  9.7654100124910559e-01      1
   579  9.7643863956366794e-01      1
   580  9.7614006202526216e-01      1
   581  9.7605695726907116e-01      1
   582  9.7575553552703742e-01      1
   583  9.7568344364421100e-01      1
   584  9.7554675039856675e-01      1
   585  9.7531825866052690e-01      1
   586  9.7516591529064756e-01      1
   587  9.7498336307125344e-01      1
   588  9.7468531352218457e-01      1
   589  9.7452799353371644e-01      1
   590  9.7431766613160664e-01      1
   591  9.7408606928084629e-01      1
   592  9.7397326040940957e-01      1
   593  9.7384162894262460e-01      1
   594  9.7349439672008664e-01      1
   595  9.7335947064766382e-01      1
   596  9.7317314773255537e-01      1
   597  9.7312541106554429e-01      1
   598  9.7308753772890266e-01      1
   599  9.7267084653387625e-01      1
   600  9.7246663816208756e-01      1
   601  9.7220284858862804e-01      1
   602  9.7190692803021395e-01      1
   603  9.7177103957320909e-01      1
   604  9.7141016664821711e-01      1
   605  9.7110903855234487e-01      1
   606  9.7097953670976311e-01      1
   607  9.7086418487584347e-01      1
   608  9.7077786864471505e-01      1
   609  9.7070386907000117e-01      1
   610  9.7043266421924124e-01      1
   611  9.7018380078159516e-01      1
   612  9.7009000903785825e-01      1
   613  9.6984548607483223e-01      1
   614  9.6954327185368683e-01      1
   615  9.6927883161187178e-01      1
   616  9.6895523626176738e-01      1
   617  9.6872568275363369e-01      1
   618  9.6857414913443796e-01      1
   619  9.6831673464140589e-01      1
   620  9.6799399479807369e-01      1
   621  9.6781361415935074e-01      1
   622  9.6764312964339139e-01      1
   623  9.6737212762962521e-01      1
   624  9.6722998570422170e-01      1
   625  9.6693717170924576e-01      1
   626  9.6681394990241143e-01      1
   627  9.6663889061288910e-01      1
   628  9.6642517483245816e-01      1
   629  9.6623463320530956e-01      1
   630  9.6599940191080924e-01      1
   631  9.6593529061956995e-01      1
   632  9.6591077056613406e-01      1
   633  9.6567281964297780e-01      1
   634  9.6546059713039367e-01      1
   635  9.6534118003400526e-01      1
   636  9.6499202028119557e-01      1
   637  9.6486949244475073e-01      1
   638  9.6473968369278484e-01      1
   639  9.6465683569396632e-01      1
   640  9.6426708773887415e-01      1
   641  9.6407583950032227e-01      1
   642  9.6384317972042766e-01      1
   643  9.6374782925965008e-01      1
   644  9.6367534502451346e-01      1
   645  9.6340795134642454e-01      1
   646  9.6316950350194641e-01      1
   647  9.6292178927263639e-01      1
   648  9.6280167618229462e-01      1
   649  9.6278517873603897e-01      1
   650  9.6237456352783912e-01      1
   651  9.6228072370733675e-01      1
   652  9.6214571477324906e-01      1
   653  9.6197412709557306e-01      1
   654  9.6170868350129624e-01      1
   655  9.6150896013180087e-01      1
   656  9.6149243522898120e-01      1
   657  9.6143327809026069e-01      1
   658  9.6135199836679197e-01      1
   659  9.6123186309616016e-01      1
   660  9.6095735484522982e-01      1
   661  9.6073795954248054e-01      1
   662  9.6056688738671336e-01      1
   663  9.6037889230433071e-01      1
   664  9.6027517453245603e-01      1
   665  9.6009275476979616e-01      1
   666  9.5979600619984240e-01      1
   667  9.5961661126548936e-01      1
   668  9.5953091996765194e-01      1
   669  9.5916667715985915e-01      1
   670  9.5911468612385475e-01      1
   671  9.5876373887169819e-01      1
   672  9.5841726799985927e-01      1
   673  9.5830183343970599e-01      1
   674  9.5820591373011654e-01      1
   675  9.5797623885738237e-01      1
   676  9.5749416726590331e-01      1
   677  9.5714293598663347e-01      1
   678  9.5695808603524224e-01      1
   679  9.5683162639125996e-01      1
   680  9.5644776168635570e-01      1
   681  9.5639684485568777e-01      1
   682  9.5612774757822483e-01      1
   683  9.5563848476062752e-01      1
   684  9.5552791008241722e-01      1
   685  9.5535678174196048e-01      1
   686  9.5519622411329819e-01      1
   687  9.5513303751280365e-01      1
   688  9.5495238977342534e-01      1
   689  9.5476500257416830e-01      1
   690  9.5462264330740187e-01      1
   691  9.5425627805919533e-01      1
   692  9.5375811799239107e-01      1
   693  9.5334672426342881e-01      1
   694  9.5306778138293002e-01      1
   695  9.5294374107617574e-01      1
   696  9.5260918213126355e-01      1
   697  9.5234783311296434e-01      1
   698  9.5199302586652346e-01      1
   699  9.5162082881063759e-01      1
   700  9.5137841709422744e-01      1
   701  9.5114483404075179e-01      1
   702  9.5097061863240295e-01      1
   703  9.5078223915745697e-01      1
   704  9.5050265240215903e-01      1
   705  9.5008885064245985e-01      1
   706  9.4977821396012541e-01      1
   707  9.4961895542546182e-01      1
   708  9.4949236272441140e-01      1
   709  9.4917560975794990e-01      1
   710  9.4851709354802272e-01      1
   711  9.4837449600817691e-01      1
   712  9.4803288722045631e-01      1
   713  9.4751889872298478e-01      1
   714  9.4733171161945195e-01      1
   715  9.4707412391575030e-01      1
   716  9.4665376791729416e-01      1
   717  9.4650628423614580e-01      1
   718  9.4629113527226938e-01      1
   719  9.4617098689958046e-01      1
   720  9.4589102098758704e-01      1
   721  9.4533596866345293e-01      1
   722  9.4498930747611876e-01      1
   723  9.4477717575872078e-01      1
   724  9.4438719953930361e-01      1
   725  9.4421261542673784e-01      1
   726  9.4378581479562063e-01      1
   727  9.4337253503149798e-01      1
   728  9.4304917077731687e-01      1
   729  9.4289666004919503e-01      1
   730  9.4235463362107041e-01      1
   731  9.4181700438926230e-01      1
   732  9.4159921150245440e-01      1
   733  9.4122889571252255e-01      1
   734  9.4102655132261825e-01      1
   735  9.4056038250991458e-01      1
   736  9.4013575348410994e-01      1
   737  9.3977939854568970e-01      1
   738  9.3919626641135068e-01      1
   739  9.3860957536144551e-01      1
   740  9.3822130175952989e-01      1
   741  9.3729507833959069e-01      1
   742  9.3684798697711613e-01      1
   743  9.3607169111059041e-01      1
   744  9.3570775110463367e-01      1
   745  9.3512833338850077e-01      1
   746  9.3477288344680276e-01      1
   747  9.3445454344667322e-01      1
   748  9.3362112536396957e-01      1
   749  9.3330709306522430e-01      1
   750  9.3241937440247824e-01      1
   751  9.3231424530921736e-01      1
   752  9.3192419051826847e-01      1
   753  9.3144981509108871e-01      1
   754  9.3093815339106989e-01      1
   755  9.2973235889661632e-01      1
   756  9.2953848752768697e-01      1
   757  9.2915406891593455e-01      1
   758  9.2886112326260206e-01      1
   759  9.2851316037169240e-01      1
   760  9.2762514517536987e-01      1
   761  9.2748371152947540e-01      1
   762  9.2706953935253145e-01      1
   763  9.2669336666749713e-01      1
   764  9.2599902821504898e-01      1
   765  9.2519820604572012e-01      1
   766  9.2467371605197779e-01      1
   767  9.2390534601620544e-01      1
   768  9.2376254577198202e-01      1
   769  9.2342843792738072e-01      1
   770  9.2264771629228626e-01      1
   771  9.2147044321800686e-01      1
   772  9.2093907265702823e-01      1
   773  9.1994815742082270e-01      1
   774  9.1958842617369652e-01      1
   775  9.1868304223256758e-01      1
   776  9.1845396048772843e-01      1
   777  9.1814894405760661e-01      1
   778  9.1641695435184456e-01      1
   779  9.1596358956145163e-01      1
   780  9.1533066701997756e-01      1
   781  9.1477577489191775e-01      1
   782  9.1340267708049083e-01      1
   783  9.1298174201420179e-01      1
   784  9.1169879536785581e-01      1
   785  9.1132344824983913e-01      1
   786  9.1033564459380500e-01      1
   787  9.0987081807329762e-01      1
   788  9.0890042668626303e-01      1
   789  9.0835143823661757e-01      1
   790  9.0688392442552213e-01      1
   791  9.0664744733998381e-01      1
   792  9.0593825157637586e-01      1
   793  9.0529423243396001e-01      1
   794  9.0509152652262803e-01      1
   795  9.0407935425394992e-01      1
   796  9.0364453185943316e-01      1
   797  9.0292533701120969e-01      1
   798  9.0236119996534236e-01      1
   799  9.0104396048417656e-01      1
   800  8.9948149052357673e-01      1
   801  8.9904075657420224e-01      1
   802  8.9801195101614351e-01      1
   803  8.9711905969031924e-01      1
   804  8.9590929849769496e-01      1
   805  8.9528520102643849e-01      1
   806  8.9450293500440092e-01      1
   807  8.9387420777624049e-01      1
   808  8.9342222013134376e-01      1
   809  8.9287039713501604e-01      1
   810  8.9169481670569661e-01      1
   811  8.9142265365390649e-01      1
   812  8.9002119020798975e-01      1
   813  8.8940355666374671e-01      1
   814  8.8716361872217853e-01      1
   815  8.8660360108875513e-01      1
   816  8.8587716498736147e-01      1
   817  8.8460011595572541e-01      1
   818  8.8297064486762067e-01      1
   819  8.8272413987216536e-01      1
   820  8.8053874858391279e-01      1
   821  8.7905940775936509e-01      1
   822  8.7801005539610089e-01      1
   823  8.7791341729716665e-01      1
   824  8.7647115633571449e-01      1
   825  8.7531554524743438e-01      1
   826  8.7360885752984008e-01      1
   827  8.7322790230206815e-01      1
   828  8.7169862026132860e-01      1
   829  8.7076407879540274e-01      1
   830  8.6974518654606758e-01      1
   831  8.6806886605808109e-01      1
   832  8.6750744689225801e-01      1
   833  8.6732549569749773e-01      1
   834  8.6609454238251082e-01      1
   835  8.6517863970567321e-01      1
   836  8.6289863207181250e-01      1
   837  8.6232787694791235e-01      1
   838  8.6179988086434178e-01      1
   839  8.6050262996941640e-01      1
   840  8.6046711090572070e-01      1
   841  8.5704106083071374e-01      1
   842  8.5634799350129531e-01      1
   843  8.5577160476794556e-01      1
   844  8.5372118490144910e-01      1
   845  8.5205795214955260e-01      1
   846  8.5120885310463645e-01      1
   847  8.5044149283349824e-01      1
   848  8.4786801340238516e-01      1
   849  8.4685461120222028e-01      1
   850  8.4657571549560662e-01      1
   851  8.4472932036110904e-01      1
   852  8.4427134481771249e-01      1
   853  8.4303745614439662e-01      1
   854  8.4097976847781997e-01      1
   855  8.3942894161309101e-01      1
   856  8.3888275888055730e-01      1
   857  8.3724537284540335e-01      1
   858  8.3598546873897972e-01      1
   859  8.3493883374468270e-01      1
   860  8.3334086823364362e-01      1
   861  8.3220112199993701e-01      1
   862  8.3076114526149814e-01      1
   863  8.2927181899045022e-01      1
   864  8.2738525116154904e-01      1
   865  8.2726421443416365e-01      1
   866  8.2662826806716183e-01      1
   867  8.2622769058473755e-01      1
   868  8.2464550223492195e-01      1
   869  8.2286703560146135e-01      1
   870  8.2152736016783556e-01      1
   871  8.1852572234761278e-01      1
   872  8.1784313764856242e-01      1
   873  8.1628923022039113e-01      1
   874  8.1345252571550730e-01      1
   875  8.1255027040719074e-01      1
   876  8.1066585889921250e-01      1
   877  8.0847144827888739e-01      1
   878  8.0796748526719109e-01      1
   879  8.0617305134310646e-01      1
   880  8.0397809864673586e-01      1
   881  8.0246462916946315e-01      1
   882  8.0000517744432975e-01      1
   883  7.9671198220609774e-01      1
   884  7.9519917780653071e-01      1
   885  7.9359315564897814e-01      1
   886  7.9254471106019331e-01      1
   887  7.9223937960271951e-01      1
   888  7.9150717401379922e-01      1
   889  7.8993089562797048e-01      1
   890  7.8899163092512781e-01      1
   891  7.8662018962306746e-01      1
   892  7.8579347270835875e-01      1
   893  7.8335728947071970e-01      1
   894  7.8168003139408315e-01      1
   895  7.8121487664968448e-01      1
   896  7.8026320604357058e-01      1
   897  7.7778138747540893e-01      1
   898  7.7677839952438232e-01      1
   899  7.7539556806774323e-01      1
   900  7.7360779951664183e-01      1
   901  7.7332184306013352e-01      1
   902  7.7178234104273491e-01      1
   903  7.7120229578503230e-01      1
   904  7.6950169264394763e-01      1
   905  7.6911454703687432e-01      1
   906  7.6827837141732891e-01      1
   907  7.6709248660976337e-01      1
   908  7.6558481273322543e-01      1
   909  7.6455633977244064e-01      1
   910  7.6401412865298490e-01      1
   911  7.6288866799004240e-01      1
   912  7.6196481950839323e-01      1
   913  7.6102423575304701e-01      1
   914  7.6000754359634193e-01      1
   915  7.5807034216647418e-01      1
   916  7.5779611146346859e-01      1
   917  7.5726992784204616e-01      1
   918  7.5451811606717412e-01      1
   919  7.5377028695787518e-01      1
   920  7.5184107403554368e-01      1
   921  7.5125141750637792e-01      1
   922  7.5008029349449823e-01      1
   923  7.4957217497534989e-01      1
   924  7.4840006679780458e-01      1
   925  7.4737906603819693e-01      1
   926  7.4637978621739398e-01      1
   927  7.4528693857836237e-01      1
   928  7.4518651010294157e-01      1
   929  7.4374294588540935e-01      1
   930  7.4320000498471561e-01      1
   931  7.4239827087167964e-01      1
   932  7.4198158780441237e-01      1
   933  7.4137039144835049e-01      1
   934  7.4002677508996628e-01      1
   935  7.3851693935866936e-01      1
   936  7.3841964860399611e-01      1
   937  7.3660380973430573e-01      1
   938  7.3552132125998571e-01      1
   939  7.3472633035588197e-01      1
   940  7.3325189125531176e-01      1
   941  7.3222572130706343e-01      1
   942  7.3169143082961641e-01      1
   943  7.2979933338748737e-01      1
   944  7.2871366013721850e-01      1
   945  7.2846526322724214e-01      1
   946  7.2727938099010392e-01      1
   947  7.2695240310888420e-01      1
   948  7.2652812615000240e-01      1
   949  7.2519884370697618e-01      1
   950  7.2430609043226313e-01      1
   951  7.2315286512450228e-01      1
   952  7.2246677866087072e-01      1
   953  7.2224795003244313e-01      1
   954  7.2155034124087580e-01      1
   955  7.1957621170008434e-01      1
   956  7.1895587966555397e-01      1
   957  7.1807940368579448e-01      1
   958  7.1753742694878775e-01      1
   959  7.1645519789780787e-01      1
   960  7.1630188864747402e-01      1
   961  7.1504908318632532e-01      1
   962  7.1470142104849843e-01      1
   963  7.1433516128764518e-01      1
   964  7.1351717860984221e-01      1
   965  7.1255765159802720e-01      1
   966  7.1234749881316628e-01      1
   967  7.1050793462928774e-01      1
   968  7.0890525546541272e-01      1
   969  7.0826443994406407e-01      1
   970  7.0695036202556161e-01      1
   971  7.0628385607519706e-01      1
   972  7.0552656178148043e-01      1
   973  7.0496007689479911e-01      1
   974  7.0445677963200015e-01      1
   975  7.0390787835371527e-01      1
   976  7.0341926402646104e-01      1
   977  7.0214087778322565e-01      1
   978  7.0184393684681423e-01      1
   979  7.0128152723927673e-01      1
   980  7.0089022129130463e-01      1
   981  7.0033781154718022e-01      1
   982  6.9950533047371743e-01      1
   983  6.9924439134669236e-01      1
   984  6.9899754814199411e-01      1
   985  6.9726747650045506e-01      1
   986  6.9618937350150500e-01      1
   987  6.9585311023298801e-01      1
   988  6.9536800366044627e-01      1
   989  6.9301698090400032e-01      1
   990  6.9198375099135467e-01      1
   991  6.9136209732917242e-01      1
   992  6.9076234806323655e-01      1
   993  6.9015821833967772e-01      1
   994  6.8997367751260652e-01      1
   995  6.8987590996433978e-01      1
   996  6.8854598013541002e-01      1
   997  6.8802848778952475e-01      1
   998  6.8768382797002725e-01      1
   999  6.8681801411797405e-01      1
  1000  6.8651801010343416e-01      1
  1001  6.8611346826714925e-01      1
  1002  6.8506744353885340e-01      1
  1003  6.8380708419547043e-01      1
  1004  6.8344408251220845e-01      1
  1005  6.8293039249589627e-01      1
  1006  6.8171376663424932e-01      1
  1007  6.8127733280086211e-01      1
  1008  6.8059106241683087e-01      1
  1009  6.7964446521700128e-01      1
  1010  6.7927328408247523e-01      1
  1011  6.7879973818342199e-01      1
  1012  6.7732077397051937e-01      1
  1013  6.7699983924979068e-01      1
  1014  6.7666876399506237e-01      1
  1015  6.7619941575134512e-01      1
  1016  6.7566835154512361e-01      1
  1017  6.7504896671397441e-01      1
  1018  6.7466749944007209e-01      1
  1019  6.7414667738829592e-01      1
  1020  6.7326900506568699e-01      1
  1021  6.7243577896393492e-01      1
  1022  6.7221016836974035e-01      1
  1023  6.7163508693333085e-01      1
  1024  6.7049408767666308e-01      1
  1025  6.6995605888208254e-01      1
  1026  6.6984051348799156e-01      1
  1027  6.6842765564213902e-01      1
  1028  6.6826095585920231e-01      1
  1029  6.6740736430141778e-01      1
  1030  6.6715782327977380e-01      1
  1031  6.6551287369455769e-01      1
  1032  6.6519910244200997e-01      1
  1033  6.6463999784537586e-01      1
  1034  6.6407109068285519e-01      1
  1035  6.6353450836354499e-01      1
  1036  6.6258687787158599e-01      1
  1037  6.6223183247594519e-01      1
  1038  6.6152780761477159e-01      1
  1039  6.6118295056809562e-01      1
  1040  6.6094431252431896e-01      1
  1041  6.6074764272410191e-01      1
  1042  6.5960183683308027e-01      1
  1043  6.5957694292449609e-01      1
  1044  6.5897055993622611e-01      1
  1045  6.5817662759357443e-01      1
  1046  6.5779453614269878e-01      1
  1047  6.5680382624616396e-01      1
  1048  6.5629948690662887e-01      1
  1049  6.5586217475969022e-01      1
  1050  6.5541112167360238e-01      1
  1051  6.5505872694078970e-01      1
  1052  6.5403401041907683e-01      1
  1053  6.5359747380676292e-01      1
  1054  6.5275402108753355e-01      1
  1055  6.5222291021947310e-01      1
  1056  6.5199664364860843e-01      1
  1057  6.5107612892129807e-01      1
  1058  6.5061304410664011e-01      1
  1059  6.5006564710423975e-01      1
  1060  6.4952815069717840e-01      1
  1061  6.4907712312999699e-01      1
  1062  6.4834525834652235e-01      1
  1063  6.4811110884751544e-01      1
  1064  6.4765182604830973e-01      1
  1065  6.4724279742144364e-01      1
  1066  6.4712803560967369e-01      1
  1067  6.4628059435724494e-01      1
  1068  6.4558275905785989e-01      1
  1069  6.4489513301547552e-01      1
  1070  6.4482543772894352e-01      1
  1071  6.4424968092875556e-01      1
  1072  6.4403874838811714e-01      1
  1073  6.4354635310795305e-01      1
  1074  6.4249500628821787e-01      1
  1075  6.4242423458568876e-01      1
  1076  6.4177304079671671e-01      1
  1077  6.4128664052740691e-01      1
  1078  6.4117554739136995e-01      1
  1079  6.4063408996124049e-01      1
  1080  6.3989265784570559e-01      1
  1081  6.3955870306240237e-01      1
  1082  6.3898280993908096e-01      1
  1083  6.3866196472407510e-01      1
  1084  6.3860541520618042e-01      1
  1085  6.3837687325814163e-01      1
  1086  6.3820943558429710e-01      1
  1087  6.3779490011404905e-01      1
  1088  6.3725290670745638e-01      1
  1089  6.3612453852849393e-01      1
  1090  6.3604978946367985e-01      1
  1091  6.3590057019001034e-01      1
  1092  6.3568052209935733e-01      1
  1093  6.3485156631605144e-01      1
  1094  6.3473234654401800e-01      1
  1095  6.3456079062463044e-01      1
  1096  6.3418883774593693e-01      1
  1097  6.3390851142746429e-01      1
  1098  6.3334863499523464e-01      1
  1099  6.3305091997094654e-01      1
  1100  6.3293673214333745e-01      1
  1101  6.3237299591407470e-01      1
  1102  6.3186402265257424e-01      1
  1103  6.3170984022280519e-01      1
  1104  6.3093560788905956e-01      1
  1105  6.3074616371019787e-01      1
  1106  6.3060561916656377e-01      1
  1107  6.3011589777328414e-01      1
  1108  6.2973386806467369e-01      1
  1109  6.2930209904219203e-01      1
  1110  6.2880283915309410e-01      1
  1111  6.2803260563737218e-01      1
  1112  6.2737285220736416e-01      1
  1113  6.2718337499375620e-01      1
  1114  6.2709168451738517e-01      1
  1115  6.2661964585439967e-01      1
  1116  6.2612434476238288e-01      1
  1117  6.2544194277612253e-01      1
  1118  6.2483231586373689e-01      1
  1119  6.2413874488235943e-01      1
  1120  6.2374557052903423e-01      1
  1121  6.2341316921776002e-01      1
  1122  6.2309100424300545e-01      1
  1123  6.2252652497578942e-01      1
  1124  6.2219591089292658e-01      1
  1125  6.2190589605761071e-01      1
  1126  6.2172913884705006e-01      1
  1127  6.2098194211754376e-01      1
  1128  6.2023178841343674e-01      1
  1129  6.1970942281827002e-01      1
  1130  6.1897938697198529e-01      1
  1131  6.1868749851894900e-01      1
  1132  6.1841289811583366e-01      1
  1133  6.1799609262068744e-01      1
  1134  6.1768100089071032e-01      1
  1135  6.1705378661456400e-01      1
  1136  6.1646833395237377e-01      1
  1137  6.1619314754109411e-01      1
  1138  6.1539020988461024e-01      1
  1139  6.1468820002662483e-01      1
  1140  6.1436801623136150e-01      1
  1141  6.1350284311212844e-01      1
  1142  6.1278865177398067e-01      1
  1143  6.1244709290919630e-01      1
  1144  6.1233371305732298e-01      1
  1145  6.1196208248292538e-01      1
  1146  6.1164970866969282e-01      1
  1147  6.1092667600680017e-01      1
  1148  6.1042391297314469e-01      1
  1149  6.1007161198363469e-01      1
  1150  6.0950836908715034e-01      1
  1151  6.0886837250220494e-01      1
  1152  6.0846008404478369e-01      1
  1153  6.0819670158445360e-01      1
  1154  6.0728620822628709e-01      1
  1155  6.0716107226021199e-01      1
  1156  6.0635952514369362e-01      1
  1157  6.0589757797349897e-01      1
  1158  6.0562743335763558e-01      1
  1159  6.0539087311914452e-01      1
  1160  6.0504310173688014e-01      1
  1161  6.0430282270744906e-01      1
  1162  6.0414703823114069e-01      1
  1163  6.0329227160423460e-01      1
  1164  6.0247047550974298e-01      1
  1165  6.0229563496827598e-01      1
  1166  6.0190492741963364e-01      1
  1167  6.0149622223679666e-01      1
  1168  6.0106083146111366e-01      1
  1169  6.0029024446596135e-01      1
  1170  5.9981992114446880e-01      1
  1171  5.9965283764131716e-01      1
  1172  5.9890484423316048e-01      1
  1173  5.9826540594756461e-01      1
  1174  5.9813964883492310e-01      1
  1175  5.9775960028243680e-01      1
  1176  5.9738575590217124e-01      1
  1177  5.9684647503441823e-01      1
  1178  5.9646297795688730e-01      1
  1179  5.9636303034069060e-01      1
  1180  5.9575816194206466e-01      1
  1181  5.9503758625466552e-01      1
  1182  5.9479857040957695e-01      1
  1183  5.9403867510608999e-01      1
  1184  5.9378260990474852e-01      1
  1185  5.9349432778259203e-01      1
  1186  5.9322255872198137e-01      1
  1187  5.9285692204932394e-01      1
  1188  5.9227897349815961e-01      1
  1189  5.9209179665159239e-01      1
  1190  5.9185276477820759e-01      1
  1191  5.9125897486300494e-01      1
  1192  5.9082900375942682e-01      1
  1193  5.9062638450701366e-01      1
  1194  5.9042897014164331e-01      1
  1195  5.8973640956565310e-01      1
  1196  5.8953318881457095e-01      1
  1197  5.8907081158289176e-01      1
  1198  5.8887863152437592e-01      1
  1199  5.8805835461942102e-01      1
  1200  5.8759166840922217e-01      1
  1201  5.8733453877343389e-01      1
  1202  5.8679754777759907e-01      1
  1203  5.8623204049610533e-01      1
  1204  5.8589244968334764e-01      1
  1205  5.8568378302606483e-01      1
  1206  5.8549140209593786e-01      1
  1207  5.8521738078767305e-01      1
  1208  5.8470617083773180e-01      1
  1209  5.8403043831732360e-01      1
  1210  5.8349627631557699e-01      1
  1211  5.8344979154268373e-01      1
  1212  5.8290350789868006e-01      1
  1213  5.8252715053160864e-01      1
  1214  5.8187494826303410e-01      1
  1215  5.8167935588278485e-01      1
  1216  5.8051126853069857e-01      1
  1217  5.8042519612901511e-01      1
  1218  5.8039418591968817e-01      1
  1219  5.8030379586550251e-01      1
  1220  5.8019341724983953e-01      1
  1221  5.7997152291604070e-01      1
  1222  5.7983645823439300e-01      1
  1223  5.7975293283343221e-01      1
  1224  5.7959896092660013e-01      1
  1225  5.7906183419598967e-01      1
  1226  5.7872305502077359e-01      1
  1227  5.7849111288947874e-01      1
  1228  5.7834586108741115e-01      1
  1229  5.7792970460017934e-01      1
  1230  5.7749888266622096e-01      1
  1231  5.7737929938719723e-01      1
  1232  5.7707606410886558e-01      1
  1233  5.7675949821375583e-01      1
  1234  5.7638246721792863e-01      1
  1235  5.7580542811766511e-01      1
  1236  5.7572824368452857e-01      1
  1237  5.7516558190088984e-01      1
  1238  5.7497040739590244e-01      1
  1239  5.7460595944201787e-01      1
  1240  5.7373364045431996e-01      1
  1241  5.7333951615856704e-01      1
  1242  5.7302267823382191e-01      1
  1243  5.7241269635219472e-01      1
  1244  5.7195203366071312e-01      1
  1245  5.7171683867323708e-01      1
  1246  5.7129427660604126e-01      1
  1247  5.7098222723479031e-01      1
  1248  5.7053671948545903e-01      1
  1249  5.6979466605352247e-01      1
  1250  5.6944566939097119e-01      1
  1251  5.6860441035671927e-01      1
  1252  5.6845895660676105e-01      1
  1253  5.6830534518820452e-01      1
  1254  5.6721252512521469e-01      1
  1255  5.6704905176339426e-01      1
  1256  5.6687992774749518e-01      1
  1257  5.6606058305976059e-01      1
  1258  5.6584555989758245e-01      1
  1259  5.6497904494572271e-01      1
  1260  5.6439852070611596e-01      1
  1261  5.6421694373239539e-01      1
  1262  5.6370915612881345e-01      1
  1263  5.6270632618418936e-01      1
  1264  5.6213121053286064e-01      1
  1265  5.6184207235682715e-01      1
  1266  5.6153987522071525e-01      1
  1267  5.6060753634574301e-01      1
  1268  5.6045712306211426e-01      1
  1269  5.5980691341152089e-01      1
  1270  5.5882293824130769e-01      1
  1271  5.5843239450537807e-01      1
  1272  5.5811697884446354e-01      1
  1273  5.5776327979510654e-01      1
  1274  5.5737732932256789e-01      1
  1275  5.5634252055256717e-01      1
  1276  5.5591241453868823e-01      1
  1277  5.5561067977608147e-01      1
  1278  5.5484674203857298e-01      1
  1279  5.5456271742921803e-01      1
  1280  5.5417803146827938e-01      1
  1281  5.5385193146561007e-01      1
  1282  5.5313511091104506e-01      1
  1283  5.5280316577048016e-01      1
  1284  5.5234482100578297e-01      1
  1285  5.5177001766586087e-01      1
  1286  5.5069203497294650e-01      1
  1287  5.4987834050461537e-01      1
  1288  5.4883898018200983e-01      1
  1289  5.4866551309141409e-01      1
  1290  5.4820289962268298e-01      1
  1291  5.4777379169433371e-01      1
  1292  5.4765551274025825e-01      1
  1293  5.4667686756697775e-01      1
  1294  5.4635906131185874e-01      1
  1295  5.4503487833285935e-01      1
  1296  5.4445330631600009e-01      1
  1297  5.4364970486459718e-01      1
  1298  5.4319939175015208e-01      1
  1299  5.4237252212201936e-01      1
  1300  5.4191616152150235e-01      1
  1301  5.4169989136265650e-01      1
  1302  5.4088059923499021e-01      1
  1303  5.3995329491378830e-01      1
  1304  5.3971734638891600e-01      1
  1305  5.3872306570915274e-01      1
  1306  5.3796404556624722e-01      1
  1307  5.3728649430885955e-01      1
  1308  5.3709205138241367e-01      1
  1309  5.3692767503019756e-01      1
  1310  5.3589312979553994e-01      1
  1311  5.3496278823898569e-01      1
  1312  5.3440877579223811e-01      1
  1313  5.3376370583591681e-01      1
  1314  5.3286771748822026e-01      1
  1315  5.3257082154147828e-01      1
  1316  5.3220283413435454e-01      1
  1317  5.3180408816868185e-01      1
  1318  5.3034001185455115e-01      1
  1319  5.3004880996309500e-01      1
  1320  5.2944626606616541e-01      1
  1321  5.2923057469018331e-01      1
  1322  5.2877771634889426e-01      1
  1323  5.2855501698908747e-01      1
  1324  5.2789872111531289e-01      1
  1325  5.2737611183368394e-01      1
  1326  5.2627796852274078e-01      1
  1327  5.2587532653690272e-01      1
  1328  5.2556347105146539e-01      1
  1329  5.2510228189561470e-01      1
  1330  5.2403269341403758e-01      1
  1331  5.2366578072008008e-01      1
  1332  5.2292529101447349e-01      1
  1333  5.2274498450198859e-01      1
  1334  5.2232093059580320e-01      1
  1335  5.2177992130098771e-01      1
  1336  5.2103888292284872e-01      1
  1337  5.2014587905276033e-01      1
  1338  5.1916077544120842e-01      1
  1339  5.1844996759105233e-01      1
  1340  5.1735775361775338e-01      1
  1341  5.1613017946744133e-01      1
  1342  5.1552678594183177e-01      1
  1343  5.1524303683350847e-01      1
  1344  5.1475991625040163e-01      1
  1345  5.1451566864915654e-01      1
  1346  5.1357496105271216e-01      1
  1347  5.1268192267920831e-01      1
  1348  5.1164993613575849e-01      1
  1349  5.1002776181710563e-01      1
  1350  5.0818910018816310e-01      1
  1351  5.0638290481691206e-01      1
  1352  5.0619927329415360e-01      1
  1353  5.0498787871840267e-01      1
  1354  5.0260627264303781e-01      1
  1355  5.0179552765394919e-01      1
  1356  5.0116206743319602e-01      1
  1357  4.9807289942516070e-01      1
  1358  4.9637212496733335e-01      1
  1359  4.9480344082509853e-01      1
  1360  4.9361749643220348e-01      1
  1361  4.9269768650766710e-01      1
  1362  4.9070130798680861e-01      1
  1363  4.8984301019238585e-01      1
  1364  4.8961530374111145e-01      1
  1365  4.8783512912705979e-01      1
  1366  4.8557429555705567e-01      1
  1367  4.8364677427901215e-01      1
  1368  4.8177674944964088e-01      1
  1369  4.8101928068499744e-01      1
  1370  4.7985439040969002e-01      1
  1371  4.7764110672494320e-01      1
  1372  4.7535007858373823e-01      1
  1373  4.7364492840237521e-01      1
  1374  4.7215230478617404e-01      1
  1375  4.7015024451393833e-01      1
  1376  4.6600901559742014e-01      1
  1377  4.6540093242111524e-01      1
  1378  4.6457011673444221e-01      1
  1379  4.6274456965331096e-01      1
  1380  4.6219305660655069e-01      1
  1381  4.6002142826322501e-01      1
  1382  4.5853417675588859e-01      1
  1383  4.5771348671444240e-01      1
  1384  4.5377195558284056e-01      1
  1385  4.5221733623119165e-01      1
  1386  4.5129386937510735e-01      1
  1387  4.4810418595770524e-01      1
  1388  4.4633610883776104e-01      1
  1389  4.4229816384960663e-01      1
  1390  4.4020318091006910e-01      1
  1391  4.3904920008522091e-01      1
  1392  4.3622045435348228e-01      1
  1393  4.3616467537086445e-01      1
  1394  4.3389641147041846e-01      1
  1395  4.3120849249893572e-01      1
  1396  4.2811146768415181e-01      1
  1397  4.2634859459517405e-01      1
  1398  4.2604555482821532e-01      1
  1399  4.2308948404230307e-01      1
  1400  4.2219699722195658e-01      1
  1401  4.2114622032892857e-01      1
  1402  4.1566005594374300e-01      1
  1403  4.1466131787750393e-01      1
  1404  4.0838989851523577e-01      1
  1405  4.0778219927016013e-01      1
  1406  4.0685451672511380e-01      1
  1407  4.0576579624529158e-01      1
  1408  4.0430100900882238e-01      1
  1409  3.9942632405415657e-01      1
  1410  3.9762664939740211e-01      1
  1411  3.9673489236506587e-01      1
  1412  3.9621221071508816e-01      1
  1413  3.9604352658996955e-01      1
  1414  3.9458709775733786e-01      1
  1415  3.9390393839455862e-01      1
  1416  3.9361264501358645e-01      1
  1417  3.9344189341331576e-01      1
  1418  3.9321320945016125e-01      1
  1419  3.9309107734300536e-01      1
  1420  3.9269406157449666e-01      1
  1421  3.9214203856015906e-01      1
  1422  3.9140262487416233e-01      1
  1423  3.9024500148053981e-01      1
  1424  3.8999071253086198e-01      1
  1425  3.8981217678272650e-01      1
  1426  3.8885155916027508e-01      1
  1427  3.8815760908676261e-01      1
  1428  3.8723966343155136e-01      1
  1429  3.8651231007527304e-01      1
  1430  3.8569477618175291e-01      1
  1431  3.8422132842154583e-01      1
  1432  3.8399646590939718e-01      1
  1433  3.8367789419229048e-01      1
  1434  3.8328889087073548e-01      1
  1435  3.8283175252352641e-01      1
  1436  3.8223649923382164e-01      1
  1437  3.8196241683372373e-01      1
  1438  3.8159806652985634e-01      1
  1439  3.8081651314562032e-01      1
  1440  3.8048505000515037e-01      1
  1441  3.7885298198372930e-01      1
  1442  3.7720904887136714e-01      1
  1443  3.7690280952915522e-01      1
  1444  3.7474039856687202e-01      1
  1445  3.7286269426862967e-01      1
  1446  3.6877752893370480e-01      1
  1447  3.6624572517760667e-01      1
  1448  3.6567967335723978e-01      1
  1449  3.6422744976274779e-01      1
  1450  3.6165280151917617e-01      1
  1451  3.6108437058976672e-01      1
  1452  3.5909170117450190e-01      1
  1453  3.5798672677842835e-01      1
  1454  3.5753570298732240e-01      1
  1455  3.5534169968651175e-01      1
  1456  3.5302318801859217e-01      1
  1457  3.5129185882236974e-01      1
  1458  3.5060297430266735e-01      1
  1459  3.5005984627471554e-01      1
  1460  3.4822261400738080e-01      1
  1461  3.4602185529577861e-01      1
  1462  3.4541411269768330e-01      1
  1463  3.4440233663314906e-01      1
  1464  3.4208745675992547e-01      1
  1465  3.4041552881889081e-01      1
  1466  3.3819335386451044e-01      1
  1467  3.3578359655609996e-01      1
  1468  3.3515629508966721e-01      1
  1469  3.3339662215710864e-01      1
  1470  3.3102217427881497e-01      1
  1471  3.2986244535569459e-01      1
  1472  3.2789093852698986e-01      1
  1473  3.2600492975853473e-01      1
  1474  3.1983294268021545e-01      1
  1475  3.1927990684625185e-01      1
  1476  3.1815990733948318e-01      1
  1477  3.1474060154404415e-01      1
  1478  3.1292728867306835e-01      1
  1479  3.1148013829335325e-01      1
  1480  3.1096270438142376e-01      1
  1481  3.0940837869531712e-01      1
  1482  3.0633531717411905e-01      1
  1483  3.0167779701041958e-01      1
  1484  3.0028547985259579e-01      1
  1485  2.9690588702116394e-01      1
  1486  2.9556239755435243e-01      1
  1487  2.9348605549261564e-01      1
  1488  2.9204650560216788e-01      1
  1489  2.8857990352126611e-01      1
  1490  2.8727085281936782e-01      1
  1491  2.8436212694982937e-01      1
  1492  2.8346783526336977e-01      1
  1493  2.8216598345923483e-01      1
  1494  2.7823004178269717e-01      1
  1495  2.7574644523319020e-01      1
  1496  2.7126888974151792e-01      1
  1497  2.6742371660759368e-01      1
  1498  2.6387290803356733e-01      1
  1499  2.6300210804454549e-01      1
  1500  2.6131739108224888e-01      1
  1501  2.6067674015679060e-01      1
  1502  2.5730572290755838e-01      1
  1503  2.5231403967918958e-01      1
  1504  2.4740673129856833e-01      1
  1505  2.4637229497216906e-01      1
  1506  2.4558018785749527e-01      1
  1507  2.4491116908785932e-01      1
  1508  2.4269548779324082e-01      1
  1509  2.4100436566284308e-01      1
  1510  2.3895415594777644e-01      1
  1511  2.3707169726797037e-01      1
  1512  2.3413146476480892e-01      1
  1513  2.3201980240629050e-01      1
  1514  2.2974896888188026e-01      1
  1515  2.2448819078095442e-01      1
  1516  2.2125570172339770e-01      1
  1517  2.1716955889856529e-01      1
  1518  2.1176325375587041e-01      1
  1519  2.1083825615425150e-01      1
  1520  2.0907609911714786e-01      1
  1521  1.9604621010115864e-01      1
  1522  1.9197526919212046e-01      1
  1523  1.8924309876445430e-01      1
  1524  1.8008915047084062e-01      1
  1525  1.7843171823884144e-01      1
  1526  1.4599157615810046e-01      1
  1527  1.2588956885510499e-01      1
  1528  1.1485579303442543e-01      1
  1529  1.1260731701344459e-01      1
  1530  1.0203213486103982e-01      1
  1531  8.3968241351307760e-02      1
  1532  6.1419392648518839e-02      1
  1533  5.5938860945267517e-02      1
  1534  5.2364779764650579e-02      1


==> inc/plotdata/robustness_eigvals/Srand1_viscDrMagn6_l4_S.txt <==
number  eigenvalue              label
     0  3.2547666459367208e-01      0
     1  3.2546358021944144e-01      0
     2  3.2545523626201400e-01      0
     3  3.2544968872266267e-01      0
     4  3.2542250394899458e-01      0
     5  3.2541594031309035e-01      0
     6  3.2540965173066350e-01      0
     7  3.2540183325168442e-01      0
     8  3.2539626768294888e-01      0
     9  3.2538750164075630e-01      0
    10  3.2538332675077664e-01      0
    11  3.2538164741121473e-01      0
    12  3.2537734289939518e-01      0
    13  3.2537222710185726e-01      0
    14  3.2536212813905679e-01      0
    15  3.2533942760648182e-01      0
    16  3.2530992165265499e-01      0
    17  3.2529752536953860e-01      0
    18  3.2528171594071631e-01      0
    19  3.2527533198384995e-01      0
    20  3.2524465689078835e-01      0
    21  3.2524113595754595e-01      0
    22  3.2523515165939587e-01      0
    23  3.2520983696765104e-01      0
    24  3.2519329168674244e-01      0
    25  3.2518186171820068e-01      0
    26  3.2516879696263801e-01      0
    27  3.2515585039053302e-01      0
    28  3.2512800389815283e-01      0
    29  3.2510979935731882e-01      0
    30  3.2510020607613133e-01      0
    31  3.2508199894433665e-01      0
    32  3.2506565199956561e-01      0
    33  3.2504350078932065e-01      0
    34  3.2503281723605487e-01      0
    35  3.2500824445159598e-01      0
    36  3.2500070622563143e-01      0
    37  3.2498698702110224e-01      0
    38  3.2495753312615694e-01      0
    39  3.2494839308058138e-01      0
    40  3.2493884476491819e-01      0
    41  3.2491230186216197e-01      0
    42  3.2490662036103374e-01      0
    43  3.2485439301216545e-01      0
    44  3.2480789555223005e-01      0
    45  3.2477286859620053e-01      0
    46  3.2476501698278543e-01      0
    47  3.2471427663089347e-01      0
    48  3.2469106351684113e-01      0
    49  3.2463618589853466e-01      0
    50  3.2462184797212823e-01      0
    51  3.2461186808887421e-01      0
    52  3.2458754735859197e-01      0
    53  3.2452473055766312e-01      0
    54  3.2449618989383050e-01      0
    55  3.2447102301666686e-01      0
    56  3.2445599872381453e-01      0
    57  3.2444141546244104e-01      0
    58  3.2438219245378597e-01      0
    59  3.2434465196130802e-01      0
    60  3.2431255987581992e-01      0
    61  3.2429329636024590e-01      0
    62  3.2425736446264897e-01      0
    63  3.2424578481425548e-01      0
    64  3.2421857984484687e-01      0
    65  3.2418874711569351e-01      0
    66  3.2411109266713606e-01      0
    67  3.2409989441197185e-01      0
    68  3.2408008191568038e-01      0
    69  3.2397662555886370e-01      0
    70  3.2393245725286257e-01      0
    71  3.2388187199831275e-01      0
    72  3.2381610546511641e-01      0
    73  3.2378712669188087e-01      0
    74  3.2377128202827193e-01      0
    75  3.2375986568878451e-01      0
    76  3.2372639402061798e-01      0
    77  3.2368224384041150e-01      0
    78  3.2364895498820812e-01      0
    79  3.2363324295868773e-01      0
    80  3.2360759666194144e-01      0
    81  3.2356136212072972e-01      0
    82  3.2350851186331869e-01      0
    83  3.2345899470007483e-01      0
    84  3.2339137664997269e-01      0
    85  3.2335331978086362e-01      0
    86  3.2325406482147168e-01      0
    87  3.2323068159032187e-01      0
    88  3.2316288885453570e-01      0
    89  3.2309113085868496e-01      0
    90  3.2305299951868988e-01      0
    91  3.2297540166827737e-01      0
    92  3.2294201897608693e-01      0
    93  3.2289945355793853e-01      0
    94  3.2279414922237848e-01      0
    95  3.2276549690736545e-01      0
    96  3.2268993600797985e-01      0
    97  3.2260956748251080e-01      0
    98  3.2252228849817283e-01      0
    99  3.2249085973757324e-01      0
   100  3.2247122835172315e-01      0
   101  3.2236118258391683e-01      0
   102  3.2230610839493778e-01      0
   103  3.2228403374350117e-01      0
   104  3.2217503429388367e-01      0
   105  3.2215472854511468e-01      0
   106  3.2210910025260442e-01      0
   107  3.2205499394495629e-01      0
   108  3.2199020242874371e-01      0
   109  3.2193257743515796e-01      0
   110  3.2191326498226047e-01      0
   111  3.2183764340936877e-01      0
   112  3.2173269002091293e-01      0
   113  3.2165524226717318e-01      0
   114  3.2159073262859039e-01      0
   115  3.2157749646219558e-01      0
   116  3.2150271380563511e-01      0
   117  3.2141464694201999e-01      0
   118  3.2137149162285938e-01      0
   119  3.2131610301535657e-01      0
   120  3.2120933283618625e-01      0
   121  3.2101294508624967e-01      0
   122  3.2096105086864990e-01      0
   123  3.2090076834124437e-01      0
   124  3.2088579965033015e-01      0
   125  3.2080860788002097e-01      0
   126  3.2065920245451873e-01      0
   127  3.2059890894742527e-01      0
   128  3.2056045972223274e-01      0
   129  3.2054957551620283e-01      0
   130  3.2041053132744085e-01      0
   131  3.2032838370794398e-01      0
   132  3.2022164400723835e-01      0
   133  3.2016910088186029e-01      0
   134  3.2015694052600790e-01      0
   135  3.2014443417985811e-01      0
   136  3.2007063567517163e-01      0
   137  3.2004956671435397e-01      0
   138  3.2003833997514736e-01      0
   139  3.1996760509862759e-01      0
   140  3.1989429903294048e-01      0
   141  3.1987879369834860e-01      0
   142  3.1978526370873023e-01      0
   143  3.1976662834015562e-01      0
   144  3.1971252149610768e-01      0
   145  3.1965166775626913e-01      0
   146  3.1959580737897186e-01      0
   147  3.1958633198285558e-01      0
   148  3.1951983777577447e-01      0
   149  3.1947552698723752e-01      0
   150  3.1942257584509426e-01      0
   151  3.1939709662500354e-01      0
   152  3.1934737942538277e-01      0
   153  3.1930373544798296e-01      0
   154  3.1923757439235950e-01      0
   155  3.1921774728493690e-01      0
   156  3.1912758823176041e-01      0
   157  3.1906147478720298e-01      0
   158  3.1901627116747722e-01      0
   159  3.1897906790211894e-01      0
   160  3.1885053868620500e-01      0
   161  3.1875708511827361e-01      0
   162  3.1872872686296638e-01      0
   163  3.1840755608621774e-01      0
   164  3.1831898409764675e-01      0
   165  3.1809583997016960e-01      0
   166  3.1808207567968749e-01      0
   167  3.1801888532982231e-01      0
   168  3.1779516809502290e-01      0
   169  3.1775788825414331e-01      0
   170  3.1741128716973482e-01      0
   171  3.1735756660086373e-01      0
   172  3.1730094179325941e-01      0
   173  3.1724806742893163e-01      0
   174  3.1716943452267155e-01      0
   175  3.1704763564809862e-01      0
   176  3.1697927092852757e-01      0
   177  3.1682735413205793e-01      0
   178  3.1679173851913106e-01      0
   179  3.1665009840861830e-01      0
   180  3.1642953608481506e-01      0
   181  3.1639555328065316e-01      0
   182  3.1625860537188666e-01      0
   183  3.1614399299488199e-01      0
   184  3.1600115597402895e-01      0
   185  3.1581975703128856e-01      0
   186  3.1563097629373593e-01      0
   187  3.1553976250920140e-01      0
   188  3.1545765576491747e-01      0
   189  3.1539930935180344e-01      0
   190  3.1517505195563905e-01      0
   191  3.1503795322963174e-01      0
   192  3.1498358121570369e-01      0
   193  3.1481847717005945e-01      0
   194  3.1478272531705515e-01      0
   195  3.1465536749345646e-01      0
   196  3.1459276423761962e-01      0
   197  3.1454725384204318e-01      0
   198  3.1447365871420502e-01      0
   199  3.1441126239282585e-01      0
   200  3.1433256803168214e-01      0
   201  3.1422623386548837e-01      0
   202  3.1406077220070472e-01      0
   203  3.1402225638005288e-01      0
   204  3.1389921530260378e-01      0
   205  3.1385035687800966e-01      0
   206  3.1379732425139867e-01      0
   207  3.1373780381954669e-01      0
   208  3.1370574024173981e-01      0
   209  3.1352387358420208e-01      0
   210  3.1327166932106265e-01      0
   211  3.1320648380840582e-01      0
   212  3.1310184871772617e-01      0
   213  3.1293033307466916e-01      0
   214  3.1283595089078325e-01      0
   215  3.1273930143678286e-01      0
   216  3.1262696339271012e-01      0
   217  3.1248237783095495e-01      0
   218  3.1238664953676587e-01      0
   219  3.1224178166792971e-01      0
   220  3.1198412560459243e-01      0
   221  3.1189856088336998e-01      0
   222  3.1175203011711167e-01      0
   223  3.1169410481750315e-01      0
   224  3.1136906893928196e-01      0
   225  3.1115618905215597e-01      0
   226  3.1110129523786351e-01      0
   227  3.1089791004592038e-01      0
   228  3.1086228779663116e-01      0
   229  3.1060067076899117e-01      0
   230  3.1039192615399525e-01      0
   231  3.1035892575130480e-01      0
   232  3.1011987178519335e-01      0
   233  3.1004186053356619e-01      0
   234  3.0985004002911892e-01      0
   235  3.0962181842025183e-01      0
   236  3.0954447760139842e-01      0
   237  3.0944196924113199e-01      0
   238  3.0915239030451874e-01      0
   239  3.0894665831731843e-01      0
   240  3.0861549081831935e-01      0
   241  3.0855526934691108e-01      0
   242  3.0817676467460287e-01      0
   243  3.0812987605461439e-01      0
   244  3.0797468746411977e-01      0
   245  3.0757626579769703e-01      0
   246  3.0744569796729815e-01      0
   247  3.0724209000283503e-01      0
   248  3.0707009888251918e-01      0
   249  3.0686278861065608e-01      0
   250  3.0667480973594630e-01      0
   251  3.0647194418129159e-01      0
   252  3.0633749094685825e-01      0
   253  3.0618281968154026e-01      0
   254  3.0585744938048653e-01      0
   255  3.0581324556508954e-01      0
   256  3.0549628413357993e-01      0
   257  3.0514190819615339e-01      0
   258  3.0477331200418140e-01      0
   259  3.0430043305004689e-01      0
   260  3.0411526763023200e-01      0
   261  3.0409394588779554e-01      0
   262  3.0383547259546212e-01      0
   263  3.0378455965195428e-01      0
   264  3.0370591895779825e-01      0
   265  3.0327328838489592e-01      0
   266  3.0319127340388141e-01      0
   267  3.0286774137348099e-01      0
   268  3.0243129607337510e-01      0
   269  3.0200069777213084e-01      0
   270  3.0158305088160703e-01      0
   271  3.0127552798836660e-01      0
   272  3.0108354474351895e-01      0
   273  3.0092164701921020e-01      0
   274  3.0075442699834221e-01      0
   275  3.0062262334526796e-01      0
   276  3.0026580674120057e-01      0
   277  2.9961104958410389e-01      0
   278  2.9954695901279360e-01      0
   279  2.9916424055311958e-01      0
   280  2.9846293856315187e-01      0
   281  2.9824805832593310e-01      0
   282  2.9814326604731511e-01      0
   283  2.9784639098337379e-01      0
   284  2.9740066129109338e-01      0
   285  2.9729684223503494e-01      0
   286  2.9675664694297565e-01      0
   287  2.9662772185027836e-01      0
   288  2.9594453223872891e-01      0
   289  2.9561504973887281e-01      0
   290  2.9545764567799104e-01      0
   291  2.9502550473007194e-01      0
   292  2.9467282884099222e-01      0
   293  2.9418317666482285e-01      0
   294  2.9411202539238945e-01      0
   295  2.9371430830115403e-01      0
   296  2.9351304197154016e-01      0
   297  2.9321051299220857e-01      0
   298  2.9292901665360133e-01      0
   299  2.9245176663807004e-01      0
   300  2.9189518483637811e-01      0
   301  2.9159194562730989e-01      0
   302  2.9128382111502299e-01      0
   303  2.9104986523025067e-01      0
   304  2.9094227318924537e-01      0
   305  2.9042616924647940e-01      0
   306  2.8985219941237150e-01      0
   307  2.8882762231016823e-01      0
   308  2.8868706573253639e-01      0
   309  2.8790668273842956e-01      0
   310  2.8734073602810550e-01      0
   311  2.8678232321547581e-01      0
   312  2.8584766987486349e-01      0
   313  2.8523163205522489e-01      0
   314  2.8503426074825677e-01      0
   315  2.8486739847816994e-01      0
   316  2.8365162499289603e-01      0
   317  2.8335973975715745e-01      0
   318  2.8312653930164389e-01      0
   319  2.8242365939909841e-01      0
   320  2.8217017471414185e-01      0
   321  2.7937780978714588e-01      0
   322  2.7841041709350794e-01      0
   323  2.7680459698436249e-01      0
   324  2.7621646322374865e-01      0
   325  2.7282434202108302e-01      0
   326  2.7167488968582854e-01      0
   327  2.6899985158727635e-01      0
   328  2.6845365066425131e-01      0
   329  2.6469571997239227e-01      0
   330  2.6024338434416089e-01      0
   331  2.5979593354462782e-01      0
   332  2.5763076578057942e-01      0
   333  2.5185460223659029e-01      0
   334  2.5109323111041448e-01      0
   335  2.4453744092777940e-01      0
   336  2.4299495327181286e-01      0
   337  2.4241964973246766e-01      0
   338  2.4074431841295363e-01      0
   339  2.3820312556496409e-01      0
   340  2.3570005491925117e-01      0
   341  2.3365905983566398e-01      0
   342  2.3256042703135377e-01      0
   343  2.3189974065022761e-01      0
   344  2.3148575897844303e-01      0
   345  2.3144270015902368e-01      0
   346  2.3144098072912125e-01      0
   347  2.3143279920491472e-01      0
   348  2.3142211767208762e-01      0
   349  2.3140203579120516e-01      0
   350  2.3132772349142564e-01      0
   351  2.3130625632326643e-01      0
   352  2.3118971540738373e-01      0
   353  2.3104647635907447e-01      0
   354  2.3095145263199773e-01      0
   355  2.3069587248168455e-01      0
   356  2.3047689762651755e-01      0
   357  2.3027781253558291e-01      0
   358  2.2972248994910185e-01      0
   359  2.2937241208148931e-01      0
   360  2.2906935457774677e-01      0
   361  2.2837656886028762e-01      0
   362  2.2784271802068545e-01      0
   363  2.2728762380896061e-01      0
   364  2.2631468013447276e-01      0
   365  2.2530017573117861e-01      0
   366  2.2500884114163458e-01      0
   367  2.2343705743133965e-01      0
   368  2.2043851040259788e-01      0
   369  2.2017409724358197e-01      0
   370  2.1838904809012871e-01      0
   371  2.1285812316137623e-01      0
   372  2.0841897624851599e-01      0
   373  2.0522913608310334e-01      0
   374  1.9934920617599283e-01      0
   375  1.9804402367916554e-01      0
   376  1.9010166606626316e-01      0
   377  1.8636819829287993e-01      0
   378  1.8597984723629202e-01      0
   379  1.7781704544299287e-01      0
   380  1.7385673796931969e-01      0
   381  1.6998080636505433e-01      0
   382  1.6809914038570628e-01      0
   383  1.6075720029571808e-01      0
   384  1.5588201156873094e-01      0
   385  1.5380708706469876e-01      0
   386  1.4923141425340047e-01      0
   387  1.4389731779692483e-01      0
   388  1.3515075106399316e-01      0
   389  1.3382123783014835e-01      0
   390  1.2092422275445300e-01      0
   391  1.1941633528499626e-01      0
   392  1.0777051136640246e-01      0
   393  1.0246325301742548e-01      0
   394  9.6983948955515195e-02      0
   395  8.8361156750471403e-02      0
   396  8.6433180027062767e-02      0
   397  8.4383398570777632e-02      0
   398  8.2002283199330908e-02      0
   399  8.1311291224122784e-02      0
   400  8.1289756750136402e-02      0
   401  8.1280196276831043e-02      0
   402  8.1258379738715525e-02      0
   403  8.1238733396498716e-02      0
   404  8.1228777488180387e-02      0
   405  8.1214643163365977e-02      0
   406  8.1202183745780421e-02      0
   407  8.1187761623571483e-02      0
   408  8.1172747219411284e-02      0
   409  8.1146246214007414e-02      0
   410  8.1129434465893394e-02      0
   411  8.1127353108316216e-02      0
   412  8.1114793320927414e-02      0
   413  8.1109455617541390e-02      0
   414  8.1089272336537219e-02      0
   415  8.1073759721645169e-02      0
   416  8.1063288112903503e-02      0
   417  8.1058339000107282e-02      0
   418  8.1044949688322765e-02      0
   419  8.1022600563474878e-02      0
   420  8.1009474790914665e-02      0
   421  8.0996150159623290e-02      0
   422  8.0975189422960267e-02      0
   423  8.0974014354844567e-02      0
   424  8.0961860718879522e-02      0
   425  8.0938436903084651e-02      0
   426  8.0932896764941142e-02      0
   427  8.0908321051895160e-02      0
   428  8.0897983232328982e-02      0
   429  8.0895013912478692e-02      0
   430  8.0880128600397949e-02      0
   431  8.0863134492044964e-02      0
   432  8.0856850942125538e-02      0
   433  8.0845279826518165e-02      0
   434  8.0841247220266810e-02      0
   435  8.0824780049943007e-02      0
   436  8.0815327306836368e-02      0
   437  8.0796758316481435e-02      0
   438  8.0783479445556514e-02      0
   439  8.0769025373324810e-02      0
   440  8.0760447637777844e-02      0
   441  8.0744580408746117e-02      0
   442  8.0736306488070356e-02      0
   443  8.0731001236316699e-02      0
   444  8.0708564753487741e-02      0
   445  8.0693725107481629e-02      0
   446  8.0685757362866886e-02      0
   447  8.0674247106420016e-02      0
   448  8.0658903649916153e-02      0
   449  8.0651463974189513e-02      0
   450  8.0636821707812112e-02      0
   451  8.0633529920856511e-02      0
   452  8.0614538836472321e-02      0
   453  8.0609433674641670e-02      0
   454  8.0590130647200123e-02      0
   455  8.0565684140380081e-02      0
   456  8.0562394967103337e-02      0
   457  8.0553420960354838e-02      0
   458  8.0537858763003567e-02      0
   459  8.0533427826939397e-02      0
   460  8.0529302271270933e-02      0
   461  8.0517463880553211e-02      0
   462  8.0497785711758044e-02      0
   463  8.0491214464458852e-02      0
   464  8.0487048106413772e-02      0
   465  8.0464857109523030e-02      0
   466  8.0448470118240259e-02      0
   467  8.0430952148801554e-02      0
   468  8.0427567963970659e-02      0
   469  8.0422373633633748e-02      0
   470  8.0408715096966663e-02      0
   471  8.0399663114413170e-02      0
   472  8.0386773369730824e-02      0
   473  8.0384719427044074e-02      0
   474  8.0375052007764416e-02      0
   475  8.0352248065080803e-02      0
   476  8.0344833896333623e-02      0
   477  8.0342184450020879e-02      0
   478  8.0314536214460705e-02      0
   479  8.0306803093677617e-02      0
   480  8.0304659923128074e-02      0
   481  8.0297537006735337e-02      0
   482  8.0293696447984758e-02      0
   483  8.0285900993486939e-02      0
   484  8.0271395335833481e-02      0
   485  8.0267975022223992e-02      0
   486  8.0256263611200224e-02      0
   487  8.0242383469734682e-02      0
   488  8.0230514629173563e-02      0
   489  8.0219442781284428e-02      0
   490  8.0213198854800258e-02      0
   491  8.0199797007633758e-02      0
   492  8.0197561036593437e-02      0
   493  8.0194931045733525e-02      0
   494  8.0173158987374704e-02      0
   495  8.0167242327542493e-02      0
   496  8.0158574937026439e-02      0
   497  8.0140369054198426e-02      0
   498  8.0135891599416795e-02      0
   499  8.0123572231750553e-02      0
   500  8.0119364116121430e-02      0
   501  8.0114310636964503e-02      0
   502  8.0109030334806167e-02      0
   503  8.0098206924240162e-02      0
   504  8.0084649429361665e-02      0
   505  8.0078574900232569e-02      0
   506  8.0058654494193124e-02      0
   507  8.0039248988333631e-02      0
   508  8.0034733400855027e-02      0
   509  8.0030207834617256e-02      0
   510  8.0016702841639503e-02      0
   511  8.0011924300837700e-02      0
   512  8.0003970423307244e-02      0
   513  7.9997140497323010e-02      0
   514  7.9988359955017282e-02      0
   515  7.9983073780003078e-02      0
   516  7.9972888397151456e-02      0
   517  7.9962511064745931e-02      0
   518  7.9950954300472124e-02      0
   519  7.9948146320936220e-02      0
   520  7.9934879259234856e-02      0
   521  7.9927439267846775e-02      0
   522  7.9926840801043370e-02      0
   523  7.9922774141759786e-02      0
   524  7.9908076103782325e-02      0
   525  7.9903553299799202e-02      0
   526  7.9896471906989522e-02      0
   527  7.9893667144869368e-02      0
   528  7.9882702683810980e-02      0
   529  7.9875223658670239e-02      0
   530  7.9865723235417116e-02      0
   531  7.9862660281103795e-02      0
   532  7.9852914843819012e-02      0
   533  7.9845107043920560e-02      0
   534  7.9836286011992760e-02      0
   535  7.9834372994152622e-02      0
   536  7.9828138877502133e-02      0
   537  7.9810321649101748e-02      0
   538  7.9807750939546798e-02      0
   539  7.9801445919705796e-02      0
   540  7.9782946117194123e-02      0
   541  7.9769676520761931e-02      0
   542  7.9759026819008830e-02      0
   543  7.9754326231250935e-02      0
   544  7.9752147356247804e-02      0
   545  7.9740684193955996e-02      0
   546  7.9731812673557084e-02      0
   547  7.9721921301650428e-02      0
   548  7.9692190235533880e-02      0
   549  7.9685116579439386e-02      0
   550  7.9677384823678851e-02      0
   551  7.9673674915581541e-02      0
   552  7.9664804290074331e-02      0
   553  7.9655223087283109e-02      0
   554  7.9634494263631297e-02      0
   555  7.9628388540134654e-02      0
   556  7.9615454334001232e-02      0
   557  7.9597695195243248e-02      0
   558  7.9586080103891080e-02      0
   559  7.9582616557562116e-02      0
   560  7.9574671648402026e-02      0
   561  7.9554126568840297e-02      0
   562  7.9549611210726595e-02      0
   563  7.9535587114848261e-02      0
   564  7.9526199708573497e-02      0
   565  7.9521319960823011e-02      0
   566  7.9513750174425357e-02      0
   567  7.9496362317365898e-02      0
   568  7.9480448107414114e-02      0
   569  7.9479982292065751e-02      0
   570  7.9453761338151810e-02      0
   571  7.9443932081978280e-02      0
   572  7.9435975923471097e-02      0
   573  7.9419144381019768e-02      0
   574  7.9404949446442066e-02      0
   575  7.9383870158380429e-02      0
   576  7.9375528568590592e-02      0
   577  7.9364756417533197e-02      0
   578  7.9356238974565452e-02      0
   579  7.9344111824039359e-02      0
   580  7.9334287087512972e-02      0
   581  7.9312302187938000e-02      0
   582  7.9297640843706788e-02      0
   583  7.9290711798850028e-02      0
   584  7.9268650002942573e-02      0
   585  7.9247369695131589e-02      0
   586  7.9233877729715171e-02      0
   587  7.9218008039557808e-02      0
   588  7.9211758691855733e-02      0
   589  7.9201674327154900e-02      0
   590  7.9177315408750337e-02      0
   591  7.9158279876039003e-02      0
   592  7.9155745843713571e-02      0
   593  7.9137889235187941e-02      0
   594  7.9113903999334351e-02      0
   595  7.9105691892921451e-02      0
   596  7.9089638571798793e-02      0
   597  7.9086472154030626e-02      0
   598  7.9069226157781614e-02      0
   599  7.9052522570348838e-02      0
   600  7.9035387761821438e-02      0
   601  7.9025925193692101e-02      0
   602  7.9022534840106171e-02      0
   603  7.9009083099715105e-02      0
   604  7.8961198487677658e-02      0
   605  7.8944789881447069e-02      0
   606  7.8920693867693820e-02      0
   607  7.8910991964391025e-02      0
   608  7.8894981292752478e-02      0
   609  7.8868592321547790e-02      0
   610  7.8841159860309956e-02      0
   611  7.8825983118419013e-02      0
   612  7.8815077786300369e-02      0
   613  7.8798686916628016e-02      0
   614  7.8771053449670864e-02      0
   615  7.8749931926583888e-02      0
   616  7.8736224567308069e-02      0
   617  7.8706833245140453e-02      0
   618  7.8653190043212889e-02      0
   619  7.8617281439392270e-02      0
   620  7.8609052556222858e-02      0
   621  7.8575208508016539e-02      0
   622  7.8553477335266589e-02      0
   623  7.8521579621841295e-02      0
   624  7.8500757535770252e-02      0
   625  7.8475697816529008e-02      0
   626  7.8468210133281951e-02      0
   627  7.8419926268027559e-02      0
   628  7.8402604495832057e-02      0
   629  7.8357552014481760e-02      0
   630  7.8354504748902890e-02      0
   631  7.8325659954865304e-02      0
   632  7.8312059631144695e-02      0
   633  7.8287204213544556e-02      0
   634  7.8217941277517744e-02      0
   635  7.8157243169201585e-02      0
   636  7.8137971293194594e-02      0
   637  7.8131967969096189e-02      0
   638  7.8084826704027097e-02      0
   639  7.8068915587893056e-02      0
   640  7.7989726440600232e-02      0
   641  7.7978607130111718e-02      0
   642  7.7961092013985461e-02      0
   643  7.7934755549677576e-02      0
   644  7.7868500945975555e-02      0
   645  7.7838725995012223e-02      0
   646  7.7798745067142488e-02      0
   647  7.7779934173742335e-02      0
   648  7.7688196792106715e-02      0
   649  7.7648975784979729e-02      0
   650  7.7598437914897442e-02      0
   651  7.7556234693183984e-02      0
   652  7.7508836025308808e-02      0
   653  7.7442230779651788e-02      0
   654  7.7397826332705436e-02      0
   655  7.7362525495225404e-02      0
   656  7.7312025173706819e-02      0
   657  7.7269423309274748e-02      0
   658  7.7204480007554144e-02      0
   659  7.7153643413616399e-02      0
   660  7.7124768478000635e-02      0
   661  7.7077340886024026e-02      0
   662  7.6971672673230865e-02      0
   663  7.6968868679847993e-02      0
   664  7.6917958297857109e-02      0
   665  7.6863195672557061e-02      0
   666  7.6825263874061772e-02      0
   667  7.6731891874823169e-02      0
   668  7.6715130489856162e-02      0
   669  7.6658779818041978e-02      0
   670  7.6583044744773301e-02      0
   671  7.6479364199757260e-02      0
   672  7.6394369975368304e-02      0
   673  7.6327928925382621e-02      0
   674  7.6216913723465132e-02      0
   675  7.6149250310523359e-02      0
   676  7.6141456134664623e-02      0
   677  7.6125043593173486e-02      0
   678  7.6052001728924276e-02      0
   679  7.5940731228617928e-02      0
   680  7.5848732149844653e-02      0
   681  7.5802791572740627e-02      0
   682  7.5764474521453476e-02      0
   683  7.5645990954670728e-02      0
   684  7.5604991800895013e-02      0
   685  7.5476767127165348e-02      0
   686  7.5456970014312202e-02      0
   687  7.5416734612811120e-02      0
   688  7.5300868301561547e-02      0
   689  7.5259710922647813e-02      0
   690  7.5146727167242827e-02      0
   691  7.5048734232192230e-02      0
   692  7.5011286435458638e-02      0
   693  7.5000544071328168e-02      0
   694  7.4943046559416304e-02      0
   695  7.4772221001715308e-02      0
   696  7.4706535309195354e-02      0
   697  7.4569473499641395e-02      0
   698  7.4462618823011126e-02      0
   699  7.4441682601850717e-02      0
   700  7.4383419941589146e-02      0
   701  7.4288193165189684e-02      0
   702  7.4270298129152423e-02      0
   703  7.4075326908385419e-02      0
   704  7.3950933737592373e-02      0
   705  7.3850131605045694e-02      0
   706  7.3743732085408423e-02      0
   707  7.3641024001481759e-02      0
   708  7.3466700907600241e-02      0
   709  7.3384999620491623e-02      0
   710  7.3237633034052729e-02      0
   711  7.3145768401366232e-02      0
   712  7.3026799716206528e-02      0
   713  7.2926184117004897e-02      0
   714  7.2797291412252135e-02      0
   715  7.2758291577947623e-02      0
   716  7.2456463857200865e-02      0
   717  7.2315697376444388e-02      0
   718  7.2280208356729908e-02      0
   719  7.2243477963673711e-02      0
   720  7.2187848610586691e-02      0
   721  7.2020274695211689e-02      0
   722  7.1893652374521208e-02      0
   723  7.1727277729689842e-02      0
   724  7.1518759489349729e-02      0
   725  7.1449214508743891e-02      0
   726  7.1379839113951751e-02      0
   727  7.1235467088607660e-02      0
   728  7.1059823210235601e-02      0
   729  7.0970108897836670e-02      0
   730  7.0888362722117140e-02      0
   731  7.0692930072078400e-02      0
   732  7.0667411139456002e-02      0
   733  7.0559286974284388e-02      0
   734  7.0503634145176672e-02      0
   735  7.0444203207178549e-02      0
   736  7.0086691016217131e-02      0
   737  7.0024608713489048e-02      0
   738  6.9840976931283008e-02      0
   739  6.9423350349417282e-02      0
   740  6.8937928817502520e-02      0
   741  6.8686184511462120e-02      0
   742  6.8252855604920226e-02      0
   743  6.8141965864386367e-02      0
   744  6.7855984365251365e-02      0
   745  6.7701896009539714e-02      0
   746  6.7620455148924230e-02      0
   747  6.7405560475444076e-02      0
   748  6.7158353975818444e-02      0
   749  6.7096055043587913e-02      0
   750  6.6826113293061082e-02      0
   751  6.6575368235385804e-02      0
   752  6.6293201994337803e-02      0
   753  6.6084208374167702e-02      0
   754  6.5783746523880679e-02      0
   755  6.5636872677219377e-02      0
   756  6.5505202999260645e-02      0
   757  6.5179836676149322e-02      0
   758  6.5022440521029234e-02      0
   759  6.4783222872664414e-02      0
   760  6.4678658811190309e-02      0
   761  6.4544684660057652e-02      0
   762  6.4381577967211931e-02      0
   763  6.4200306091493783e-02      0
   764  6.3807854935921976e-02      0
   765  6.3640686616473249e-02      0
   766  6.3472808076046827e-02      0
   767  6.3432796870561900e-02      0
   768  6.3271961728449289e-02      0
   769  6.2852738681222250e-02      0
   770  6.2725634622392848e-02      0
   771  6.2386370324604000e-02      0
   772  6.2365216737510186e-02      0
   773  6.2313196374115636e-02      0
   774  6.1807241187530199e-02      0
   775  6.1706588341755783e-02      0
   776  6.1617065779029472e-02      0
   777  6.1515577055702930e-02      0
   778  6.1263750034366564e-02      0
   779  6.1184653183540487e-02      0
   780  6.0778605918625328e-02      0
   781  6.0612261865086801e-02      0
   782  6.0318427848411328e-02      0
   783  6.0295953191336460e-02      0
   784  5.9849777054510299e-02      0
   785  5.9787253116002366e-02      0
   786  5.9730969264489710e-02      0
   787  5.9586662014786407e-02      0
   788  5.9475456279241196e-02      0
   789  5.9229082760456533e-02      0
   790  5.9014748081520151e-02      0
   791  5.8909321156638647e-02      0
   792  5.8807316398452276e-02      0
   793  5.8712750632822913e-02      0
   794  5.8530720851336156e-02      0
   795  5.8380465719780339e-02      0
   796  5.8300980753397590e-02      0
   797  5.8170108275852291e-02      0
   798  5.8031864922748672e-02      0
   799  5.7869199556779903e-02      0
   800  5.7751110286940764e-02      0
   801  5.7619579409667984e-02      0
   802  5.7529756714171237e-02      0
   803  5.7487039533868300e-02      0
   804  5.7294284556167772e-02      0
   805  5.7110834683012673e-02      0
   806  5.7099869563438460e-02      0
   807  5.7033066306173358e-02      0
   808  5.6910488947026910e-02      0
   809  5.6765708414833145e-02      0
   810  5.6692148445799055e-02      0
   811  5.6578620594074709e-02      0
   812  5.6553108948389781e-02      0
   813  5.6404283247572039e-02      0
   814  5.6357188723138094e-02      0
   815  5.6226824774058527e-02      0
   816  5.6187632588729136e-02      0
   817  5.6052541858350777e-02      0
   818  5.5964953706835394e-02      0
   819  5.5903571170296047e-02      0
   820  5.5820745935745514e-02      0
   821  5.5779682343638545e-02      0
   822  5.5721476820481133e-02      0
   823  5.5659094219143168e-02      0
   824  5.5477565817728357e-02      0
   825  5.5395234164185486e-02      0
   826  5.5354224957571085e-02      0
   827  5.5248666844351098e-02      0
   828  5.5145008521152450e-02      0
   829  5.5082211022033062e-02      0
   830  5.5010267411694388e-02      0
   831  5.4893727380781999e-02      0
   832  5.4891971272813894e-02      0
   833  5.4813126025090440e-02      0
   834  5.4727047092815666e-02      0
   835  5.4645770414639402e-02      0
   836  5.4628596030597644e-02      0
   837  5.4509579328557815e-02      0
   838  5.4450596011993826e-02      0
   839  5.4436521342345792e-02      0
   840  5.4326147965205573e-02      0
   841  5.4292577439651303e-02      0
   842  5.4217285632754623e-02      0
   843  5.4103338203411233e-02      0
   844  5.4062332151793104e-02      0
   845  5.3965962115223892e-02      0
   846  5.3946353746644526e-02      0
   847  5.3872280462736101e-02      0
   848  5.3841972694737582e-02      0
   849  5.3676866357131002e-02      0
   850  5.3671640163059545e-02      0
   851  5.3635559355630948e-02      0
   852  5.3584374256318179e-02      0
   853  5.3562093695696165e-02      0
   854  5.3469257576000968e-02      0
   855  5.3408240389933019e-02      0
   856  5.3370430859171251e-02      0
   857  5.3302286078532837e-02      0
   858  5.3261812466318580e-02      0
   859  5.3153368121142346e-02      0
   860  5.3146996408899326e-02      0
   861  5.3087365280480289e-02      0
   862  5.3026773318568532e-02      0
   863  5.2945537877042925e-02      0
   864  5.2917264346758162e-02      0
   865  5.2847978796242569e-02      0
   866  5.2808159165758262e-02      0
   867  5.2720275860986099e-02      0
   868  5.2682933870254162e-02      0
   869  5.2645219890348795e-02      0
   870  5.2635144888527573e-02      0
   871  5.2569845867635211e-02      0
   872  5.2537008283326518e-02      0
   873  5.2508775865607621e-02      0
   874  5.2492572931454380e-02      0
   875  5.2451215707118137e-02      0
   876  5.2434218730880305e-02      0
   877  5.2324627905758897e-02      0
   878  5.2301492686824651e-02      0
   879  5.2264516693131660e-02      0
   880  5.2173059709225665e-02      0
   881  5.2124200133622373e-02      0
   882  5.2094098816691491e-02      0
   883  5.2085123768846206e-02      0
   884  5.2047547228476897e-02      0
   885  5.2033643005779603e-02      0
   886  5.2011347255285278e-02      0
   887  5.1959031054365667e-02      0
   888  5.1904041619822226e-02      0
   889  5.1855598955172430e-02      0
   890  5.1839028748117418e-02      0
   891  5.1809770513272971e-02      0
   892  5.1763325483401665e-02      0
   893  5.1731106232470507e-02      0
   894  5.1694039010892617e-02      0
   895  5.1627205918517396e-02      0
   896  5.1613097693438560e-02      0
   897  5.1507987256677996e-02      0
   898  5.1492738891373693e-02      0
   899  5.1457211643197706e-02      0
   900  5.1381384600032193e-02      0
   901  5.1325319017469881e-02      0
   902  5.1300165332639425e-02      0
   903  5.1251600980270977e-02      0
   904  5.1195589097315745e-02      0
   905  5.1173497180731400e-02      0
   906  5.1136465530350859e-02      0
   907  5.1076023709741208e-02      0
   908  5.1057924154595924e-02      0
   909  5.1002878900205308e-02      0
   910  5.0934574942603963e-02      0
   911  5.0868735106559836e-02      0
   912  5.0861162524123940e-02      0
   913  5.0802017285990181e-02      0
   914  5.0762089297132641e-02      0
   915  5.0696196051826903e-02      0
   916  5.0657100842382584e-02      0
   917  5.0540698272876265e-02      0
   918  5.0514892929759296e-02      0
   919  5.0493631171691242e-02      0
   920  5.0476561967729400e-02      0
   921  5.0406618593153103e-02      0
   922  5.0352171432343037e-02      0
   923  5.0298030466291006e-02      0
   924  5.0266793547895552e-02      0
   925  5.0244429353217920e-02      0
   926  5.0236089857735963e-02      0
   927  5.0192053362050709e-02      0
   928  5.0132266746895429e-02      0
   929  5.0106998091787251e-02      0
   930  5.0069458215858398e-02      0
   931  5.0045997470574873e-02      0
   932  4.9992548007471063e-02      0
   933  4.9936240299398887e-02      0
   934  4.9893849682470293e-02      0
   935  4.9891262471337051e-02      0
   936  4.9826995916212001e-02      0
   937  4.9735614479150293e-02      0
   938  4.9681657565065908e-02      0
   939  4.9658368125042561e-02      0
   940  4.9615640520125397e-02      0
   941  4.9577127411960915e-02      0
   942  4.9509317602956217e-02      0
   943  4.9482787234045186e-02      0
   944  4.9431360304720950e-02      0
   945  4.9406890328266569e-02      0
   946  4.9368336100586115e-02      0
   947  4.9338704495240790e-02      0
   948  4.9303666806066071e-02      0
   949  4.9256452945614343e-02      0
   950  4.9222914566513225e-02      0
   951  4.9176894262654716e-02      0
   952  4.9158153691876802e-02      0
   953  4.9140018607445518e-02      0
   954  4.9103184160674988e-02      0
   955  4.9082032667330813e-02      0
   956  4.9052844627971978e-02      0
   957  4.9016189923824061e-02      0
   958  4.9000793542836665e-02      0
   959  4.8981024882962194e-02      0
   960  4.8958452095111869e-02      0
   961  4.8920337970127771e-02      0
   962  4.8904345781299964e-02      0
   963  4.8860423320072892e-02      0
   964  4.8850537089813371e-02      0
   965  4.8824439991030762e-02      0
   966  4.8783166594091001e-02      0
   967  4.8764064253130908e-02      0
   968  4.8707661179497486e-02      0
   969  4.8687236936474552e-02      0
   970  4.8682520163712190e-02      0
   971  4.8651172299794841e-02      0
   972  4.8548628016631692e-02      0
   973  4.8530717053719453e-02      0
   974  4.8502524648128854e-02      0
   975  4.8482899107701052e-02      0
   976  4.8439339863001044e-02      0
   977  4.8403756305353013e-02      0
   978  4.8358810010129746e-02      0
   979  4.8335531948694367e-02      0
   980  4.8269028409321020e-02      0
   981  4.8240730735860181e-02      0
   982  4.8192615818236889e-02      0
   983  4.8133591675110048e-02      0
   984  4.8071672606475220e-02      0
   985  4.8054558194401631e-02      0
   986  4.8020166013684785e-02      0
   987  4.7958972297872625e-02      0
   988  4.7927284025103517e-02      0
   989  4.7904786532900874e-02      0
   990  4.7872613344392169e-02      0
   991  4.7786295634255758e-02      0
   992  4.7757112486825168e-02      0
   993  4.7707179620287941e-02      0
   994  4.7637600233666325e-02      0
   995  4.7586353775141962e-02      0
   996  4.7569049517191549e-02      0
   997  4.7531050589116400e-02      0
   998  4.7504338330132623e-02      0
   999  4.7442005473229042e-02      0
  1000  4.7402772758066238e-02      0
  1001  4.7390664253622539e-02      0
  1002  4.7346977388971798e-02      0
  1003  4.7280649545165934e-02      0
  1004  4.7240328856709972e-02      0
  1005  4.7178024319417138e-02      0
  1006  4.7123023514290430e-02      0
  1007  4.7042376936339281e-02      0
  1008  4.7016152175175734e-02      0
  1009  4.6948729765671243e-02      0
  1010  4.6929329939107492e-02      0
  1011  4.6890306158708144e-02      0
  1012  4.6861919859918166e-02      0
  1013  4.6772840450189437e-02      0
  1014  4.6724226016390979e-02      0
  1015  4.6662346334074449e-02      0
  1016  4.6634808351178204e-02      0
  1017  4.6537610074204254e-02      0
  1018  4.6524921737971063e-02      0
  1019  4.6505346074369722e-02      0
  1020  4.6398443205680220e-02      0
  1021  4.6346321284331436e-02      0
  1022  4.6313625582130355e-02      0
  1023  4.6255292750739321e-02      0
  1024  4.6159043131827081e-02      0
  1025  4.6134620724241730e-02      0
  1026  4.6073480315130005e-02      0
  1027  4.6028115022801186e-02      0
  1028  4.5959321666545927e-02      0
  1029  4.5909201376656994e-02      0
  1030  4.5844366145671354e-02      0
  1031  4.5755017532226681e-02      0
  1032  4.5732239166872329e-02      0
  1033  4.5642289843723628e-02      0
  1034  4.5571258595271141e-02      0
  1035  4.5489925959545874e-02      0
  1036  4.5448496143564353e-02      0
  1037  4.5393351401737905e-02      0
  1038  4.5357651836294088e-02      0
  1039  4.5314423529768354e-02      0
  1040  4.5250975727647719e-02      0
  1041  4.5097517909047757e-02      0
  1042  4.5013000766152993e-02      0
  1043  4.4983669468120914e-02      0
  1044  4.4930289634760770e-02      0
  1045  4.4878028996980734e-02      0
  1046  4.4847262600428213e-02      0
  1047  4.4747330997232992e-02      0
  1048  4.4712387947162938e-02      0
  1049  4.4608596567226239e-02      0
  1050  4.4562368770565963e-02      0
  1051  4.4488816403897825e-02      0
  1052  4.4426897641825905e-02      0
  1053  4.4343780195479687e-02      0
  1054  4.4219569579872040e-02      0
  1055  4.4199645144265422e-02      0
  1056  4.4114241905087337e-02      0
  1057  4.4079547671522799e-02      0
  1058  4.3938781231502820e-02      0
  1059  4.3849129474950538e-02      0
  1060  4.3727459762912882e-02      0
  1061  4.3671921742516072e-02      0
  1062  4.3643943459727538e-02      0
  1063  4.3620398483157678e-02      0
  1064  4.3540406659060962e-02      0
  1065  4.3444939848396230e-02      0
  1066  4.3387294003847915e-02      0
  1067  4.3257580279890233e-02      0
  1068  4.3212860007214679e-02      0
  1069  4.3125681733002498e-02      0
  1070  4.3074950329420519e-02      0
  1071  4.2975342843011147e-02      0
  1072  4.2913581462636054e-02      0
  1073  4.2834903230351912e-02      0
  1074  4.2761387855753945e-02      0
  1075  4.2699752690538405e-02      0
  1076  4.2628820815987102e-02      0
  1077  4.2585014602586235e-02      0
  1078  4.2565715949426992e-02      0
  1079  4.2479362886372607e-02      0
  1080  4.2455633000987543e-02      0
  1081  4.2376543940671196e-02      0
  1082  4.2268250912052052e-02      0
  1083  4.2153450033283392e-02      0
  1084  4.2084389265282976e-02      0
  1085  4.2017495134380148e-02      0
  1086  4.1991987849210384e-02      0
  1087  4.1952506620810188e-02      0
  1088  4.1897021690661292e-02      0
  1089  4.1815529286746526e-02      0
  1090  4.1682398153796034e-02      0
  1091  4.1532711840448454e-02      0
  1092  4.1376465781094739e-02      0
  1093  4.1169951199362793e-02      0
  1094  4.0942227422375355e-02      0
  1095  4.0908489181113575e-02      0
  1096  4.0859845163614503e-02      0
  1097  4.0799960468894246e-02      0
  1098  4.0455945521048829e-02      0
  1099  4.0334888839187177e-02      0
  1100  4.0146726709939101e-02      0
  1101  3.9921955057307466e-02      0
  1102  3.9384621995175693e-02      0
  1103  3.9336263142961514e-02      0
  1104  3.8968500505742729e-02      0
  1105  3.8677399969601969e-02      0
  1106  3.8346112275078906e-02      0
  1107  3.8337262630654907e-02      0
  1108  3.8066709510351890e-02      0
  1109  3.7902048292561663e-02      0
  1110  3.7734333683436323e-02      0
  1111  3.7524902543411350e-02      0
  1112  3.7380814092015387e-02      0
  1113  3.7205136674845422e-02      0
  1114  3.6726354179293222e-02      0
  1115  3.6603694025770357e-02      0
  1116  3.6151167939308233e-02      0
  1117  3.6107054365187109e-02      0
  1118  3.6101261295700446e-02      0
  1119  3.6092277368919401e-02      0
  1120  3.6056817953408482e-02      0
  1121  3.6046600086136193e-02      0
  1122  3.6033262951370840e-02      0
  1123  3.5975308910090716e-02      0
  1124  3.5947638331340875e-02      0
  1125  3.5902634666413406e-02      0
  1126  3.5808169199041728e-02      0
  1127  3.5749536321733257e-02      0
  1128  3.5703964212333225e-02      0
  1129  3.5660251011082125e-02      0
  1130  3.5460309857487812e-02      0
  1131  3.5428749936895584e-02      0
  1132  3.5356389927680684e-02      0
  1133  3.5234105682834138e-02      0
  1134  3.5187692846812960e-02      0
  1135  3.4921805289547456e-02      0
  1136  3.4909629533449796e-02      0
  1137  3.4701436506501995e-02      0
  1138  3.4594409869685649e-02      0
  1139  3.4338673384076555e-02      0
  1140  3.4207220346390697e-02      0
  1141  3.4125635346048046e-02      0
  1142  3.4040519161460968e-02      0
  1143  3.3956911048286284e-02      0
  1144  3.3896512469888167e-02      0
  1145  3.3777944386152677e-02      0
  1146  3.3558795964502695e-02      0
  1147  3.3491640851277441e-02      0
  1148  3.3225650625412308e-02      0
  1149  3.3131347226841801e-02      0
  1150  3.2786295727029693e-02      0
  1151  3.2765490292740673e-02      0
  1152  3.2659211995556804e-02      0
  1153  3.2199208864429105e-02      0
  1154  3.2087615485720332e-02      0
  1155  3.1931751092733607e-02      0
  1156  3.1622560804108267e-02      0
  1157  3.1310311320387071e-02      0
  1158  3.0934957802917381e-02      0
  1159  3.0921351771014655e-02      0
  1160  3.0727586307690149e-02      0
  1161  3.0625412148625002e-02      0
  1162  3.0398589359331183e-02      0
  1163  3.0202364869622116e-02      0
  1164  2.9762890352159038e-02      0
  1165  2.9701676180260306e-02      0
  1166  2.9468873189063431e-02      0
  1167  2.9397652215213194e-02      0
  1168  2.9112119140120095e-02      0
  1169  2.8401993793152457e-02      0
  1170  2.8377109292135678e-02      0
  1171  2.7805925913704375e-02      0
  1172  2.7517549006943164e-02      0
  1173  2.7410520503223526e-02      0
  1174  2.6794833480294662e-02      0
  1175  2.6702473747221338e-02      0
  1176  2.6368988777347536e-02      0
  1177  2.6195749850893933e-02      0
  1178  2.5938699620240667e-02      0
  1179  2.5840759155043715e-02      0
  1180  2.5666419724206749e-02      0
  1181  2.5230259902877059e-02      0
  1182  2.4936272493529515e-02      0
  1183  2.4672653448010628e-02      0
  1184  2.4394277410637169e-02      0
  1185  2.4018242073216910e-02      0
  1186  2.3663024018363177e-02      0
  1187  2.3473732654377622e-02      0
  1188  2.3203714749955140e-02      0
  1189  2.2766225885044740e-02      0
  1190  2.2665440237997211e-02      0
  1191  2.2439811601418655e-02      0
  1192  2.1915505551385835e-02      0
  1193  2.1554651281700393e-02      0
  1194  2.1339991879810893e-02      0
  1195  2.1209442988250626e-02      0
  1196  2.1018154167792919e-02      0
  1197  2.0408033106081417e-02      0
  1198  2.0268465411638611e-02      0
  1199  2.0186304944513574e-02      0
  1200  1.9830229804156420e-02      0
  1201  1.9357365427010963e-02      0
  1202  1.9322342125492394e-02      0
  1203  1.8792469053457904e-02      0
  1204  1.8186001025686606e-02      0
  1205  1.7240499592258034e-02      0
  1206  1.7054008907597992e-02      0
  1207  1.6079129914031123e-02      0
  1208  1.5537464294421948e-02      0
  1209  1.4223246848171093e-02      0
  1210  1.3985473145219200e-02      0
  1211  1.3962407983905479e-02      0
  1212  1.2712412244545076e-02      0
  1213  1.2160014855896477e-02      0
  1214  1.1965002701258191e-02      0
  1215  1.1931314418332815e-02      0
  1216  1.1294264106918809e-02      0
  1217  1.1193277683314041e-02      0
  1218  1.0614161380875725e-02      0
  1219  1.0570831086948304e-02      0
  1220  1.0484632915698542e-02      0
  1221  1.0354196454296302e-02      0
  1222  9.6118109076846012e-03      0
  1223  8.8503922684243647e-03      0
  1224  8.4534666552025049e-03      0
  1225  8.3478878489207479e-03      0
  1226  8.3122615938577941e-03      0
  1227  8.2415398248006852e-03      0
  1228  8.0961303396328878e-03      0
  1229  6.6628735049073682e-03      0
  1230  6.5552864164275934e-03      0
  1231  6.4254530009007008e-03      0
  1232  6.1580525725784480e-03      0
  1233  6.0684868195841121e-03      0
  1234  5.9888255733113131e-03      0
  1235  5.7184461590950404e-03      0
  1236  5.5327792661927196e-03      0
  1237  5.3997474002936115e-03      0
  1238  4.9207887335635152e-03      0
  1239  4.8327504531682480e-03      0
  1240  4.6045141044299487e-03      0
  1241  4.3528218273148440e-03      0
  1242  4.0955174504923517e-03      0
  1243  3.9728566142191281e-03      0
  1244  3.7054886748377914e-03      0
  1245  3.4800048929897291e-03      0
  1246  3.3429659296801860e-03      0
  1247  3.2690988296184610e-03      0
  1248  3.1717858559095094e-03      0
  1249  3.1642354400788124e-03      0
  1250  3.0378223009737701e-03      0
  1251  2.9828631096722974e-03      0
  1252  2.9011530152823362e-03      0
  1253  2.4947818787258011e-03      0
  1254  2.4733396367880296e-03      0
  1255  2.3698510147265508e-03      0
  1256  2.3620723406594449e-03      0
  1257  2.1813840311935766e-03      0
  1258  1.9911978146227634e-03      0
  1259  1.8771097337592949e-03      0
  1260  1.7697073521955745e-03      0
  1261  1.7545278862509679e-03      0
  1262  1.5477504767221748e-03      0
  1263  1.5435619115901104e-03      0
  1264  1.5388894590546748e-03      0
  1265  1.4723611416080859e-03      0
  1266  1.4265761872287175e-03      0
  1267  1.3555477637123433e-03      0
  1268  1.2846007128299356e-03      0
  1269  1.1810592458725391e-03      0
  1270  1.0709198597014626e-03      0
  1271  1.0526176086546914e-03      0
  1272  9.8932328852883718e-04      0
  1273  9.8201245801200808e-04      0
  1274  9.4833008373939752e-04      0
  1275  9.4628175275231728e-04      0
  1276  8.9868088613279757e-04      0
  1277  8.9388413151709133e-04      0
  1278  8.8047810796745287e-04      0
  1279  7.6342511324456800e-04      0
  1280  7.4184046944413668e-04      0
  1281  7.0354435708243172e-04      0
  1282  6.9517796114365593e-04      0
  1283  6.8911258752688822e-04      0
  1284  6.4712208525449235e-04      0
  1285  6.3419486908305382e-04      0
  1286  5.8632199880261267e-04      0
  1287  5.3236781139235202e-04      0
  1288  5.2465723157663546e-04      0
  1289  5.1714427030568493e-04      0
  1290  5.1188041836924705e-04      0
  1291  4.6127616765519972e-04      0
  1292  4.5531559211160728e-04      0
  1293  4.4485673179448122e-04      0
  1294  4.3890793950522144e-04      0
  1295  4.1035465499957626e-04      0
  1296  4.0875183501511825e-04      0
  1297  3.9999468688142048e-04      0
  1298  3.3398851335147972e-04      0
  1299  3.1903715329999752e-04      0
  1300  3.1692635274219557e-04      0
  1301  3.1515166023173604e-04      0
  1302  3.0362057673654215e-04      0
  1303  2.7643146952810313e-04      0
  1304  2.5739461786000511e-04      0
  1305  2.4214490945123171e-04      0
  1306  2.3190417168998754e-04      0
  1307  2.2921806082210275e-04      0
  1308  2.1763600775794018e-04      0
  1309  1.8826907396473852e-04      0
  1310  1.7256645689466089e-04      0
  1311  1.6004789282887314e-04      0
  1312  1.5175060393713140e-04      0
  1313  1.3785264011768194e-04      0
  1314  1.2937296962530181e-04      0
  1315  1.1177998045092061e-04      0
  1316  1.0899437090840949e-04      0
  1317  1.0774158077058052e-04      0
  1318  1.0572131355074335e-04      0
  1319  1.0048192995649459e-04      0
  1320  9.3765029352803927e-05      0
  1321  8.7174177714180627e-05      0
  1322  8.6593499830079089e-05      0
  1323  8.5581626531076687e-05      0
  1324  8.4682161458407557e-05      0
  1325  7.8352998818037581e-05      0
  1326  7.4473677703187666e-05      0
  1327  6.6670826247757615e-05      0
  1328  6.4721510992086188e-05      0
  1329  6.3843510160484053e-05      0
  1330  6.2055277935181354e-05      0
  1331  6.0991837514582357e-05      0
  1332  5.5972886278951167e-05      0
  1333  5.2535671583218071e-05      0
  1334  5.2213344835895769e-05      0
  1335  5.1355466686585785e-05      0
  1336  4.9803736108643472e-05      0
  1337  4.7485290858210703e-05      0
  1338  4.5016990773535782e-05      0
  1339  4.2161071410039264e-05      0
  1340  4.0135355839286959e-05      0
  1341  3.7222860353074757e-05      0
  1342  3.6071358904196328e-05      0
  1343  3.4034346102535560e-05      0
  1344  3.3262332884173617e-05      0
  1345  3.1122473950711256e-05      0
  1346  2.9823369332575945e-05      0
  1347  2.7435794661890389e-05      0
  1348  2.6234265940114565e-05      0
  1349  2.4608556902787065e-05      0
  1350  2.4432228800090266e-05      0
  1351  2.3771443587491988e-05      0
  1352  2.3019993073248889e-05      0
  1353  2.2034049671264463e-05      0
  1354  1.9517312065942890e-05      0
  1355  1.8689708964286810e-05      0
  1356  1.8370959560305266e-05      0
  1357  1.8056597623525456e-05      0
  1358  1.8025777626021973e-05      0
  1359  1.7735306925330714e-05      0
  1360  1.7454289041021646e-05      0
  1361  1.6781184797401730e-05      0
  1362  1.6692838405056987e-05      0
  1363  1.5857599330754222e-05      0
  1364  1.5050444441890120e-05      0
  1365  1.4889484600697763e-05      0
  1366  1.3772916383756038e-05      0
  1367  1.3264861638895277e-05      0
  1368  1.2501294824300238e-05      0
  1369  1.1731537711251252e-05      0
  1370  1.1423639357302489e-05      0
  1371  1.1109109729985279e-05      0
  1372  1.0191121456443760e-05      0
  1373  1.0109557974627342e-05      0
  1374  1.0098426750632582e-05      0
  1375  9.9705990261859029e-06      0
  1376  9.5230845830329623e-06      0
  1377  9.4839462088930597e-06      0
  1378  9.1482409418068786e-06      0
  1379  8.9997187060461755e-06      0
  1380  8.7343721314783301e-06      0
  1381  8.0028279634190888e-06      0
  1382  7.8927511496281086e-06      0
  1383  7.6390180147495119e-06      0
  1384  7.1285770901574553e-06      0
  1385  6.7893422661769081e-06      0
  1386  6.4941673069171649e-06      0
  1387  6.2315260129350137e-06      0
  1388  6.2198354648799487e-06      0
  1389  5.3364779852274882e-06      0
  1390  5.2266849667088685e-06      0
  1391  4.9540188335181279e-06      0
  1392  4.2471916656006670e-06      0
  1393  4.2069596618839685e-06      0
  1394  3.9707359240303181e-06      0
  1395  3.6748358097573171e-06      0
  1396  3.6559464798243991e-06      0
  1397  3.5241956481840306e-06      0
  1398  3.4166567870519772e-06      0
  1399  3.3162279261861444e-06      0
  1400  3.1921087064522473e-06      0
  1401  3.0892554425333281e-06      0
  1402  2.7446864692432243e-06      0
  1403  2.5959206285746698e-06      0
  1404  2.4597713192904086e-06      0
  1405  2.3588449648505501e-06      0
  1406  2.1829604410149481e-06      0
  1407  2.1479784941550186e-06      0
  1408  2.1100704421703579e-06      0
  1409  2.0792472838161307e-06      0
  1410  1.9928771988995423e-06      0
  1411  1.8815709302633160e-06      0
  1412  1.7821980022404962e-06      0
  1413  1.7295854147921674e-06      0
  1414  1.6886911729658594e-06      0
  1415  1.5687718901196627e-06      0
  1416  1.4279620498180244e-06      0
  1417  1.3996715033064728e-06      0
  1418  1.3814713266079113e-06      0
  1419  1.3532767748511193e-06      0
  1420  1.3366224929827006e-06      0
  1421  1.2933377568125728e-06      0
  1422  1.2719072646733496e-06      0
  1423  1.2432146011904047e-06      0
  1424  1.1947104013727433e-06      0
  1425  1.1077930038494039e-06      0
  1426  1.0974496769225047e-06      0
  1427  1.0889497016723132e-06      0
  1428  1.0404043217365372e-06      0
  1429  1.0325801061907295e-06      0
  1430  9.8751331500858107e-07      0
  1431  9.4895343223312771e-07      0
  1432  9.4376532246920401e-07      0
  1433  8.6828390129517304e-07      0
  1434  8.4870946642780135e-07      0
  1435  8.3132011868261360e-07      0
  1436  8.0637808896506545e-07      0
  1437  7.8849586613658246e-07      0
  1438  7.7256016958606068e-07      0
  1439  7.1415321921848739e-07      0
  1440  7.0801445335820955e-07      0
  1441  7.0219367308879134e-07      0
  1442  6.9768523146764033e-07      0
  1443  6.9032820352961858e-07      0
  1444  6.6331347321190988e-07      0
  1445  6.3717424635886497e-07      0
  1446  6.2010046578990682e-07      0
  1447  6.1433276363028477e-07      0
  1448  5.7067310812259908e-07      0
  1449  5.6318046996633240e-07      0
  1450  5.5773585259277346e-07      0
  1451  5.5195394523090974e-07      0
  1452  5.2630020498530371e-07      0
  1453  5.1427071514562695e-07      0
  1454  5.0473632531448699e-07      0
  1455  4.8371506758899383e-07      0
  1456  4.6411945806534202e-07      0
  1457  4.6295011296147137e-07      0
  1458  4.5806781300384567e-07      0
  1459  4.5538189870301871e-07      0
  1460  4.4641874330942885e-07      0
  1461  4.2475023681698382e-07      0
  1462  4.1882919583064687e-07      0
  1463  4.1490771711355290e-07      0
  1464  3.9473131201873762e-07      0
  1465  3.9044736635275929e-07      0
  1466  3.7940580105503887e-07      0
  1467  3.7352048324150389e-07      0
  1468  3.5812423501197714e-07      0
  1469  3.4701320761463312e-07      0
  1470  3.4024179464880112e-07      0
  1471  3.2884195385615307e-07      0
  1472  3.2755890313887248e-07      0
  1473  3.2426683641500728e-07      0
  1474  3.1329329545392258e-07      0
  1475  3.0906710455019245e-07      0
  1476  2.9840939360694395e-07      0
  1477  2.7963950106006821e-07      0
  1478  2.5852775519511349e-07      0
  1479  2.1900363867573070e-07      0
  1480  2.1155222166729364e-07      0
  1481  2.1071236797317428e-07      0
  1482  2.0801328652285356e-07      0
  1483  2.0143495044545106e-07      0
  1484  1.9821058628960274e-07      0
  1485  1.7996941670188121e-07      0
  1486  1.7834511929319715e-07      0
  1487  1.7141736680845564e-07      0
  1488  1.5933784257387218e-07      0
  1489  1.5851085783123522e-07      0
  1490  1.5740733542007228e-07      0
  1491  1.5643234619313105e-07      0
  1492  1.4951343335326447e-07      0
  1493  1.4421000437667386e-07      0
  1494  1.4072170189687767e-07      0
  1495  1.3779292763827622e-07      0
  1496  1.2806990251490497e-07      0
  1497  1.2711164391184617e-07      0
  1498  1.1693378083625611e-07      0
  1499  1.1228804875936903e-07      0
  1500  1.1197068515735053e-07      0
  1501  1.1009029211205439e-07      0
  1502  1.0943538920399204e-07      0
  1503  1.0702813272664340e-07      0
  1504  1.0474090218066243e-07      0
  1505  9.9872514948701909e-08      0
  1506  9.8126051825249842e-08      0
  1507  9.6688902013965153e-08      0
  1508  9.4611033661033803e-08      0
  1509  9.3742525506701163e-08      0
  1510  9.1227520933221786e-08      0
  1511  8.7845621863454222e-08      0
  1512  8.4591677309247997e-08      0
  1513  8.3685626224080269e-08      0
  1514  8.2704833074753968e-08      0
  1515  8.2174103383880316e-08      0
  1516  8.1386252312917052e-08      0
  1517  8.0706559297411794e-08      0
  1518  8.0283548834777447e-08      0
  1519  7.8405673628155490e-08      0
  1520  7.3229282925224376e-08      0
  1521  7.0852440761846883e-08      0
  1522  7.0066817374962890e-08      0
  1523  6.7406185640822959e-08      0
  1524  6.4987450803249949e-08      0
  1525  6.1942675259700804e-08      0
  1526  6.1294191102160138e-08      0
  1527  5.9439987854762719e-08      0
  1528  5.7127520185442107e-08      0
  1529  5.5009337067788462e-08      0
  1530  5.2714361219022025e-08      0
  1531  4.9166138099664857e-08      0
  1532  4.8244335975695541e-08      0
  1533  4.6672593913752783e-08      0
  1534  3.6160455188616698e-08      0


==> inc/plotdata/robustness_eigvals/Srand4_viscDrMagn4_l4_PCxS_newsol.txt <==
number  eigenvalue              label
     0  9.8970737031162813e+01      2
     1  3.1503855771952463e+01      2
     2  1.9687556200925737e+01      2
     3  1.2954080182877943e+01      2
     4  1.1023440266360881e+01      2
     5  9.5339331499998679e+00      2
     6  9.3074719277666222e+00      2
     7  8.4738414557827344e+00      2
     8  7.8555368317354022e+00      2
     9  7.0839755068028882e+00      2
    10  6.8412832326219926e+00      2
    11  6.4388319403774057e+00      2
    12  5.9777015844618928e+00      2
    13  5.8317714350541179e+00      2
    14  5.6581772247655486e+00      2
    15  5.2824652415881026e+00      2
    16  4.9692689869403326e+00      2
    17  4.8147605473104562e+00      2
    18  4.7316385342249063e+00      2
    19  4.6159369682988531e+00      2
    20  4.4892701674905355e+00      2
    21  4.4797175815441239e+00      2
    22  4.4143286029041482e+00      2
    23  4.3082846957646916e+00      2
    24  4.2725021188828674e+00      2
    25  4.1420842581326625e+00      2
    26  3.9862167746640620e+00      2
    27  3.9275763745244174e+00      2
    28  3.8406428454202937e+00      2
    29  3.8204541790931237e+00      2
    30  3.7666516812571174e+00      2
    31  3.7282702507768182e+00      2
    32  3.7064055569742993e+00      2
    33  3.6409846979494138e+00      2
    34  3.6162206882684598e+00      2
    35  3.5813602508803868e+00      2
    36  3.5671925061685510e+00      2
    37  3.5398592781353031e+00      2
    38  3.4623491315166990e+00      2
    39  3.4196027887609803e+00      2
    40  3.3987030408553829e+00      2
    41  3.3916710685312434e+00      2
    42  3.3561149880237862e+00      2
    43  3.3300863838096495e+00      2
    44  3.2784545868098527e+00      2
    45  3.2615086584618815e+00      2
    46  3.2165432654976653e+00      2
    47  3.2003851960425931e+00      2
    48  3.1712373401416496e+00      2
    49  3.1558211919454484e+00      2
    50  3.1487052264322357e+00      2
    51  3.1292494880200450e+00      2
    52  3.1029666205761148e+00      2
    53  3.0402092514776182e+00      2
    54  3.0254160054466737e+00      2
    55  3.0077880278427127e+00      2
    56  2.9898662717378137e+00      2
    57  2.9868521944233426e+00      2
    58  2.9731932719727814e+00      2
    59  2.9363477794349673e+00      2
    60  2.9273545293298797e+00      2
    61  2.9123728908342508e+00      2
    62  2.8801463971788515e+00      2
    63  2.8606963815745106e+00      2
    64  2.7901967678454023e+00      2
    65  2.7884859260565458e+00      2
    66  2.7669254764728071e+00      2
    67  2.7468223505522058e+00      2
    68  2.7333320599234110e+00      2
    69  2.7134384202351458e+00      2
    70  2.6900052929975171e+00      2
    71  2.6815841733019132e+00      2
    72  2.6576848461349614e+00      2
    73  2.6460241141837550e+00      2
    74  2.6079106532056362e+00      2
    75  2.5948054261802311e+00      2
    76  2.5921466464380694e+00      2
    77  2.5716160757994087e+00      2
    78  2.5661750837732469e+00      2
    79  2.5572097130833531e+00      2
    80  2.5423527274360440e+00      2
    81  2.5274476957844390e+00      2
    82  2.5057275355393238e+00      2
    83  2.4941701904759652e+00      2
    84  2.4834130480499650e+00      2
    85  2.4814463105259903e+00      2
    86  2.4653432940277016e+00      2
    87  2.4531100940116590e+00      2
    88  2.4432862695052893e+00      2
    89  2.4348611170401320e+00      2
    90  2.4139875634842878e+00      2
    91  2.4089280830726159e+00      2
    92  2.3990055679121651e+00      2
    93  2.3942953417749289e+00      2
    94  2.3867035067055564e+00      2
    95  2.3725601322101220e+00      2
    96  2.3594387595731727e+00      2
    97  2.3526445146259438e+00      2
    98  2.3415062036412646e+00      2
    99  2.3317883657725469e+00      2
   100  2.3293194407406870e+00      2
   101  2.3167842208451921e+00      2
   102  2.3128988142261107e+00      2
   103  2.3015544877578877e+00      2
   104  2.2933749565609634e+00      2
   105  2.2877859649158836e+00      2
   106  2.2814495116591265e+00      2
   107  2.2773014660537521e+00      2
   108  2.2689947249512246e+00      2
   109  2.2553221827655401e+00      2
   110  2.2510956428143611e+00      2
   111  2.2452950444484396e+00      2
   112  2.2418757698477441e+00      2
   113  2.2245777932347131e+00      2
   114  2.2204163783791118e+00      2
   115  2.2059765364324497e+00      2
   116  2.2012184370115695e+00      2
   117  2.1955069110310244e+00      2
   118  2.1905834842824770e+00      2
   119  2.1886089668535433e+00      2
   120  2.1719347121914137e+00      2
   121  2.1695004124095685e+00      2
   122  2.1674738496161234e+00      2
   123  2.1572394521679046e+00      2
   124  2.1517468358448699e+00      2
   125  2.1393931235430115e+00      2
   126  2.1371111600584016e+00      2
   127  2.1248679827884098e+00      2
   128  2.1195718143035047e+00      2
   129  2.1107262349121214e+00      2
   130  2.1083664021052528e+00      2
   131  2.1009832391405765e+00      2
   132  2.0964318832093478e+00      2
   133  2.0911533269094793e+00      2
   134  2.0866270067140427e+00      2
   135  2.0780159035515804e+00      2
   136  2.0768745176053893e+00      2
   137  2.0687582100437059e+00      2
   138  2.0597008847055980e+00      2
   139  2.0583626917596134e+00      2
   140  2.0491255035892215e+00      2
   141  2.0443991647146493e+00      2
   142  2.0403088680978034e+00      2
   143  2.0349938054260521e+00      2
   144  2.0319723635178235e+00      2
   145  2.0292111091057863e+00      2
   146  2.0222406692619330e+00      2
   147  2.0193059598698531e+00      2
   148  2.0149462966170080e+00      2
   149  2.0103880512562529e+00      2
   150  2.0015554058134195e+00      2
   151  1.9991414685989899e+00      2
   152  1.9906941066213057e+00      2
   153  1.9874114270388359e+00      2
   154  1.9836893264663398e+00      2
   155  1.9803757600269498e+00      2
   156  1.9745888718499665e+00      2
   157  1.9712010072482107e+00      2
   158  1.9704656258121842e+00      2
   159  1.9675014845051368e+00      2
   160  1.9602924441333769e+00      2
   161  1.9570567564229722e+00      2
   162  1.9556862526789969e+00      2
   163  1.9534043250795543e+00      2
   164  1.9487842891848182e+00      2
   165  1.9464020383285627e+00      2
   166  1.9439475575124465e+00      2
   167  1.9370551405181085e+00      2
   168  1.9313841366532802e+00      2
   169  1.9242750857146782e+00      2
   170  1.9240678431262626e+00      2
   171  1.9184131435791179e+00      2
   172  1.9106862878756219e+00      2
   173  1.9054670963079570e+00      2
   174  1.9021001617568827e+00      2
   175  1.8982856933310552e+00      2
   176  1.8969123438578470e+00      2
   177  1.8927016414026139e+00      2
   178  1.8845745980484501e+00      2
   179  1.8798924684501643e+00      2
   180  1.8742644234404782e+00      2
   181  1.8728317787262612e+00      2
   182  1.8726591621924711e+00      2
   183  1.8674326296604800e+00      2
   184  1.8617901077545529e+00      2
   185  1.8573505625640485e+00      2
   186  1.8542909802713929e+00      2
   187  1.8527226653155466e+00      2
   188  1.8437238664143558e+00      2
   189  1.8363029167444704e+00      2
   190  1.8357048102969917e+00      2
   191  1.8280569510476952e+00      2
   192  1.8260001573084810e+00      2
   193  1.8210077328648735e+00      2
   194  1.8151917462900997e+00      2
   195  1.8139518107369439e+00      2
   196  1.8114696363010085e+00      2
   197  1.8096388658916513e+00      2
   198  1.8035014104502094e+00      2
   199  1.7983351298898149e+00      2
   200  1.7929021435403136e+00      2
   201  1.7874826940910509e+00      2
   202  1.7866501852940164e+00      2
   203  1.7857136327910141e+00      2
   204  1.7779411503764990e+00      2
   205  1.7740905236192663e+00      2
   206  1.7737960662927794e+00      2
   207  1.7736778929675083e+00      2
   208  1.7705070100795905e+00      2
   209  1.7648370664751161e+00      2
   210  1.7639667599340387e+00      2
   211  1.7611072385190738e+00      2
   212  1.7569481777897895e+00      2
   213  1.7547591603800228e+00      2
   214  1.7516932782225412e+00      2
   215  1.7464582085475515e+00      2
   216  1.7454197860823293e+00      2
   217  1.7411405138913900e+00      2
   218  1.7336547449494666e+00      2
   219  1.7283704423714368e+00      2
   220  1.7274343418246754e+00      2
   221  1.7260560144790178e+00      2
   222  1.7214740392643215e+00      2
   223  1.7196595380315534e+00      2
   224  1.7161264064484685e+00      2
   225  1.7124474320662726e+00      2
   226  1.7095123277900108e+00      2
   227  1.7073564692010867e+00      2
   228  1.7059642981589391e+00      2
   229  1.7032237101016809e+00      2
   230  1.7015176918446044e+00      2
   231  1.6986209551432108e+00      2
   232  1.6950498942556764e+00      2
   233  1.6935520679574863e+00      2
   234  1.6880912584395422e+00      2
   235  1.6859442507681921e+00      2
   236  1.6843639067111864e+00      2
   237  1.6826346145535589e+00      2
   238  1.6779824776417378e+00      2
   239  1.6769174984227262e+00      2
   240  1.6746410501491815e+00      2
   241  1.6721067415837692e+00      2
   242  1.6706041130577278e+00      2
   243  1.6678551033363345e+00      2
   244  1.6655114428788962e+00      2
   245  1.6628079153150084e+00      2
   246  1.6607980467936614e+00      2
   247  1.6594449850241735e+00      2
   248  1.6559862505903675e+00      2
   249  1.6544414539510659e+00      2
   250  1.6515582440212884e+00      2
   251  1.6478591984448632e+00      2
   252  1.6460672549545532e+00      2
   253  1.6424931336607480e+00      2
   254  1.6414676081671433e+00      2
   255  1.6403166490812924e+00      2
   256  1.6380841149725209e+00      2
   257  1.6356663043270097e+00      2
   258  1.6329126340742062e+00      2
   259  1.6322637627630454e+00      2
   260  1.6297859762080105e+00      2
   261  1.6268958408299263e+00      2
   262  1.6267136672155187e+00      2
   263  1.6222774466452339e+00      2
   264  1.6203180088793974e+00      2
   265  1.6196582641395429e+00      2
   266  1.6179643378663702e+00      2
   267  1.6169219955159344e+00      2
   268  1.6158856182690733e+00      2
   269  1.6147385652158432e+00      2
   270  1.6131587164379944e+00      2
   271  1.6097610773204758e+00      2
   272  1.6090919686992196e+00      2
   273  1.6081234853357769e+00      2
   274  1.6063519722048356e+00      2
   275  1.6044198548228539e+00      2
   276  1.6032239053380151e+00      2
   277  1.5994287032989349e+00      2
   278  1.5971809135395640e+00      2
   279  1.5954699313355660e+00      2
   280  1.5935863154083956e+00      2
   281  1.5917585272623163e+00      2
   282  1.5906641449808441e+00      2
   283  1.5869459753833906e+00      2
   284  1.5855837369344554e+00      2
   285  1.5836078310484605e+00      2
   286  1.5818243038175119e+00      2
   287  1.5782131333195657e+00      2
   288  1.5781965289552640e+00      2
   289  1.5751033925614708e+00      2
   290  1.5731429072421625e+00      2
   291  1.5716946373141676e+00      2
   292  1.5693169034334602e+00      2
   293  1.5671819949741634e+00      2
   294  1.5652881732870043e+00      2
   295  1.5639876998597295e+00      2
   296  1.5636732365883366e+00      2
   297  1.5625045324637756e+00      2
   298  1.5604780369166802e+00      2
   299  1.5592979792994404e+00      2
   300  1.5572493406112109e+00      2
   301  1.5570183825191954e+00      2
   302  1.5544106313168620e+00      2
   303  1.5542831365129264e+00      2
   304  1.5519787676794232e+00      2
   305  1.5488153188923126e+00      2
   306  1.5484673465621532e+00      2
   307  1.5469099828154820e+00      2
   308  1.5449973205138992e+00      2
   309  1.5441122932737439e+00      2
   310  1.5417664645464555e+00      2
   311  1.5402538484105015e+00      2
   312  1.5374769805945405e+00      2
   313  1.5355467638148068e+00      2
   314  1.5349153728863487e+00      2
   315  1.5319821725839671e+00      2
   316  1.5314873380175382e+00      2
   317  1.5301859085562095e+00      2
   318  1.5289346857362416e+00      2
   319  1.5261881533707187e+00      2
   320  1.5254328754772954e+00      2
   321  1.5246479133127451e+00      2
   322  1.5241275123500866e+00      2
   323  1.5236767172673018e+00      2
   324  1.5210208822651003e+00      2
   325  1.5200227034827407e+00      2
   326  1.5190287739322905e+00      2
   327  1.5184995883755255e+00      2
   328  1.5155372536256164e+00      2
   329  1.5137417540978200e+00      2
   330  1.5121729655737686e+00      2
   331  1.5108903624988257e+00      2
   332  1.5101777135498107e+00      2
   333  1.5084590947848031e+00      2
   334  1.5041229287549243e+00      2
   335  1.5032144153649079e+00      2
   336  1.5014597872414515e+00      2
   337  1.5009742746234735e+00      2
   338  1.4991844879165854e+00      2
   339  1.4987270906558896e+00      2
   340  1.4976875471008653e+00      2
   341  1.4950841958006806e+00      2
   342  1.4936290696253374e+00      2
   343  1.4925095081726600e+00      2
   344  1.4913518213919783e+00      2
   345  1.4894533570990038e+00      2
   346  1.4879905874964561e+00      2
   347  1.4868188812931500e+00      2
   348  1.4848096339165138e+00      2
   349  1.4839626889401654e+00      2
   350  1.4812997447916556e+00      2
   351  1.4790147148954236e+00      2
   352  1.4780982303999517e+00      2
   353  1.4768877355047667e+00      2
   354  1.4759517795259292e+00      2
   355  1.4747840211526213e+00      2
   356  1.4721459053763621e+00      2
   357  1.4703434231827801e+00      2
   358  1.4682924513896654e+00      2
   359  1.4667201080754324e+00      2
   360  1.4660351797969560e+00      2
   361  1.4641079143270164e+00      2
   362  1.4630222251555371e+00      2
   363  1.4616772843582984e+00      2
   364  1.4601514699120282e+00      2
   365  1.4589892590424438e+00      2
   366  1.4582914144203938e+00      2
   367  1.4567101251510783e+00      2
   368  1.4556394496593821e+00      2
   369  1.4543138722732623e+00      2
   370  1.4536391038699885e+00      2
   371  1.4522743617715457e+00      2
   372  1.4504292648059811e+00      2
   373  1.4491958384828609e+00      2
   374  1.4475351288438103e+00      2
   375  1.4458470511764543e+00      2
   376  1.4453059310539476e+00      2
   377  1.4442387010641828e+00      2
   378  1.4416406035649652e+00      2
   379  1.4402304344368377e+00      2
   380  1.4399009463760413e+00      2
   381  1.4384635154873839e+00      2
   382  1.4378537916753913e+00      2
   383  1.4372653468091010e+00      2
   384  1.4360576989889791e+00      2
   385  1.4345000998385797e+00      2
   386  1.4339998582447400e+00      2
   387  1.4333973544610910e+00      2
   388  1.4318396342182094e+00      2
   389  1.4309037078583318e+00      2
   390  1.4302121355005453e+00      2
   391  1.4274989701414531e+00      2
   392  1.4273349667497537e+00      2
   393  1.4258784616734397e+00      2
   394  1.4246122545993616e+00      2
   395  1.4236698255673830e+00      2
   396  1.4227767051409312e+00      2
   397  1.4214319717334298e+00      2
   398  1.4189323771124229e+00      2
   399  1.4181654515904183e+00      2
   400  1.4170856553196711e+00      2
   401  1.4151277549499690e+00      2
   402  1.4140863812888620e+00      2
   403  1.4132006752542956e+00      2
   404  1.4128061662980271e+00      2
   405  1.4123907916504608e+00      2
   406  1.4108445617321654e+00      2
   407  1.4101010239185852e+00      2
   408  1.4075785970025465e+00      2
   409  1.4066177309618850e+00      2
   410  1.4054922864177406e+00      2
   411  1.4045991904801560e+00      2
   412  1.4039005914691758e+00      2
   413  1.4035961946532696e+00      2
   414  1.4002590266551638e+00      2
   415  1.3998424008907988e+00      2
   416  1.3983949801549449e+00      2
   417  1.3967192029734214e+00      2
   418  1.3959697859471496e+00      2
   419  1.3956638372632735e+00      2
   420  1.3950215587177910e+00      2
   421  1.3929696340379649e+00      2
   422  1.3919013380985701e+00      2
   423  1.3911501577054979e+00      2
   424  1.3903974073390810e+00      2
   425  1.3897830787099528e+00      2
   426  1.3870914069040887e+00      2
   427  1.3858972333184729e+00      2
   428  1.3851927076990249e+00      2
   429  1.3844138550374501e+00      2
   430  1.3830582797974393e+00      2
   431  1.3819925832700044e+00      2
   432  1.3804467669316904e+00      2
   433  1.3796231934794443e+00      2
   434  1.3783786266840010e+00      2
   435  1.3774981695421811e+00      2
   436  1.3751196830399073e+00      2
   437  1.3744414641951512e+00      2
   438  1.3733813944544524e+00      2
   439  1.3730870030695064e+00      2
   440  1.3710986695035263e+00      2
   441  1.3701656426881508e+00      2
   442  1.3689189668144872e+00      2
   443  1.3680766502573167e+00      2
   444  1.3673609968287892e+00      2
   445  1.3669666786201826e+00      2
   446  1.3650399784113068e+00      2
   447  1.3641765598215485e+00      2
   448  1.3631692185297490e+00      2
   449  1.3619646551363735e+00      2
   450  1.3613078479859182e+00      2
   451  1.3596454628655397e+00      2
   452  1.3587938843271372e+00      2
   453  1.3576015460839321e+00      2
   454  1.3564983690847396e+00      2
   455  1.3561928977152762e+00      2
   456  1.3557258129633678e+00      2
   457  1.3546630434049900e+00      2
   458  1.3528690984150287e+00      2
   459  1.3516252304387590e+00      2
   460  1.3509928272997846e+00      2
   461  1.3504917983232734e+00      2
   462  1.3481582762316513e+00      2
   463  1.3477677426243104e+00      2
   464  1.3471870645247375e+00      2
   465  1.3467584533051458e+00      2
   466  1.3446472343421196e+00      2
   467  1.3441833658724016e+00      2
   468  1.3435934863260255e+00      2
   469  1.3422639294929262e+00      2
   470  1.3422623230182977e+00      2
   471  1.3415442619423381e+00      2
   472  1.3412291030700423e+00      2
   473  1.3396176642851416e+00      2
   474  1.3389123714586786e+00      2
   475  1.3387515703233612e+00      2
   476  1.3371823536795213e+00      2
   477  1.3359455159750386e+00      2
   478  1.3349798502182371e+00      2
   479  1.3330109691560665e+00      2
   480  1.3316666341458607e+00      2
   481  1.3313561421563977e+00      2
   482  1.3291379086531609e+00      2
   483  1.3277347086647293e+00      2
   484  1.3269510562091520e+00      2
   485  1.3261860564040233e+00      2
   486  1.3254035102688151e+00      2
   487  1.3248292203868706e+00      2
   488  1.3239424397634749e+00      2
   489  1.3225439113393171e+00      2
   490  1.3212336117724215e+00      2
   491  1.3202338428127622e+00      2
   492  1.3197511468384659e+00      2
   493  1.3189732895426372e+00      2
   494  1.3174766476857451e+00      2
   495  1.3168542701150248e+00      2
   496  1.3165444746675796e+00      2
   497  1.3147130636560360e+00      2
   498  1.3132737344118226e+00      2
   499  1.3125982913882257e+00      2
   500  1.3114794755244048e+00      2
   501  1.3103959139602936e+00      2
   502  1.3100984767958848e+00      2
   503  1.3096354163385175e+00      2
   504  1.3087381074650071e+00      2
   505  1.3073047004359120e+00      2
   506  1.3060688598186398e+00      2
   507  1.3057141121071909e+00      2
   508  1.3050562532935130e+00      2
   509  1.3029877894294013e+00      2
   510  1.3026684816862246e+00      2
   511  1.3013520970230252e+00      2
   512  1.3001860931497604e+00      2
   513  1.2997080845198303e+00      2
   514  1.2973892239157276e+00      2
   515  1.2967480170902235e+00      2
   516  1.2960719977202202e+00      2
   517  1.2951847232421687e+00      2
   518  1.2943914406811545e+00      2
   519  1.2933257788410828e+00      2
   520  1.2929032528207371e+00      2
   521  1.2914111811389679e+00      2
   522  1.2902910363372309e+00      2
   523  1.2879199824133885e+00      2
   524  1.2878415766025615e+00      2
   525  1.2869802419939969e+00      2
   526  1.2856607552573966e+00      2
   527  1.2850551757919806e+00      2
   528  1.2836482085930774e+00      2
   529  1.2829440204415270e+00      2
   530  1.2822436519055023e+00      2
   531  1.2815972385029162e+00      2
   532  1.2809499936748758e+00      2
   533  1.2801588411335365e+00      2
   534  1.2793649909632800e+00      2
   535  1.2783509265831299e+00      2
   536  1.2771059192318335e+00      2
   537  1.2763972757043094e+00      2
   538  1.2756328719869980e+00      2
   539  1.2750947807931690e+00      2
   540  1.2741191286033493e+00      2
   541  1.2730902379980347e+00      2
   542  1.2725801389707763e+00      2
   543  1.2711548051513790e+00      2
   544  1.2705652655347914e+00      2
   545  1.2703318243993367e+00      2
   546  1.2692849329551228e+00      2
   547  1.2685510383774918e+00      2
   548  1.2678548848754967e+00      2
   549  1.2665270633978694e+00      2
   550  1.2655112192324642e+00      2
   551  1.2646424812035750e+00      2
   552  1.2634616343284648e+00      2
   553  1.2630215174052326e+00      2
   554  1.2605918090636310e+00      2
   555  1.2593121005242007e+00      2
   556  1.2588771515373069e+00      2
   557  1.2574919460528722e+00      2
   558  1.2566512459951951e+00      2
   559  1.2558222957663838e+00      2
   560  1.2548221559414272e+00      2
   561  1.2539013586241288e+00      2
   562  1.2529779566050530e+00      2
   563  1.2524545287903470e+00      2
   564  1.2520210625935126e+00      2
   565  1.2509351401919238e+00      2
   566  1.2499073501393507e+00      2
   567  1.2483073125062645e+00      2
   568  1.2479886846828450e+00      2
   569  1.2471709282541763e+00      2
   570  1.2466405418250026e+00      2
   571  1.2464463940705806e+00      2
   572  1.2449586327754625e+00      2
   573  1.2443531218789976e+00      2
   574  1.2436456867629839e+00      2
   575  1.2428812678983683e+00      2
   576  1.2421923602861589e+00      2
   577  1.2411892741725510e+00      2
   578  1.2404315979790126e+00      2
   579  1.2396451635936050e+00      2
   580  1.2387538343068234e+00      2
   581  1.2372001087230518e+00      2
   582  1.2366304032775339e+00      2
   583  1.2361064346743351e+00      2
   584  1.2355696214391070e+00      2
   585  1.2340277054730975e+00      2
   586  1.2336149280600877e+00      2
   587  1.2330682257745007e+00      2
   588  1.2318729558904202e+00      2
   589  1.2316878790714734e+00      2
   590  1.2303500919635271e+00      2
   591  1.2298169328818616e+00      2
   592  1.2286890547036895e+00      2
   593  1.2280305531561209e+00      2
   594  1.2261971527559741e+00      2
   595  1.2260220867770382e+00      2
   596  1.2258016819738133e+00      2
   597  1.2253128989413364e+00      2
   598  1.2242453116899485e+00      2
   599  1.2240267726536507e+00      2
   600  1.2217365538251814e+00      2
   601  1.2214098854531310e+00      2
   602  1.2205161894538188e+00      2
   603  1.2200862358534241e+00      2
   604  1.2196657117932486e+00      2
   605  1.2190631672107866e+00      2
   606  1.2175749731052570e+00      2
   607  1.2164316446713508e+00      2
   608  1.2161580009200483e+00      2
   609  1.2153385941984285e+00      2
   610  1.2147744667022824e+00      2
   611  1.2136160631733124e+00      2
   612  1.2125402575391093e+00      2
   613  1.2116623658753645e+00      2
   614  1.2109715663961196e+00      2
   615  1.2103616216908029e+00      2
   616  1.2098144854186756e+00      2
   617  1.2086252824972854e+00      2
   618  1.2079847339137753e+00      2
   619  1.2077715239149625e+00      2
   620  1.2070134879636734e+00      2
   621  1.2068855541555386e+00      2
   622  1.2062397717773261e+00      2
   623  1.2058329084789630e+00      2
   624  1.2050043473984262e+00      2
   625  1.2037921816085932e+00      2
   626  1.2029221735429898e+00      2
   627  1.2011792116554372e+00      2
   628  1.2011128614334696e+00      2
   629  1.2004315151320175e+00      2
   630  1.2002301511990057e+00      2
   631  1.1995167889409408e+00      2
   632  1.1990201721092251e+00      2
   633  1.1984745876940359e+00      2
   634  1.1983413838549770e+00      2
   635  1.1970550712306725e+00      2
   636  1.1964825022049022e+00      2
   637  1.1962674468891372e+00      2
   638  1.1951894267365166e+00      2
   639  1.1943753154530528e+00      2
   640  1.1941325643555878e+00      2
   641  1.1932782915464404e+00      2
   642  1.1927688051352914e+00      2
   643  1.1923099021776042e+00      2
   644  1.1912201276213725e+00      2
   645  1.1908018217502849e+00      2
   646  1.1907037027940368e+00      2
   647  1.1894073247635220e+00      2
   648  1.1889567989683345e+00      2
   649  1.1879753904287618e+00      2
   650  1.1865528571504136e+00      2
   651  1.1862713669189968e+00      2
   652  1.1854324567188277e+00      2
   653  1.1842987187886331e+00      2
   654  1.1838013284998690e+00      2
   655  1.1836429878829204e+00      2
   656  1.1824042689067671e+00      2
   657  1.1822603890359713e+00      2
   658  1.1819604276660818e+00      2
   659  1.1815834133934018e+00      2
   660  1.1797714520756002e+00      2
   661  1.1788381713630565e+00      2
   662  1.1781024426787434e+00      2
   663  1.1773146389504179e+00      2
   664  1.1769498383480181e+00      2
   665  1.1765623026079617e+00      2
   666  1.1761331648155993e+00      2
   667  1.1755291040450309e+00      2
   668  1.1746537582068808e+00      2
   669  1.1742677090823870e+00      2
   670  1.1734493294036306e+00      2
   671  1.1728669987480189e+00      2
   672  1.1721008221772276e+00      2
   673  1.1717164374704863e+00      2
   674  1.1708871441354396e+00      2
   675  1.1702521007332416e+00      2
   676  1.1698018347324768e+00      2
   677  1.1684756936433938e+00      2
   678  1.1679278820435843e+00      2
   679  1.1673191175705613e+00      2
   680  1.1671970514146290e+00      2
   681  1.1665696969777162e+00      2
   682  1.1658526434978635e+00      2
   683  1.1658283290355000e+00      2
   684  1.1649566380126528e+00      2
   685  1.1640819567786560e+00      2
   686  1.1635265990286126e+00      2
   687  1.1631722288996404e+00      2
   688  1.1627163745885920e+00      2
   689  1.1620580458321295e+00      2
   690  1.1617595038960193e+00      2
   691  1.1612424287837233e+00      2
   692  1.1608702583713908e+00      2
   693  1.1604025244898124e+00      2
   694  1.1596069086829017e+00      2
   695  1.1588876491579991e+00      2
   696  1.1585786905417033e+00      2
   697  1.1583947816616762e+00      2
   698  1.1575036127641469e+00      2
   699  1.1568512885079734e+00      2
   700  1.1561818045545345e+00      2
   701  1.1556341724690158e+00      2
   702  1.1547463304993371e+00      2
   703  1.1541351156343780e+00      2
   704  1.1535310231381362e+00      2
   705  1.1531671836719122e+00      2
   706  1.1527001725869022e+00      2
   707  1.1523656783484801e+00      2
   708  1.1518076133735684e+00      2
   709  1.1513016482609921e+00      2
   710  1.1510613532597385e+00      2
   711  1.1509354961583005e+00      2
   712  1.1500754226671119e+00      2
   713  1.1489699904139832e+00      2
   714  1.1485927755244614e+00      2
   715  1.1483763618382687e+00      2
   716  1.1473778391759446e+00      2
   717  1.1469539860816498e+00      2
   718  1.1465359978911325e+00      2
   719  1.1461356876391604e+00      2
   720  1.1459804117232781e+00      2
   721  1.1452223896797518e+00      2
   722  1.1448274099158045e+00      2
   723  1.1440386209091229e+00      2
   724  1.1429405971577462e+00      2
   725  1.1428121220341894e+00      2
   726  1.1421387125481479e+00      2
   727  1.1416198859690978e+00      2
   728  1.1406855758064924e+00      2
   729  1.1401175161666393e+00      2
   730  1.1397476003785949e+00      2
   731  1.1395940036210577e+00      2
   732  1.1386321600613980e+00      2
   733  1.1382871963422023e+00      2
   734  1.1380893642546230e+00      2
   735  1.1379623010198960e+00      2
   736  1.1373275040341948e+00      2
   737  1.1367611525523793e+00      2
   738  1.1363876965329403e+00      2
   739  1.1356367276745583e+00      2
   740  1.1350485789899931e+00      2
   741  1.1347544149802278e+00      2
   742  1.1345513172101684e+00      2
   743  1.1342376183557068e+00      2
   744  1.1338533031441840e+00      2
   745  1.1331958029614786e+00      2
   746  1.1327294050625665e+00      2
   747  1.1324090176870996e+00      2
   748  1.1315172192532719e+00      2
   749  1.1313980960527645e+00      2
   750  1.1312485017650236e+00      2
   751  1.1305809197581840e+00      2
   752  1.1304092025043651e+00      2
   753  1.1299638027656187e+00      2
   754  1.1298422249468418e+00      2
   755  1.1294168473812962e+00      2
   756  1.1283406640651010e+00      2
   757  1.1281535848691771e+00      2
   758  1.1277119173498069e+00      2
   759  1.1271748042337533e+00      2
   760  1.1268949905633938e+00      2
   761  1.1260660198706514e+00      2
   762  1.1257301750833233e+00      2
   763  1.1256346364020915e+00      2
   764  1.1253991540237729e+00      2
   765  1.1250034090814052e+00      2
   766  1.1241581063821833e+00      2
   767  1.1239887467154399e+00      2
   768  1.1233139880322600e+00      2
   769  1.1226712565893109e+00      2
   770  1.1226226760374518e+00      2
   771  1.1217587396015498e+00      2
   772  1.1214085627328261e+00      2
   773  1.1204070227209293e+00      2
   774  1.1198770048246247e+00      2
   775  1.1193684048057204e+00      2
   776  1.1192438636762725e+00      2
   777  1.1180384769933791e+00      2
   778  1.1176750266542075e+00      2
   779  1.1174864613172726e+00      2
   780  1.1167284057120597e+00      2
   781  1.1165220671732801e+00      2
   782  1.1161882820460236e+00      2
   783  1.1156050135281259e+00      2
   784  1.1149822716274929e+00      2
   785  1.1146131596139899e+00      2
   786  1.1141017553788450e+00      2
   787  1.1139152546439604e+00      2
   788  1.1131170689116647e+00      2
   789  1.1127153802819068e+00      2
   790  1.1124629878483805e+00      2
   791  1.1123297059462420e+00      2
   792  1.1113358974299865e+00      2
   793  1.1108718375556368e+00      2
   794  1.1106757936655935e+00      2
   795  1.1101459386167161e+00      2
   796  1.1092507059697714e+00      2
   797  1.1090259138619127e+00      2
   798  1.1088050525670095e+00      2
   799  1.1087397311152207e+00      2
   800  1.1076424919403252e+00      2
   801  1.1072583536162799e+00      2
   802  1.1064774656507346e+00      2
   803  1.1057940804229507e+00      2
   804  1.1055725014400921e+00      2
   805  1.1051042071998174e+00      2
   806  1.1045634080390168e+00      2
   807  1.1039149550422345e+00      2
   808  1.1036259128438273e+00      2
   809  1.1032909568694709e+00      2
   810  1.1028324718093114e+00      2
   811  1.1021143822741315e+00      2
   812  1.1016797338317388e+00      2
   813  1.1013042014667365e+00      2
   814  1.1012522039561272e+00      2
   815  1.1002385566166146e+00      2
   816  1.0997673014891578e+00      2
   817  1.0992308561132398e+00      2
   818  1.0991535077654881e+00      2
   819  1.0983912999191985e+00      2
   820  1.0978161281992864e+00      2
   821  1.0973741029750619e+00      2
   822  1.0969255727923468e+00      2
   823  1.0963648571178291e+00      2
   824  1.0955911319576110e+00      2
   825  1.0951279345975657e+00      2
   826  1.0946756748912099e+00      2
   827  1.0943284567779290e+00      2
   828  1.0940137382905468e+00      2
   829  1.0935017588827534e+00      2
   830  1.0929355454649625e+00      2
   831  1.0918164265469785e+00      2
   832  1.0915050966071209e+00      2
   833  1.0908875604171953e+00      2
   834  1.0902854372806396e+00      2
   835  1.0899718031994809e+00      2
   836  1.0892353111501794e+00      2
   837  1.0886351016292728e+00      2
   838  1.0884083865257765e+00      2
   839  1.0870187703321808e+00      2
   840  1.0865417512757958e+00      2
   841  1.0863350755374683e+00      2
   842  1.0856960619971536e+00      2
   843  1.0850993585685045e+00      2
   844  1.0846553573239885e+00      2
   845  1.0840117739220130e+00      2
   846  1.0833458056054732e+00      2
   847  1.0827635851528146e+00      2
   848  1.0824103508351128e+00      2
   849  1.0823561630342471e+00      2
   850  1.0811708137137219e+00      2
   851  1.0810282597160663e+00      2
   852  1.0807771542324778e+00      2
   853  1.0801804465061635e+00      2
   854  1.0796983227524060e+00      2
   855  1.0791992041409224e+00      2
   856  1.0787491056863063e+00      2
   857  1.0781786708460708e+00      2
   858  1.0777991676966221e+00      2
   859  1.0776882833428150e+00      2
   860  1.0772227532242353e+00      2
   861  1.0769355381276344e+00      2
   862  1.0758364183710893e+00      2
   863  1.0755030079034209e+00      2
   864  1.0748688302892839e+00      2
   865  1.0737606059631430e+00      2
   866  1.0730949683519624e+00      2
   867  1.0727406047093524e+00      2
   868  1.0724181098105046e+00      2
   869  1.0719110407785775e+00      2
   870  1.0712944159724105e+00      2
   871  1.0710977931333907e+00      2
   872  1.0702206637958211e+00      2
   873  1.0701683745533617e+00      2
   874  1.0699488337592875e+00      2
   875  1.0690877136128392e+00      2
   876  1.0686836832537905e+00      2
   877  1.0686270325485887e+00      2
   878  1.0683644606976035e+00      2
   879  1.0680732254485574e+00      2
   880  1.0674780466046945e+00      2
   881  1.0671299032378099e+00      2
   882  1.0666456202179309e+00      2
   883  1.0665825198113748e+00      2
   884  1.0664957271219897e+00      2
   885  1.0662174165555953e+00      2
   886  1.0654805791784225e+00      2
   887  1.0652864722973754e+00      2
   888  1.0641420226013121e+00      2
   889  1.0635568063054912e+00      2
   890  1.0629539155134482e+00      2
   891  1.0628411527110351e+00      2
   892  1.0625501445666834e+00      2
   893  1.0623865851444112e+00      2
   894  1.0617622793046926e+00      2
   895  1.0614719720465104e+00      2
   896  1.0612693536968152e+00      2
   897  1.0608027021967668e+00      2
   898  1.0605528725627655e+00      2
   899  1.0602022675408638e+00      2
   900  1.0600513941630318e+00      2
   901  1.0595877561909908e+00      2
   902  1.0592580540040752e+00      2
   903  1.0588552297849270e+00      2
   904  1.0586800358509911e+00      2
   905  1.0581996341483944e+00      2
   906  1.0575404523398486e+00      2
   907  1.0573959794355527e+00      2
   908  1.0572976922399995e+00      2
   909  1.0570148584135366e+00      2
   910  1.0564265191276521e+00      2
   911  1.0561069742261004e+00      2
   912  1.0556052833907179e+00      2
   913  1.0555507912146040e+00      2
   914  1.0550744437881725e+00      2
   915  1.0549276904347682e+00      2
   916  1.0543990280053235e+00      2
   917  1.0541562233942925e+00      2
   918  1.0539450398123853e+00      2
   919  1.0537086871736214e+00      2
   920  1.0533545997625784e+00      2
   921  1.0530075919359205e+00      2
   922  1.0526162119401974e+00      2
   923  1.0523968455221677e+00      2
   924  1.0522232738443826e+00      2
   925  1.0521205353095082e+00      2
   926  1.0515637096152561e+00      2
   927  1.0512828308143964e+00      2
   928  1.0510099799409316e+00      2
   929  1.0509654426495934e+00      2
   930  1.0507812016062099e+00      2
   931  1.0504282388409925e+00      2
   932  1.0501530230730263e+00      2
   933  1.0501107161238885e+00      2
   934  1.0497264779702959e+00      2
   935  1.0489287307612836e+00      2
   936  1.0487667003052772e+00      2
   937  1.0485734284057842e+00      2
   938  1.0483567667130063e+00      2
   939  1.0482728225071773e+00      2
   940  1.0476554357006007e+00      2
   941  1.0475861042641963e+00      2
   942  1.0475419982980161e+00      2
   943  1.0471826167431428e+00      2
   944  1.0469602370731048e+00      2
   945  1.0466777835140724e+00      2
   946  1.0463813473932508e+00      2
   947  1.0459181615597728e+00      2
   948  1.0455207629566015e+00      2
   949  1.0448916549103209e+00      2
   950  1.0447726490381386e+00      2
   951  1.0444239354660769e+00      2
   952  1.0440553180203571e+00      2
   953  1.0438642839357775e+00      2
   954  1.0437350039610402e+00      2
   955  1.0433018067613733e+00      2
   956  1.0429973947820526e+00      2
   957  1.0425907363690075e+00      2
   958  1.0424513773981150e+00      2
   959  1.0423005781632135e+00      2
   960  1.0420867561808682e+00      2
   961  1.0418187421268492e+00      2
   962  1.0415463260955702e+00      2
   963  1.0413974264676760e+00      2
   964  1.0413118913148134e+00      2
   965  1.0409337149875195e+00      2
   966  1.0408818652064282e+00      2
   967  1.0403820998554874e+00      2
   968  1.0401702093202361e+00      2
   969  1.0397909072838740e+00      2
   970  1.0396081714854204e+00      2
   971  1.0390431581961534e+00      2
   972  1.0389111611500630e+00      2
   973  1.0388677558806574e+00      2
   974  1.0386860066644359e+00      2
   975  1.0383093575670064e+00      2
   976  1.0378176536329375e+00      2
   977  1.0376052341263726e+00      2
   978  1.0372239950363549e+00      2
   979  1.0368547524007825e+00      2
   980  1.0366707072648720e+00      2
   981  1.0363416792851310e+00      2
   982  1.0361210342584215e+00      2
   983  1.0359512249272076e+00      2
   984  1.0356703805609775e+00      2
   985  1.0356512442261110e+00      2
   986  1.0354881839134518e+00      2
   987  1.0352943835828665e+00      2
   988  1.0349635345569470e+00      2
   989  1.0347136281846421e+00      2
   990  1.0344397558690384e+00      2
   991  1.0341509535847975e+00      2
   992  1.0339065520559634e+00      2
   993  1.0336415676482473e+00      2
   994  1.0333607512209113e+00      2
   995  1.0327582358468470e+00      2
   996  1.0326185866491799e+00      2
   997  1.0323449665401903e+00      2
   998  1.0322071609716850e+00      2
   999  1.0318498266192271e+00      2
  1000  1.0316956353552404e+00      2
  1001  1.0314668191339986e+00      2
  1002  1.0310807797514969e+00      2
  1003  1.0310078530312745e+00      2
  1004  1.0308438698082900e+00      2
  1005  1.0305730883677169e+00      2
  1006  1.0304644221852441e+00      2
  1007  1.0303238995429622e+00      2
  1008  1.0300083525183006e+00      2
  1009  1.0299477375866757e+00      2
  1010  1.0295819134294657e+00      2
  1011  1.0294777872140666e+00      2
  1012  1.0290899264311300e+00      2
  1013  1.0286728312896443e+00      2
  1014  1.0285759676156230e+00      2
  1015  1.0284616428262188e+00      2
  1016  1.0282961362514718e+00      2
  1017  1.0280165152688725e+00      2
  1018  1.0278413697327078e+00      2
  1019  1.0275607139926595e+00      2
  1020  1.0275259436368362e+00      2
  1021  1.0273546358967474e+00      2
  1022  1.0271649233181364e+00      2
  1023  1.0268392246104063e+00      2
  1024  1.0265649841685862e+00      2
  1025  1.0262539062846621e+00      2
  1026  1.0261680550765142e+00      2
  1027  1.0259628259054012e+00      2
  1028  1.0258759719894250e+00      2
  1029  1.0258591011492550e+00      2
  1030  1.0255948345966548e+00      2
  1031  1.0253433758971628e+00      2
  1032  1.0251940834087661e+00      2
  1033  1.0250842662623152e+00      2
  1034  1.0249613246357041e+00      2
  1035  1.0246550212499881e+00      2
  1036  1.0245069023697586e+00      2
  1037  1.0243698067245859e+00      2
  1038  1.0239781739379368e+00      2
  1039  1.0239326505871125e+00      2
  1040  1.0236454698132673e+00      2
  1041  1.0235443886550759e+00      2
  1042  1.0233314456936764e+00      2
  1043  1.0231339261680370e+00      2
  1044  1.0229307870798472e+00      2
  1045  1.0228134662234845e+00      2
  1046  1.0226674417585091e+00      2
  1047  1.0226578181935855e+00      2
  1048  1.0224368668166550e+00      2
  1049  1.0223552467472166e+00      2
  1050  1.0221319954460419e+00      2
  1051  1.0219136429732496e+00      2
  1052  1.0216663301321924e+00      2
  1053  1.0214365600449899e+00      2
  1054  1.0213193056866416e+00      2
  1055  1.0210662137366515e+00      2
  1056  1.0209524528064340e+00      2
  1057  1.0207473468762307e+00      2
  1058  1.0205093628435644e+00      2
  1059  1.0203914820037501e+00      2
  1060  1.0202745807869804e+00      2
  1061  1.0202652548175579e+00      2
  1062  1.0201437713480064e+00      2
  1063  1.0199429878590660e+00      2
  1064  1.0197361205203881e+00      2
  1065  1.0196724054466964e+00      2
  1066  1.0193525948756168e+00      2
  1067  1.0192412692537141e+00      2
  1068  1.0191517851958638e+00      2
  1069  1.0190221475253607e+00      2
  1070  1.0189567293721886e+00      2
  1071  1.0189051736486601e+00      2
  1072  1.0188079129408067e+00      2
  1073  1.0185401746078055e+00      2
  1074  1.0182572306830284e+00      2
  1075  1.0181918504197354e+00      2
  1076  1.0181222838116584e+00      2
  1077  1.0180585450939867e+00      2
  1078  1.0179351792387634e+00      2
  1079  1.0177880550995351e+00      2
  1080  1.0176070337775274e+00      2
  1081  1.0172932613326764e+00      2
  1082  1.0170798919728363e+00      2
  1083  1.0170347954334613e+00      2
  1084  1.0169633064474308e+00      2
  1085  1.0166921354839789e+00      2
  1086  1.0165883637524005e+00      2
  1087  1.0165514572131573e+00      2
  1088  1.0163993523261359e+00      2
  1089  1.0162665849264791e+00      2
  1090  1.0160735095588342e+00      2
  1091  1.0159349873924248e+00      2
  1092  1.0157048487684115e+00      2
  1093  1.0155265806914797e+00      2
  1094  1.0154662779051802e+00      2
  1095  1.0153039852643533e+00      2
  1096  1.0151811333864595e+00      2
  1097  1.0149732577325972e+00      2
  1098  1.0147406428939623e+00      2
  1099  1.0146180029680070e+00      2
  1100  1.0144984642810992e+00      2
  1101  1.0143521521555166e+00      2
  1102  1.0142485506548273e+00      2
  1103  1.0140800661208382e+00      2
  1104  1.0138803220987420e+00      2
  1105  1.0136870123689135e+00      2
  1106  1.0134970348669519e+00      2
  1107  1.0133360981276234e+00      2
  1108  1.0133086841161059e+00      2
  1109  1.0132494718912497e+00      2
  1110  1.0131377603350313e+00      2
  1111  1.0129780390114389e+00      2
  1112  1.0128307493915476e+00      2
  1113  1.0127621255531183e+00      2
  1114  1.0125048298510790e+00      2
  1115  1.0124355343403082e+00      2
  1116  1.0123113407014079e+00      2
  1117  1.0120930686640406e+00      2
  1118  1.0120835362417941e+00      2
  1119  1.0119693106670462e+00      2
  1120  1.0118477123911167e+00      2
  1121  1.0116912278142247e+00      2
  1122  1.0116658474464542e+00      2
  1123  1.0114703110465213e+00      2
  1124  1.0113111055686257e+00      2
  1125  1.0112579796902934e+00      2
  1126  1.0111513295012173e+00      2
  1127  1.0109841036335707e+00      2
  1128  1.0108953962626266e+00      2
  1129  1.0108708417945049e+00      2
  1130  1.0107390092061230e+00      2
  1131  1.0105733031761153e+00      2
  1132  1.0103991931824770e+00      2
  1133  1.0103788301600636e+00      2
  1134  1.0100355984525324e+00      2
  1135  1.0099031570208525e+00      2
  1136  1.0098608159178213e+00      2
  1137  1.0096607031527489e+00      2
  1138  1.0096075002368943e+00      2
  1139  1.0095369406608792e+00      2
  1140  1.0094313057193136e+00      2
  1141  1.0093467273270784e+00      2
  1142  1.0093146298073599e+00      2
  1143  1.0091655522538565e+00      2
  1144  1.0090981563121864e+00      2
  1145  1.0089723121236127e+00      2
  1146  1.0088570831854540e+00      2
  1147  1.0087764847985794e+00      2
  1148  1.0087342215889930e+00      2
  1149  1.0086818607910588e+00      2
  1150  1.0086147824273077e+00      2
  1151  1.0085084671472240e+00      2
  1152  1.0083990216186534e+00      2
  1153  1.0082873572310873e+00      2
  1154  1.0082302235668099e+00      2
  1155  1.0081828495674183e+00      2
  1156  1.0081016804979326e+00      2
  1157  1.0080112882313392e+00      2
  1158  1.0079832692970723e+00      2
  1159  1.0079388611638986e+00      2
  1160  1.0077913235808413e+00      2
  1161  1.0077437277647949e+00      2
  1162  1.0077075331170913e+00      2
  1163  1.0076660571334328e+00      2
  1164  1.0075311823541804e+00      2
  1165  1.0075040602266137e+00      2
  1166  1.0074337705778167e+00      2
  1167  1.0074051433181792e+00      2
  1168  1.0072687098088122e+00      2
  1169  1.0072409588559783e+00      2
  1170  1.0072115018458667e+00      2
  1171  1.0071432473574073e+00      2
  1172  1.0070610635329365e+00      2
  1173  1.0069970364994878e+00      2
  1174  1.0069688798578720e+00      2
  1175  1.0068827624810235e+00      2
  1176  1.0068071577370235e+00      2
  1177  1.0066973959302219e+00      2
  1178  1.0066343265948849e+00      2
  1179  1.0065991340633551e+00      2
  1180  1.0065241727722822e+00      2
  1181  1.0064385615548574e+00      2
  1182  1.0062906201451411e+00      2
  1183  1.0062725518497375e+00      2
  1184  1.0061923733922238e+00      2
  1185  1.0060885426644404e+00      2
  1186  1.0060346497194954e+00      2
  1187  1.0059937167217876e+00      2
  1188  1.0059551661276593e+00      2
  1189  1.0057931774686666e+00      2
  1190  1.0056980904214747e+00      2
  1191  1.0056888061839762e+00      2
  1192  1.0056145723621714e+00      2
  1193  1.0055302227257541e+00      2
  1194  1.0055015667357887e+00      2
  1195  1.0053788712254415e+00      2
  1196  1.0053307326804783e+00      2
  1197  1.0052892260045221e+00      2
  1198  1.0051924687709499e+00      2
  1199  1.0051478982792770e+00      2
  1200  1.0051231166985821e+00      2
  1201  1.0050772085769437e+00      2
  1202  1.0050022565383985e+00      2
  1203  1.0048968368484648e+00      2
  1204  1.0048829757232227e+00      2
  1205  1.0048402811782833e+00      2
  1206  1.0046802932531456e+00      2
  1207  1.0045923816004838e+00      2
  1208  1.0045623445716430e+00      2
  1209  1.0045206668019684e+00      2
  1210  1.0044463793651164e+00      2
  1211  1.0044168329309116e+00      2
  1212  1.0043862662850158e+00      2
  1213  1.0043227690160148e+00      2
  1214  1.0043038779610909e+00      2
  1215  1.0042268152243974e+00      2
  1216  1.0041508363036680e+00      2
  1217  1.0040631384407324e+00      2
  1218  1.0040427516486075e+00      2
  1219  1.0039590431066761e+00      2
  1220  1.0038672543514500e+00      2
  1221  1.0037949221271536e+00      2
  1222  1.0037585712306556e+00      2
  1223  1.0037287630084293e+00      2
  1224  1.0036586685110858e+00      2
  1225  1.0036300288505382e+00      2
  1226  1.0035794924317054e+00      2
  1227  1.0035720499437233e+00      2
  1228  1.0034992935707372e+00      2
  1229  1.0034820687020443e+00      2
  1230  1.0034165085781568e+00      2
  1231  1.0033931262296554e+00      2
  1232  1.0033325210450206e+00      2
  1233  1.0032690697954894e+00      2
  1234  1.0032353035951533e+00      2
  1235  1.0031776073175673e+00      2
  1236  1.0031276137301424e+00      2
  1237  1.0031101119899277e+00      2
  1238  1.0030653324003964e+00      2
  1239  1.0029924180034535e+00      2
  1240  1.0029775479548240e+00      2
  1241  1.0029430196763500e+00      2
  1242  1.0028840847961302e+00      2
  1243  1.0028632649000531e+00      2
  1244  1.0028404776693718e+00      2
  1245  1.0027902925589054e+00      2
  1246  1.0027743372471003e+00      2
  1247  1.0027252140464482e+00      2
  1248  1.0026696469092538e+00      2
  1249  1.0026488072321884e+00      2
  1250  1.0026204791002404e+00      2
  1251  1.0025060416236178e+00      2
  1252  1.0024814038648275e+00      2
  1253  1.0024659953984298e+00      2
  1254  1.0024328957209105e+00      2
  1255  1.0024013220418222e+00      2
  1256  1.0023952316888676e+00      2
  1257  1.0023432674219535e+00      2
  1258  1.0023026561636101e+00      2
  1259  1.0022857962228326e+00      2
  1260  1.0022527075457661e+00      2
  1261  1.0022206099990201e+00      2
  1262  1.0021526064019126e+00      2
  1263  1.0021165937196277e+00      2
  1264  1.0021000453011755e+00      2
  1265  1.0020617720794536e+00      2
  1266  1.0020505238903137e+00      2
  1267  1.0020247267908260e+00      2
  1268  1.0019854517729372e+00      2
  1269  1.0019653349901396e+00      2
  1270  1.0019530948590882e+00      2
  1271  1.0019157788943225e+00      2
  1272  1.0018911333200331e+00      2
  1273  1.0018628521864521e+00      2
  1274  1.0018156445816058e+00      2
  1275  1.0017979001742845e+00      2
  1276  1.0017495087482469e+00      2
  1277  1.0017269411853875e+00      2
  1278  1.0017128231043280e+00      2
  1279  1.0017041691862436e+00      2
  1280  1.0016439224137967e+00      2
  1281  1.0016372506570999e+00      2
  1282  1.0016312197088908e+00      2
  1283  1.0015764643653984e+00      2
  1284  1.0015695635139010e+00      2
  1285  1.0015347337757468e+00      2
  1286  1.0015162245435925e+00      2
  1287  1.0014806483667220e+00      2
  1288  1.0014726132655183e+00      2
  1289  1.0014394305832757e+00      2
  1290  1.0014361699188277e+00      2
  1291  1.0013932272989590e+00      2
  1292  1.0013699026916729e+00      2
  1293  1.0013399803710714e+00      2
  1294  1.0013172165294661e+00      2
  1295  1.0012955903104137e+00      2
  1296  1.0012812816225138e+00      2
  1297  1.0012519427024333e+00      2
  1298  1.0012311273921950e+00      2
  1299  1.0012201398630478e+00      2
  1300  1.0011956151069685e+00      2
  1301  1.0011598282517689e+00      2
  1302  1.0011511749978119e+00      2
  1303  1.0011414991213243e+00      2
  1304  1.0011081251489673e+00      2
  1305  1.0010991683796784e+00      2
  1306  1.0010843519271262e+00      2
  1307  1.0010435493718963e+00      2
  1308  1.0010407459041546e+00      2
  1309  1.0010293184285231e+00      2
  1310  1.0010172374669719e+00      2
  1311  1.0010073261668435e+00      2
  1312  1.0009863132019468e+00      2
  1313  1.0009667401827238e+00      2
  1314  1.0009284369537901e+00      2
  1315  1.0009169618674487e+00      2
  1316  1.0009103362289173e+00      2
  1317  1.0008873040849213e+00      2
  1318  1.0008777466966634e+00      2
  1319  1.0008696279976330e+00      2
  1320  1.0008376858243924e+00      2
  1321  1.0008259724235347e+00      2
  1322  1.0007996708634559e+00      2
  1323  1.0007873095809068e+00      2
  1324  1.0007847526275391e+00      2
  1325  1.0007714799456431e+00      2
  1326  1.0007514443880414e+00      2
  1327  1.0007319155647332e+00      2
  1328  1.0007228944310820e+00      2
  1329  1.0006967152198674e+00      2
  1330  1.0006836223164322e+00      2
  1331  1.0006603072347933e+00      2
  1332  1.0006577009647819e+00      2
  1333  1.0006417133977048e+00      2
  1334  1.0006293358785836e+00      2
  1335  1.0006172157010216e+00      2
  1336  1.0005982053084062e+00      2
  1337  1.0005910298759917e+00      2
  1338  1.0005808736901549e+00      2
  1339  1.0005591838030723e+00      2
  1340  1.0005416272871659e+00      2
  1341  1.0005356612771354e+00      2
  1342  1.0005220222716673e+00      2
  1343  1.0005152903571872e+00      2
  1344  1.0004833973333012e+00      2
  1345  1.0004825061818674e+00      2
  1346  1.0004530605380735e+00      2
  1347  1.0004429261656906e+00      2
  1348  1.0004211722792991e+00      2
  1349  1.0004110795056671e+00      2
  1350  1.0004078630906146e+00      2
  1351  1.0004011723490613e+00      2
  1352  1.0003775861668267e+00      2
  1353  1.0003628250464274e+00      2
  1354  1.0003577731912694e+00      2
  1355  1.0003466091436501e+00      2
  1356  1.0003398656363602e+00      2
  1357  1.0003319908325636e+00      2
  1358  1.0003186967802984e+00      2
  1359  1.0003045134275115e+00      2
  1360  1.0002946269234809e+00      2
  1361  1.0002810741253212e+00      2
  1362  1.0002668095910667e+00      2
  1363  1.0002645223037525e+00      2
  1364  1.0002589624179088e+00      2
  1365  1.0002492136963799e+00      2
  1366  1.0002341041792389e+00      2
  1367  1.0002239566879720e+00      2
  1368  1.0002121528060042e+00      2
  1369  1.0002077030855174e+00      2
  1370  1.0002026319508999e+00      2
  1371  1.0001951857399463e+00      2
  1372  1.0001856366783912e+00      2
  1373  1.0001811594401131e+00      2
  1374  1.0001783095561541e+00      2
  1375  1.0001657232687109e+00      2
  1376  1.0001612094180257e+00      2
  1377  1.0001536454145403e+00      2
  1378  1.0001381838711654e+00      2
  1379  1.0001349641444186e+00      2
  1380  1.0001239930756010e+00      2
  1381  1.0001214756333554e+00      2
  1382  1.0001145073962014e+00      2
  1383  1.0001076166332097e+00      2
  1384  1.0001007071427890e+00      2
  1385  1.0000961603009693e+00      2
  1386  1.0000932189540777e+00      2
  1387  1.0000871790550345e+00      2
  1388  1.0000868079330838e+00      2
  1389  1.0000803076649338e+00      2
  1390  1.0000786481977817e+00      2
  1391  1.0000724551349247e+00      2
  1392  1.0000688423124602e+00      2
  1393  1.0000639560937514e+00      2
  1394  1.0000589435906175e+00      2
  1395  1.0000549724858130e+00      2
  1396  1.0000509763773806e+00      2
  1397  1.0000460079639888e+00      2
  1398  1.0000447190861392e+00      2
  1399  1.0000421163485660e+00      2
  1400  1.0000387078331863e+00      2
  1401  1.0000340279405509e+00      2
  1402  1.0000281336930843e+00      2
  1403  1.0000266082014921e+00      2
  1404  1.0000221448407287e+00      2
  1405  1.0000190774523317e+00      2
  1406  1.0000177667443004e+00      2
  1407  1.0000172087796360e+00      2
  1408  1.0000135230749170e+00      2
  1409  1.0000095957446018e+00      2
  1410  1.0000044822056176e+00      2
  1411  1.0000000000004892e+00      2
  1412  1.0000000000002265e+00      2
  1413  1.0000000000002265e+00      2
  1414  1.0000000000001918e+00      2
  1415  1.0000000000001918e+00      2
  1416  1.0000000000001381e+00      2
  1417  1.0000000000000850e+00      2
  1418  1.0000000000000850e+00      2
  1419  1.0000000000000697e+00      2
  1420  1.0000000000000613e+00      2
  1421  1.0000000000000613e+00      2
  1422  1.0000000000000591e+00      2
  1423  1.0000000000000591e+00      2
  1424  1.0000000000000564e+00      2
  1425  1.0000000000000564e+00      2
  1426  1.0000000000000542e+00      2
  1427  1.0000000000000542e+00      2
  1428  1.0000000000000513e+00      2
  1429  1.0000000000000513e+00      2
  1430  1.0000000000000477e+00      2
  1431  1.0000000000000426e+00      2
  1432  1.0000000000000426e+00      2
  1433  1.0000000000000422e+00      2
  1434  1.0000000000000422e+00      2
  1435  1.0000000000000417e+00      2
  1436  1.0000000000000417e+00      2
  1437  1.0000000000000315e+00      2
  1438  1.0000000000000284e+00      2
  1439  1.0000000000000258e+00      2
  1440  1.0000000000000258e+00      2
  1441  1.0000000000000240e+00      2
  1442  1.0000000000000240e+00      2
  1443  1.0000000000000200e+00      2
  1444  1.0000000000000200e+00      2
  1445  1.0000000000000182e+00      2
  1446  1.0000000000000182e+00      2
  1447  1.0000000000000164e+00      2
  1448  1.0000000000000164e+00      2
  1449  1.0000000000000131e+00      2
  1450  1.0000000000000131e+00      2
  1451  1.0000000000000093e+00      2
  1452  1.0000000000000093e+00      2
  1453  1.0000000000000080e+00      2
  1454  1.0000000000000080e+00      2
  1455  1.0000000000000040e+00      2
  1456  1.0000000000000040e+00      2
  1457  1.0000000000000033e+00      2
  1458  1.0000000000000033e+00      2
  1459  1.0000000000000029e+00      2
  1460  1.0000000000000029e+00      2
  1461  1.0000000000000018e+00      2
  1462  1.0000000000000018e+00      2
  1463  1.0000000000000011e+00      2
  1464  1.0000000000000011e+00      2
  1465  1.0000000000000004e+00      2
  1466  1.0000000000000004e+00      2
  1467  9.9999999999999922e-01      2
  1468  9.9999999999999922e-01      2
  1469  9.9999999999999900e-01      2
  1470  9.9999999999999900e-01      2
  1471  9.9999999999999756e-01      2
  1472  9.9999999999999756e-01      2
  1473  9.9999999999999711e-01      2
  1474  9.9999999999999578e-01      2
  1475  9.9999999999999578e-01      2
  1476  9.9999999999999578e-01      2
  1477  9.9999999999999556e-01      2
  1478  9.9999999999999556e-01      2
  1479  9.9999999999999467e-01      2
  1480  9.9999999999999423e-01      2
  1481  9.9999999999999101e-01      2
  1482  9.9999999999998956e-01      2
  1483  9.9999999999998956e-01      2
  1484  9.9999999999998934e-01      2
  1485  9.9999999999998934e-01      2
  1486  9.9999999999998890e-01      2
  1487  9.9999999999998890e-01      2
  1488  9.9999999999998745e-01      2
  1489  9.9999999999998468e-01      2
  1490  9.9999999999998468e-01      2
  1491  9.9999999999998401e-01      2
  1492  9.9999999999998401e-01      2
  1493  9.9999999999997746e-01      2
  1494  9.9999999999997746e-01      2
  1495  9.9999999999997469e-01      2
  1496  9.9999999999997469e-01      2
  1497  9.9999999999997435e-01      2
  1498  9.9999999999997435e-01      2
  1499  9.9999999999997335e-01      2
  1500  9.9999999999997113e-01      2
  1501  9.9999999999996758e-01      2
  1502  9.9999999999996758e-01      2
  1503  9.9999999999996747e-01      2
  1504  9.9999999999996714e-01      2
  1505  9.9999999999996714e-01      2
  1506  9.9999999999996647e-01      2
  1507  9.9999999999996647e-01      2
  1508  9.9999999999996425e-01      2
  1509  9.9999999999996425e-01      2
  1510  9.9999999999996225e-01      2
  1511  9.9999999999996225e-01      2
  1512  9.9999999999995859e-01      2
  1513  9.9999999999995859e-01      2
  1514  9.9999999999995381e-01      2
  1515  9.9999999999995381e-01      2
  1516  9.9999999999995071e-01      2
  1517  9.9999999999994782e-01      2
  1518  9.9999999999994782e-01      2
  1519  9.9999999999994094e-01      2
  1520  9.9999999999994094e-01      2
  1521  9.9999999999993405e-01      2
  1522  9.9999999999992628e-01      2
  1523  9.9999999999992628e-01      2
  1524  9.9999999999992095e-01      2
  1525  9.9999999999992095e-01      2
  1526  9.9999999999990585e-01      2
  1527  9.9999999999990408e-01      2
  1528  9.9999999999990408e-01      2
  1529  9.9999999999988842e-01      2
  1530  9.9999999999978306e-01      2
  1531  9.9999999999978306e-01      2
  1532  9.9999999999972888e-01      2
  1533  9.9999999999972888e-01      2
  1534  9.9999999999945655e-01      2


==> inc/plotdata/robustness_eigvals/Srand4_viscDrMagn4_l4_PCxS_refsol.txt <==
number  eigenvalue              label
     0  1.9878372005752110e+00      1
     1  1.9794978647708530e+00      1
     2  1.9738297820388744e+00      1
     3  1.9642186302479714e+00      1
     4  1.9608773158019670e+00      1
     5  1.9481585711328864e+00      1
     6  1.9418734240209350e+00      1
     7  1.9325377026787534e+00      1
     8  1.9309588565477933e+00      1
     9  1.9088092312875675e+00      1
    10  1.9031906893471786e+00      1
    11  1.8908200313293915e+00      1
    12  1.8671470439306110e+00      1
    13  1.8607103043829727e+00      1
    14  1.8539880837904088e+00      1
    15  1.8258001526726368e+00      1
    16  1.8210904925813118e+00      1
    17  1.8087813124583678e+00      1
    18  1.7721857355648523e+00      1
    19  1.7676705913278121e+00      1
    20  1.7593341475372515e+00      1
    21  1.7257749798664719e+00      1
    22  1.7226773024049178e+00      1
    23  1.7043168459361675e+00      1
    24  1.6899344095073736e+00      1
    25  1.6723400839491807e+00      1
    26  1.6696751126252469e+00      1
    27  1.6424677958982703e+00      1
    28  1.6188025242977131e+00      1
    29  1.6150798684326073e+00      1
    30  1.5773946125356688e+00      1
    31  1.5666749311420443e+00      1
    32  1.5596081954067951e+00      1
    33  1.5556004515768707e+00      1
    34  1.5455873675481715e+00      1
    35  1.5378115662167888e+00      1
    36  1.5111289236040744e+00      1
    37  1.4833977392139279e+00      1
    38  1.4807725480741496e+00      1
    39  1.4634848883896732e+00      1
    40  1.4528370760598965e+00      1
    41  1.4508905830848311e+00      1
    42  1.4466986621180227e+00      1
    43  1.4299391222727009e+00      1
    44  1.4032960885796988e+00      1
    45  1.3866796903195531e+00      1
    46  1.3809760616885445e+00      1
    47  1.3732502810454177e+00      1
    48  1.3726817499804389e+00      1
    49  1.3496321102010107e+00      1
    50  1.3438270557639593e+00      1
    51  1.3370674522152206e+00      1
    52  1.3265865957084859e+00      1
    53  1.3166956890227317e+00      1
    54  1.3134887620884141e+00      1
    55  1.3107872901822897e+00      1
    56  1.3005714486334932e+00      1
    57  1.2950664651062100e+00      1
    58  1.2934323996199164e+00      1
    59  1.2925143930875684e+00      1
    60  1.2909603838048354e+00      1
    61  1.2882983546157218e+00      1
    62  1.2859379400105042e+00      1
    63  1.2836971153524139e+00      1
    64  1.2801783638676731e+00      1
    65  1.2751800420844117e+00      1
    66  1.2721291499435452e+00      1
    67  1.2705859500098782e+00      1
    68  1.2702872135366898e+00      1
    69  1.2698543537819078e+00      1
    70  1.2669144418235907e+00      1
    71  1.2598511535700621e+00      1
    72  1.2583899302474801e+00      1
    73  1.2538838375933781e+00      1
    74  1.2515108188946933e+00      1
    75  1.2496091545615824e+00      1
    76  1.2466285628189127e+00      1
    77  1.2448258788064201e+00      1
    78  1.2422545710136668e+00      1
    79  1.2379043556261198e+00      1
    80  1.2321835601901237e+00      1
    81  1.2320558766049385e+00      1
    82  1.2301798889679556e+00      1
    83  1.2280506725543723e+00      1
    84  1.2229682213936173e+00      1
    85  1.2185203960653606e+00      1
    86  1.2169654543910959e+00      1
    87  1.2111913791407753e+00      1
    88  1.2101775012204752e+00      1
    89  1.2071448398150895e+00      1
    90  1.2048862179680651e+00      1
    91  1.2006930368055135e+00      1
    92  1.1942582045911145e+00      1
    93  1.1913752460432014e+00      1
    94  1.1892517920236199e+00      1
    95  1.1861733724733234e+00      1
    96  1.1796039911815928e+00      1
    97  1.1766176877370849e+00      1
    98  1.1754341691254513e+00      1
    99  1.1695726539120954e+00      1
   100  1.1689344812797224e+00      1
   101  1.1655360501056420e+00      1
   102  1.1642985996573700e+00      1
   103  1.1618195780726024e+00      1
   104  1.1529931843850605e+00      1
   105  1.1506775471294088e+00      1
   106  1.1471827001671520e+00      1
   107  1.1460243995673285e+00      1
   108  1.1447407096665594e+00      1
   109  1.1423226282961010e+00      1
   110  1.1403546241104801e+00      1
   111  1.1373335847794719e+00      1
   112  1.1372640622686079e+00      1
   113  1.1343947589688368e+00      1
   114  1.1340351862670719e+00      1
   115  1.1320090229793316e+00      1
   116  1.1298385723321660e+00      1
   117  1.1273201091920531e+00      1
   118  1.1261320112209130e+00      1
   119  1.1229098629178105e+00      1
   120  1.1220540349399666e+00      1
   121  1.1209937912694865e+00      1
   122  1.1185330001795193e+00      1
   123  1.1164692974442161e+00      1
   124  1.1159870076147524e+00      1
   125  1.1137562169409472e+00      1
   126  1.1128169247147051e+00      1
   127  1.1116901228653500e+00      1
   128  1.1115258237046381e+00      1
   129  1.1108817225481338e+00      1
   130  1.1100992629938762e+00      1
   131  1.1079905614889403e+00      1
   132  1.1067817912367941e+00      1
   133  1.1058892050395586e+00      1
   134  1.1033390505177754e+00      1
   135  1.1029982755270706e+00      1
   136  1.1025164529227358e+00      1
   137  1.1007271574745507e+00      1
   138  1.0983368769199660e+00      1
   139  1.0956917464365354e+00      1
   140  1.0951138929280215e+00      1
   141  1.0938082906526456e+00      1
   142  1.0919032661357992e+00      1
   143  1.0902354856261200e+00      1
   144  1.0887574673888540e+00      1
   145  1.0887278382029566e+00      1
   146  1.0876388673876505e+00      1
   147  1.0855743174822552e+00      1
   148  1.0829437869566754e+00      1
   149  1.0813515210719724e+00      1
   150  1.0801192051618309e+00      1
   151  1.0798928314187419e+00      1
   152  1.0778798586674769e+00      1
   153  1.0771937262636293e+00      1
   154  1.0758610124579904e+00      1
   155  1.0740781486750479e+00      1
   156  1.0733130879580211e+00      1
   157  1.0714394359228514e+00      1
   158  1.0708043818711666e+00      1
   159  1.0698186433044941e+00      1
   160  1.0686633736396249e+00      1
   161  1.0678272170483616e+00      1
   162  1.0670424107951892e+00      1
   163  1.0657015856777736e+00      1
   164  1.0646601689576174e+00      1
   165  1.0635852280179523e+00      1
   166  1.0618341550285462e+00      1
   167  1.0602950094682100e+00      1
   168  1.0594297387863327e+00      1
   169  1.0591243190180164e+00      1
   170  1.0571219466303674e+00      1
   171  1.0568804811570669e+00      1
   172  1.0560843569766691e+00      1
   173  1.0551782974762935e+00      1
   174  1.0532997203513363e+00      1
   175  1.0532659276867531e+00      1
   176  1.0520936887658037e+00      1
   177  1.0518895555797192e+00      1
   178  1.0506575594802483e+00      1
   179  1.0502150888938382e+00      1
   180  1.0495620882487480e+00      1
   181  1.0493650232283380e+00      1
   182  1.0477791407434112e+00      1
   183  1.0467527415809934e+00      1
   184  1.0459922844912464e+00      1
   185  1.0449301578379868e+00      1
   186  1.0445218392928757e+00      1
   187  1.0438650746740958e+00      1
   188  1.0419853335810136e+00      1
   189  1.0413396609102323e+00      1
   190  1.0412886304127797e+00      1
   191  1.0408050521612835e+00      1
   192  1.0406740262585936e+00      1
   193  1.0381464535791214e+00      1
   194  1.0379377813878274e+00      1
   195  1.0371140469935611e+00      1
   196  1.0368412874085078e+00      1
   197  1.0357616767009914e+00      1
   198  1.0354071059391166e+00      1
   199  1.0347883491201499e+00      1
   200  1.0333848732259019e+00      1
   201  1.0324322961083643e+00      1
   202  1.0316723892612181e+00      1
   203  1.0308212288083956e+00      1
   204  1.0292965002654830e+00      1
   205  1.0292132851391906e+00      1
   206  1.0285882248877241e+00      1
   207  1.0279916891463305e+00      1
   208  1.0274125513812395e+00      1
   209  1.0269837195273619e+00      1
   210  1.0267123663359885e+00      1
   211  1.0257386997797890e+00      1
   212  1.0252724217859792e+00      1
   213  1.0245745797180523e+00      1
   214  1.0240526799045293e+00      1
   215  1.0238196169788201e+00      1
   216  1.0235121543144423e+00      1
   217  1.0232562883780123e+00      1
   218  1.0229193955631242e+00      1
   219  1.0228660137482530e+00      1
   220  1.0212313614429662e+00      1
   221  1.0209951114172937e+00      1
   222  1.0200853062591997e+00      1
   223  1.0195101406417206e+00      1
   224  1.0189131194405083e+00      1
   225  1.0186688801214938e+00      1
   226  1.0177067437653278e+00      1
   227  1.0173641160785136e+00      1
   228  1.0167965974555677e+00      1
   229  1.0164616524745027e+00      1
   230  1.0157923553070158e+00      1
   231  1.0153958964160594e+00      1
   232  1.0144009244140646e+00      1
   233  1.0142991416240672e+00      1
   234  1.0138103166499957e+00      1
   235  1.0137026792724066e+00      1
   236  1.0131056140213739e+00      1
   237  1.0120505022021291e+00      1
   238  1.0116803325248473e+00      1
   239  1.0111276888740022e+00      1
   240  1.0106926526529103e+00      1
   241  1.0106060751895882e+00      1
   242  1.0102783628682748e+00      1
   243  1.0100036017729104e+00      1
   244  1.0092272299745482e+00      1
   245  1.0091748764300799e+00      1
   246  1.0090883539553801e+00      1
   247  1.0084196294787158e+00      1
   248  1.0076686800871832e+00      1
   249  1.0071958405057932e+00      1
   250  1.0071289296057182e+00      1
   251  1.0068315916416775e+00      1
   252  1.0065918335649193e+00      1
   253  1.0062196499315383e+00      1
   254  1.0061349733219678e+00      1
   255  1.0059964033541402e+00      1
   256  1.0059150700293076e+00      1
   257  1.0057396320449967e+00      1
   258  1.0049854133999143e+00      1
   259  1.0048002213141964e+00      1
   260  1.0039994246180945e+00      1
   261  1.0038775098081876e+00      1
   262  1.0037457266229202e+00      1
   263  1.0033167421528857e+00      1
   264  1.0029448923940945e+00      1
   265  1.0028680703022370e+00      1
   266  1.0023923631799003e+00      1
   267  1.0017974894583246e+00      1
   268  1.0016099058043728e+00      1
   269  1.0015044660560544e+00      1
   270  1.0012200235560402e+00      1
   271  1.0010542893667080e+00      1
   272  1.0007447134923315e+00      1
   273  1.0004757489773966e+00      1
   274  1.0003690267081327e+00      1
   275  1.0001151183516450e+00      1
   276  1.0000172027138703e+00      1
   277  1.0000111054826355e+00      1
   278  9.9999997878209612e-01      1
   279  9.9999997352372083e-01      1
   280  9.9999993611301052e-01      1
   281  9.9999992721465925e-01      1
   282  9.9999988962970243e-01      1
   283  9.9999847565391353e-01      1
   284  9.9999776221160663e-01      1
   285  9.9999741000202846e-01      1
   286  9.9999697084175820e-01      1
   287  9.9999650662263273e-01      1
   288  9.9999615988009993e-01      1
   289  9.9999554323231110e-01      1
   290  9.9998917681731425e-01      1
   291  9.9998897603289749e-01      1
   292  9.9998639025629354e-01      1
   293  9.9998324567426644e-01      1
   294  9.9998187675845918e-01      1
   295  9.9997302548116540e-01      1
   296  9.9996727918045725e-01      1
   297  9.9996710236532649e-01      1
   298  9.9995959445732074e-01      1
   299  9.9995918280746088e-01      1
   300  9.9995297721606879e-01      1
   301  9.9994533770208505e-01      1
   302  9.9992875495356703e-01      1
   303  9.9991467260199407e-01      1
   304  9.9989729932460514e-01      1
   305  9.9988552637099426e-01      1
   306  9.9987812058839542e-01      1
   307  9.9986584452750005e-01      1
   308  9.9984162219287387e-01      1
   309  9.9983099898079142e-01      1
   310  9.9979270396869768e-01      1
   311  9.9978377040129063e-01      1
   312  9.9972705609983481e-01      1
   313  9.9958430998149284e-01      1
   314  9.9957055906139314e-01      1
   315  9.9954824334366821e-01      1
   316  9.9952106275140506e-01      1
   317  9.9949703090241571e-01      1
   318  9.9948580626720807e-01      1
   319  9.9931907779201090e-01      1
   320  9.9917627097381234e-01      1
   321  9.9911878680304855e-01      1
   322  9.9905026951909115e-01      1
   323  9.9891267155450925e-01      1
   324  9.9888713443744359e-01      1
   325  9.9880189499938388e-01      1
   326  9.9853693747274552e-01      1
   327  9.9851466692036095e-01      1
   328  9.9847038140201982e-01      1
   329  9.9840380007165397e-01      1
   330  9.9828012189833504e-01      1
   331  9.9821017086810093e-01      1
   332  9.9816488598143216e-01      1
   333  9.9807265274725354e-01      1
   334  9.9796950180890087e-01      1
   335  9.9792459737150263e-01      1
   336  9.9785572350973728e-01      1
   337  9.9769101800244842e-01      1
   338  9.9744306772744551e-01      1
   339  9.9736941707681681e-01      1
   340  9.9733316888552614e-01      1
   341  9.9725935130859955e-01      1
   342  9.9708788264739057e-01      1
   343  9.9702327211760089e-01      1
   344  9.9690371218085738e-01      1
   345  9.9659723557991164e-01      1
   346  9.9657051096478400e-01      1
   347  9.9634235993165920e-01      1
   348  9.9625108075669366e-01      1
   349  9.9614707024816584e-01      1
   350  9.9603336501762618e-01      1
   351  9.9593639072461759e-01      1
   352  9.9587130708016258e-01      1
   353  9.9569899209376911e-01      1
   354  9.9556201690884427e-01      1
   355  9.9544201994422110e-01      1
   356  9.9540133667411379e-01      1
   357  9.9520665150473309e-01      1
   358  9.9519379695255195e-01      1
   359  9.9512519137865219e-01      1
   360  9.9491338753154057e-01      1
   361  9.9482138344930759e-01      1
   362  9.9468264004211693e-01      1
   363  9.9452457597659183e-01      1
   364  9.9442145544590399e-01      1
   365  9.9438908897296463e-01      1
   366  9.9414629102707497e-01      1
   367  9.9410156875788847e-01      1
   368  9.9383725725052341e-01      1
   369  9.9378966373713606e-01      1
   370  9.9376563041389576e-01      1
   371  9.9362531908344753e-01      1
   372  9.9345971460740534e-01      1
   373  9.9329936940690211e-01      1
   374  9.9317781925604276e-01      1
   375  9.9316096075324523e-01      1
   376  9.9307530572311387e-01      1
   377  9.9302198826888843e-01      1
   378  9.9301144079069326e-01      1
   379  9.9280613608535806e-01      1
   380  9.9275203037243254e-01      1
   381  9.9232348311399499e-01      1
   382  9.9225662599552344e-01      1
   383  9.9213240028890204e-01      1
   384  9.9201481808145331e-01      1
   385  9.9189236314191276e-01      1
   386  9.9187244728993018e-01      1
   387  9.9170085661861551e-01      1
   388  9.9161350238829993e-01      1
   389  9.9140088500766566e-01      1
   390  9.9123804616025890e-01      1
   391  9.9106872036088489e-01      1
   392  9.9102065311394150e-01      1
   393  9.9097067427431229e-01      1
   394  9.9084293781238741e-01      1
   395  9.9078779012650786e-01      1
   396  9.9070581235064770e-01      1
   397  9.9059927764587463e-01      1
   398  9.9053929204513902e-01      1
   399  9.9048368533830367e-01      1
   400  9.9031757624555172e-01      1
   401  9.9017963833191847e-01      1
   402  9.9013572967767660e-01      1
   403  9.8999975241865101e-01      1
   404  9.8986121244368208e-01      1
   405  9.8979771185889165e-01      1
   406  9.8975467983120713e-01      1
   407  9.8957498527778354e-01      1
   408  9.8946529463796229e-01      1
   409  9.8925027085070871e-01      1
   410  9.8904726254722819e-01      1
   411  9.8901674621099245e-01      1
   412  9.8886341771586439e-01      1
   413  9.8877323901405523e-01      1
   414  9.8869300603809440e-01      1
   415  9.8850874615337736e-01      1
   416  9.8838708355503624e-01      1
   417  9.8834548321850102e-01      1
   418  9.8820462440861112e-01      1
   419  9.8811994422716787e-01      1
   420  9.8793628417415646e-01      1
   421  9.8791276038672871e-01      1
   422  9.8768890027862100e-01      1
   423  9.8763974618370165e-01      1
   424  9.8759559220219084e-01      1
   425  9.8754834405955305e-01      1
   426  9.8721068536026535e-01      1
   427  9.8701416100180972e-01      1
   428  9.8680284151191211e-01      1
   429  9.8656834410570970e-01      1
   430  9.8637047859068994e-01      1
   431  9.8619246073200584e-01      1
   432  9.8606666060936710e-01      1
   433  9.8596226348759264e-01      1
   434  9.8590001932575466e-01      1
   435  9.8581811084389381e-01      1
   436  9.8561491582059457e-01      1
   437  9.8556072099432290e-01      1
   438  9.8537445997731476e-01      1
   439  9.8524476727260846e-01      1
   440  9.8509242054537405e-01      1
   441  9.8491813123880212e-01      1
   442  9.8477623109879964e-01      1
   443  9.8472960059892645e-01      1
   444  9.8454188174870094e-01      1
   445  9.8444884921183673e-01      1
   446  9.8424762720635306e-01      1
   447  9.8419859860983250e-01      1
   448  9.8415326453947216e-01      1
   449  9.8382745739986210e-01      1
   450  9.8374699976308511e-01      1
   451  9.8363094892652225e-01      1
   452  9.8357779829265968e-01      1
   453  9.8341688149269435e-01      1
   454  9.8326882877931543e-01      1
   455  9.8321223144086967e-01      1
   456  9.8307117623884777e-01      1
   457  9.8305142505692467e-01      1
   458  9.8288818716997117e-01      1
   459  9.8286179321205602e-01      1
   460  9.8274374177264057e-01      1
   461  9.8270452016200505e-01      1
   462  9.8259378449064527e-01      1
   463  9.8254215046855831e-01      1
   464  9.8231504036445638e-01      1
   465  9.8203266078145479e-01      1
   466  9.8189219638513758e-01      1
   467  9.8166996029504727e-01      1
   468  9.8155151801262763e-01      1
   469  9.8141445789284965e-01      1
   470  9.8129253130805749e-01      1
   471  9.8105909341452746e-01      1
   472  9.8079932976437045e-01      1
   473  9.8065683378320168e-01      1
   474  9.8054722852363718e-01      1
   475  9.8039819644481507e-01      1
   476  9.8034104067260597e-01      1
   477  9.8029774734666508e-01      1
   478  9.8004031243011303e-01      1
   479  9.7989287454812102e-01      1
   480  9.7939979241302433e-01      1
   481  9.7929459754821324e-01      1
   482  9.7905261166519997e-01      1
   483  9.7887121817297795e-01      1
   484  9.7879319758486949e-01      1
   485  9.7861138754533317e-01      1
   486  9.7829230690301483e-01      1
   487  9.7823080498476800e-01      1
   488  9.7791266177790348e-01      1
   489  9.7773060702534442e-01      1
   490  9.7765156766936234e-01      1
   491  9.7758223137002542e-01      1
   492  9.7720012704942794e-01      1
   493  9.7710810243175505e-01      1
   494  9.7699395103187148e-01      1
   495  9.7674359405319278e-01      1
   496  9.7655497978080585e-01      1
   497  9.7635047422043575e-01      1
   498  9.7621322530530030e-01      1
   499  9.7599796570631525e-01      1
   500  9.7588161085502401e-01      1
   501  9.7567969813251043e-01      1
   502  9.7554526247698881e-01      1
   503  9.7500174964849373e-01      1
   504  9.7488799719283858e-01      1
   505  9.7418095551033712e-01      1
   506  9.7409692290664451e-01      1
   507  9.7383128618398740e-01      1
   508  9.7363506139659550e-01      1
   509  9.7345656624329235e-01      1
   510  9.7319139798232424e-01      1
   511  9.7312598607206768e-01      1
   512  9.7286803718454018e-01      1
   513  9.7244002717886679e-01      1
   514  9.7237843118869871e-01      1
   515  9.7226670967042839e-01      1
   516  9.7187304858261325e-01      1
   517  9.7174984629539218e-01      1
   518  9.7147777460922513e-01      1
   519  9.7115710784252629e-01      1
   520  9.7108298576512297e-01      1
   521  9.7074509484657523e-01      1
   522  9.7062587667714129e-01      1
   523  9.7046147616225620e-01      1
   524  9.7008634952704431e-01      1
   525  9.6990220164264451e-01      1
   526  9.6954435248228721e-01      1
   527  9.6927763733414951e-01      1
   528  9.6905059993157183e-01      1
   529  9.6876601845639487e-01      1
   530  9.6862377772174979e-01      1
   531  9.6818860775757787e-01      1
   532  9.6795987622393576e-01      1
   533  9.6783840800049026e-01      1
   534  9.6773828556771446e-01      1
   535  9.6749297241885079e-01      1
   536  9.6717329776758176e-01      1
   537  9.6689981225985988e-01      1
   538  9.6669358653665161e-01      1
   539  9.6649925781470436e-01      1
   540  9.6570411119193278e-01      1
   541  9.6540760631020173e-01      1
   542  9.6520322090295296e-01      1
   543  9.6509240327294077e-01      1
   544  9.6488994022741204e-01      1
   545  9.6453820843003879e-01      1
   546  9.6435631134209943e-01      1
   547  9.6430713094796039e-01      1
   548  9.6398425035457036e-01      1
   549  9.6389010440515022e-01      1
   550  9.6377144060896980e-01      1
   551  9.6340405686509534e-01      1
   552  9.6321989541330222e-01      1
   553  9.6257938435318913e-01      1
   554  9.6209299232443257e-01      1
   555  9.6198386236980260e-01      1
   556  9.6186939183010467e-01      1
   557  9.6170189974105602e-01      1
   558  9.6153842541652090e-01      1
   559  9.6133983554992475e-01      1
   560  9.6107672038813230e-01      1
   561  9.6100143569112140e-01      1
   562  9.6086775729150187e-01      1
   563  9.6033360425368086e-01      1
   564  9.6019195421212933e-01      1
   565  9.6005807129028031e-01      1
   566  9.5969580790763565e-01      1
   567  9.5926140389485948e-01      1
   568  9.5890290859254101e-01      1
   569  9.5876247123284486e-01      1
   570  9.5859925100631971e-01      1
   571  9.5820863616061425e-01      1
   572  9.5773044251036599e-01      1
   573  9.5755682335500347e-01      1
   574  9.5743072711362531e-01      1
   575  9.5738872327001745e-01      1
   576  9.5710197961963817e-01      1
   577  9.5671003243376496e-01      1
   578  9.5646761790083423e-01      1
   579  9.5634837721848620e-01      1
   580  9.5618448612050821e-01      1
   581  9.5584175742009914e-01      1
   582  9.5537670145932663e-01      1
   583  9.5536549941467430e-01      1
   584  9.5525829983928223e-01      1
   585  9.5488053773141912e-01      1
   586  9.5449032281602930e-01      1
   587  9.5435567554448109e-01      1
   588  9.5419226743825214e-01      1
   589  9.5384259411926720e-01      1
   590  9.5378159686427455e-01      1
   591  9.5327557152954712e-01      1
   592  9.5308548840317553e-01      1
   593  9.5273253824118553e-01      1
   594  9.5268335294487450e-01      1
   595  9.5223547705852674e-01      1
   596  9.5210307461925614e-01      1
   597  9.5173917168855482e-01      1
   598  9.5145299219746160e-01      1
   599  9.5131844544149635e-01      1
   600  9.5098667863810027e-01      1
   601  9.5045478528411831e-01      1
   602  9.5032377279538738e-01      1
   603  9.5013257685525021e-01      1
   604  9.4997074922436398e-01      1
   605  9.4930836288259624e-01      1
   606  9.4914453088819539e-01      1
   607  9.4884665084545217e-01      1
   608  9.4858430791755333e-01      1
   609  9.4845506207867036e-01      1
   610  9.4837689720997176e-01      1
   611  9.4819782897693750e-01      1
   612  9.4777876722944454e-01      1
   613  9.4764107294348665e-01      1
   614  9.4757664578421819e-01      1
   615  9.4733127234835479e-01      1
   616  9.4725034577593958e-01      1
   617  9.4717969477591846e-01      1
   618  9.4656673734607188e-01      1
   619  9.4641416759025332e-01      1
   620  9.4632140687239830e-01      1
   621  9.4613596563112279e-01      1
   622  9.4585239632814289e-01      1
   623  9.4565398077331519e-01      1
   624  9.4555387307130423e-01      1
   625  9.4507542031431702e-01      1
   626  9.4432935616828417e-01      1
   627  9.4420872251526933e-01      1
   628  9.4402658320700683e-01      1
   629  9.4365191917150548e-01      1
   630  9.4346671135765670e-01      1
   631  9.4306097733135053e-01      1
   632  9.4266619304694865e-01      1
   633  9.4248062950373257e-01      1
   634  9.4243060679624946e-01      1
   635  9.4195035526590309e-01      1
   636  9.4116867997640830e-01      1
   637  9.4046321243481212e-01      1
   638  9.4031998658450278e-01      1
   639  9.4005865970071800e-01      1
   640  9.3967359478304924e-01      1
   641  9.3944989611639340e-01      1
   642  9.3878418141570752e-01      1
   643  9.3834916478165498e-01      1
   644  9.3832674483818523e-01      1
   645  9.3756393742448318e-01      1
   646  9.3724801045631423e-01      1
   647  9.3694524862863815e-01      1
   648  9.3657804703068781e-01      1
   649  9.3613796221781975e-01      1
   650  9.3543699580609696e-01      1
   651  9.3491976812219291e-01      1
   652  9.3435870081524330e-01      1
   653  9.3414485875257069e-01      1
   654  9.3384455359715635e-01      1
   655  9.3330549617220881e-01      1
   656  9.3323466250735587e-01      1
   657  9.3287936694350659e-01      1
   658  9.3234572224964596e-01      1
   659  9.3190930629098478e-01      1
   660  9.3087149975123940e-01      1
   661  9.3046492494382804e-01      1
   662  9.3001382111809794e-01      1
   663  9.2958709503058690e-01      1
   664  9.2935362084295992e-01      1
   665  9.2902795703841590e-01      1
   666  9.2798869831520914e-01      1
   667  9.2771316757504663e-01      1
   668  9.2766667705327033e-01      1
   669  9.2705664604169413e-01      1
   670  9.2657855980368231e-01      1
   671  9.2634789024734909e-01      1
   672  9.2573948118492655e-01      1
   673  9.2545491830265492e-01      1
   674  9.2522441625300955e-01      1
   675  9.2500773696849914e-01      1
   676  9.2452889494234280e-01      1
   677  9.2393083413026889e-01      1
   678  9.2349505288305112e-01      1
   679  9.2346743743010140e-01      1
   680  9.2259556039110224e-01      1
   681  9.2253678010007623e-01      1
   682  9.2196467735026788e-01      1
   683  9.2169525378083805e-01      1
   684  9.2110129354968506e-01      1
   685  9.2084232540639499e-01      1
   686  9.2021894571994667e-01      1
   687  9.1998162656065341e-01      1
   688  9.1928200472494004e-01      1
   689  9.1849610260639170e-01      1
   690  9.1824832542291623e-01      1
   691  9.1763425087129424e-01      1
   692  9.1714842052540047e-01      1
   693  9.1682425211334750e-01      1
   694  9.1675940399026823e-01      1
   695  9.1645937997088678e-01      1
   696  9.1602401018127066e-01      1
   697  9.1581514222131510e-01      1
   698  9.1546405619744897e-01      1
   699  9.1387275575028903e-01      1
   700  9.1383849905423042e-01      1
   701  9.1346490650040824e-01      1
   702  9.1298841023375565e-01      1
   703  9.1244596490282459e-01      1
   704  9.1167588268275490e-01      1
   705  9.1156821079455763e-01      1
   706  9.1113621906034981e-01      1
   707  9.1001768216936307e-01      1
   708  9.0964519349667439e-01      1
   709  9.0897045534200327e-01      1
   710  9.0867087094896104e-01      1
   711  9.0840361963028882e-01      1
   712  9.0827457264128530e-01      1
   713  9.0739086552385351e-01      1
   714  9.0721592251954486e-01      1
   715  9.0672260659410719e-01      1
   716  9.0626908270915596e-01      1
   717  9.0569822795539978e-01      1
   718  9.0528585492719060e-01      1
   719  9.0480877992499276e-01      1
   720  9.0440586288028602e-01      1
   721  9.0349639764633827e-01      1
   722  9.0257856177860185e-01      1
   723  9.0163745296046471e-01      1
   724  9.0032435063605454e-01      1
   725  8.9988912917271335e-01      1
   726  8.9953260485743725e-01      1
   727  8.9893833765972653e-01      1
   728  8.9883353558651691e-01      1
   729  8.9845791941715991e-01      1
   730  8.9763551488362425e-01      1
   731  8.9722046973501302e-01      1
   732  8.9691262204795952e-01      1
   733  8.9634145071099636e-01      1
   734  8.9621764904459833e-01      1
   735  8.9603234256938358e-01      1
   736  8.9486244682376082e-01      1
   737  8.9462830446229136e-01      1
   738  8.9420146262805245e-01      1
   739  8.9368412651350737e-01      1
   740  8.9259887218784617e-01      1
   741  8.9253449476160285e-01      1
   742  8.9242466960815903e-01      1
   743  8.9146206827643037e-01      1
   744  8.9110914682229658e-01      1
   745  8.9069512509678284e-01      1
   746  8.9037953689183291e-01      1
   747  8.9031715089798413e-01      1
   748  8.8986497867344760e-01      1
   749  8.8885763085840119e-01      1
   750  8.8817663852530537e-01      1
   751  8.8679176956149686e-01      1
   752  8.8602805191422762e-01      1
   753  8.8590552965651193e-01      1
   754  8.8558621883249711e-01      1
   755  8.8500666701227027e-01      1
   756  8.8403804336870895e-01      1
   757  8.8370668619625081e-01      1
   758  8.8321823113579900e-01      1
   759  8.8253697291626987e-01      1
   760  8.8204506997705023e-01      1
   761  8.8186151334529661e-01      1
   762  8.8116965470050501e-01      1
   763  8.7963731026000358e-01      1
   764  8.7914375492854380e-01      1
   765  8.7866996511565121e-01      1
   766  8.7781772919641365e-01      1
   767  8.7769930443867272e-01      1
   768  8.7653400346288968e-01      1
   769  8.7638101391132373e-01      1
   770  8.7600166298850746e-01      1
   771  8.7527976812703046e-01      1
   772  8.7500789196756323e-01      1
   773  8.7375493133500448e-01      1
   774  8.7369766437884033e-01      1
   775  8.7201401561944036e-01      1
   776  8.7126923374062937e-01      1
   777  8.7102443714344102e-01      1
   778  8.7061754306928663e-01      1
   779  8.7022086491201944e-01      1
   780  8.6922705935226285e-01      1
   781  8.6837861261494287e-01      1
   782  8.6671888685938303e-01      1
   783  8.6620018446749758e-01      1
   784  8.6545570769908853e-01      1
   785  8.6467879069437148e-01      1
   786  8.6344859867024637e-01      1
   787  8.6240836358361672e-01      1
   788  8.6085758761651965e-01      1
   789  8.6050503121586119e-01      1
   790  8.6007086051527726e-01      1
   791  8.5928810444390458e-01      1
   792  8.5832137398658204e-01      1
   793  8.5805340473261393e-01      1
   794  8.5711119709705819e-01      1
   795  8.5642483101687061e-01      1
   796  8.5615597669319476e-01      1
   797  8.5552143742057685e-01      1
   798  8.5504550626485665e-01      1
   799  8.5306001703744527e-01      1
   800  8.5270723205744803e-01      1
   801  8.5208057489407218e-01      1
   802  8.5099571461567380e-01      1
   803  8.5060955849721420e-01      1
   804  8.4926995125363969e-01      1
   805  8.4848802549072755e-01      1
   806  8.4823545473363959e-01      1
   807  8.4689063001734044e-01      1
   808  8.4654843887628906e-01      1
   809  8.4502963088499039e-01      1
   810  8.4415786244728086e-01      1
   811  8.4379302687979840e-01      1
   812  8.4318517225906076e-01      1
   813  8.4314317484945700e-01      1
   814  8.4228149588538859e-01      1
   815  8.4171016899045481e-01      1
   816  8.4064172090849254e-01      1
   817  8.4005798751356220e-01      1
   818  8.3917980654808744e-01      1
   819  8.3847554428596283e-01      1
   820  8.3783345326087499e-01      1
   821  8.3760073120750544e-01      1
   822  8.3596051740606869e-01      1
   823  8.3556425970842219e-01      1
   824  8.3515186510830219e-01      1
   825  8.3401994323412565e-01      1
   826  8.3314193037112971e-01      1
   827  8.3189352556849283e-01      1
   828  8.3168712282418977e-01      1
   829  8.3026063199648970e-01      1
   830  8.2994199469823060e-01      1
   831  8.2891979013689154e-01      1
   832  8.2842716295660390e-01      1
   833  8.2756759376152123e-01      1
   834  8.2668153659431121e-01      1
   835  8.2582664005922923e-01      1
   836  8.2395613288767011e-01      1
   837  8.2378570600092460e-01      1
   838  8.2331826641116812e-01      1
   839  8.2161317343004348e-01      1
   840  8.2080168286692912e-01      1
   841  8.2043743903913413e-01      1
   842  8.1995757230306299e-01      1
   843  8.1962077377371489e-01      1
   844  8.1830392429314014e-01      1
   845  8.1639715706973237e-01      1
   846  8.1551557599574442e-01      1
   847  8.1486250814900174e-01      1
   848  8.1404824597487080e-01      1
   849  8.1370496980078011e-01      1
   850  8.1237041159274326e-01      1
   851  8.1193678423006888e-01      1
   852  8.1111960917692483e-01      1
   853  8.1059824229584665e-01      1
   854  8.1037458552068820e-01      1
   855  8.0856428576965433e-01      1
   856  8.0773449225656679e-01      1
   857  8.0643166622939744e-01      1
   858  8.0613641620832432e-01      1
   859  8.0557158009958518e-01      1
   860  8.0504945415857287e-01      1
   861  8.0468804584500853e-01      1
   862  8.0228254100609375e-01      1
   863  8.0089464607694349e-01      1
   864  8.0070380836609767e-01      1
   865  7.9830283657874257e-01      1
   866  7.9799538454565033e-01      1
   867  7.9787165741215205e-01      1
   868  7.9664350225283287e-01      1
   869  7.9611457398202268e-01      1
   870  7.9574227809685227e-01      1
   871  7.9477007383029352e-01      1
   872  7.9422712948947138e-01      1
   873  7.9352554087364202e-01      1
   874  7.9284747996681537e-01      1
   875  7.9173526757599499e-01      1
   876  7.9015246695756580e-01      1
   877  7.8977139284295217e-01      1
   878  7.8928490808361895e-01      1
   879  7.8872070811457251e-01      1
   880  7.8708915483946629e-01      1
   881  7.8581522249818792e-01      1
   882  7.8539471961715213e-01      1
   883  7.8400114624114503e-01      1
   884  7.8140365210613183e-01      1
   885  7.7884140742622965e-01      1
   886  7.7832631364768667e-01      1
   887  7.7729121192359962e-01      1
   888  7.7691730402641557e-01      1
   889  7.7570814281848965e-01      1
   890  7.7514059770524490e-01      1
   891  7.7367384914651538e-01      1
   892  7.7347722454882051e-01      1
   893  7.7211390353989506e-01      1
   894  7.7198229536908181e-01      1
   895  7.7170486663523541e-01      1
   896  7.7061337475174640e-01      1
   897  7.7054431518632538e-01      1
   898  7.7004142932265185e-01      1
   899  7.6931684286535840e-01      1
   900  7.6837801472499145e-01      1
   901  7.6754963996101466e-01      1
   902  7.6549396531622393e-01      1
   903  7.6481855829910983e-01      1
   904  7.6431681209686619e-01      1
   905  7.6366998676854181e-01      1
   906  7.6290896484349013e-01      1
   907  7.6240699422242098e-01      1
   908  7.6152209736913812e-01      1
   909  7.6093672665889878e-01      1
   910  7.5956137532855061e-01      1
   911  7.5899992749822009e-01      1
   912  7.5891294893257666e-01      1
   913  7.5677239871197555e-01      1
   914  7.5588733780117190e-01      1
   915  7.5501273058635310e-01      1
   916  7.5462706527248802e-01      1
   917  7.5422310344519783e-01      1
   918  7.5282834823228306e-01      1
   919  7.5241553199390065e-01      1
   920  7.5222638379599716e-01      1
   921  7.5098970244876073e-01      1
   922  7.5075003469720336e-01      1
   923  7.4956062090527587e-01      1
   924  7.4907912017727774e-01      1
   925  7.4840408028890926e-01      1
   926  7.4757398680946852e-01      1
   927  7.4715150028110089e-01      1
   928  7.4622639337865382e-01      1
   929  7.4612714994233575e-01      1
   930  7.4596897345382018e-01      1
   931  7.4522193110888235e-01      1
   932  7.4463401861322087e-01      1
   933  7.4373652145287306e-01      1
   934  7.4309689745827745e-01      1
   935  7.4263198617502946e-01      1
   936  7.4112407727820784e-01      1
   937  7.4050673461211880e-01      1
   938  7.4025257590460358e-01      1
   939  7.3969397032177697e-01      1
   940  7.3954077865205992e-01      1
   941  7.3885213067750544e-01      1
   942  7.3805563305823441e-01      1
   943  7.3735689643980684e-01      1
   944  7.3629395299377154e-01      1
   945  7.3619256757249274e-01      1
   946  7.3453331461911486e-01      1
   947  7.3149426012794672e-01      1
   948  7.3077989484264372e-01      1
   949  7.3052852693020531e-01      1
   950  7.2981592189151456e-01      1
   951  7.2928445449467350e-01      1
   952  7.2794442402210979e-01      1
   953  7.2765705359203958e-01      1
   954  7.2539394353939113e-01      1
   955  7.2397356354413256e-01      1
   956  7.2305910716721333e-01      1
   957  7.2268302404148310e-01      1
   958  7.2166961975668986e-01      1
   959  7.2113383970041534e-01      1
   960  7.2077200344178460e-01      1
   961  7.2012774351624542e-01      1
   962  7.1971982483816144e-01      1
   963  7.1891398942804752e-01      1
   964  7.1713353226872267e-01      1
   965  7.1607912003331620e-01      1
   966  7.1541643636048913e-01      1
   967  7.1488089025488444e-01      1
   968  7.1433502771047808e-01      1
   969  7.1301142809232798e-01      1
   970  7.1067796484283785e-01      1
   971  7.0997875283002987e-01      1
   972  7.0979138340734516e-01      1
   973  7.0942129599692461e-01      1
   974  7.0792341802343994e-01      1
   975  7.0715947166649928e-01      1
   976  7.0647253766533813e-01      1
   977  7.0583694801289421e-01      1
   978  7.0473033441541388e-01      1
   979  7.0423272757871724e-01      1
   980  7.0380416168171733e-01      1
   981  7.0333157813286695e-01      1
   982  7.0171757587816619e-01      1
   983  7.0015219449302157e-01      1
   984  6.9890714912727137e-01      1
   985  6.9837022748699162e-01      1
   986  6.9793002052116693e-01      1
   987  6.9695660202582621e-01      1
   988  6.9661945733329234e-01      1
   989  6.9619108578025124e-01      1
   990  6.9565409925425015e-01      1
   991  6.9502522753437723e-01      1
   992  6.9466999758972414e-01      1
   993  6.9275182903252575e-01      1
   994  6.9242060522033655e-01      1
   995  6.9178139142204031e-01      1
   996  6.9121241004162837e-01      1
   997  6.9049581109104663e-01      1
   998  6.8876682538490264e-01      1
   999  6.8750178067581280e-01      1
  1000  6.8649118733277736e-01      1
  1001  6.8600964897715377e-01      1
  1002  6.8544553990741752e-01      1
  1003  6.8494876813709549e-01      1
  1004  6.8430667565382985e-01      1
  1005  6.8356847088193040e-01      1
  1006  6.8285238594679454e-01      1
  1007  6.8112324026714810e-01      1
  1008  6.8071528971951156e-01      1
  1009  6.8000240566104198e-01      1
  1010  6.7971238469428918e-01      1
  1011  6.7948081641630231e-01      1
  1012  6.7922371258951098e-01      1
  1013  6.7857402815379519e-01      1
  1014  6.7848746495604872e-01      1
  1015  6.7731289767210101e-01      1
  1016  6.7653002729127110e-01      1
  1017  6.7600710695422639e-01      1
  1018  6.7568784998439235e-01      1
  1019  6.7519375634933743e-01      1
  1020  6.7442353116313691e-01      1
  1021  6.7321738386804209e-01      1
  1022  6.7243432123855706e-01      1
  1023  6.7216444989706203e-01      1
  1024  6.7162470214843206e-01      1
  1025  6.6970785955285861e-01      1
  1026  6.6938481424601004e-01      1
  1027  6.6906487781422763e-01      1
  1028  6.6698487412656760e-01      1
  1029  6.6690705197344380e-01      1
  1030  6.6642408193868063e-01      1
  1031  6.6550931693483661e-01      1
  1032  6.6463080484544801e-01      1
  1033  6.6425494604939406e-01      1
  1034  6.6363651131219636e-01      1
  1035  6.6318992263046850e-01      1
  1036  6.6192663818124287e-01      1
  1037  6.6116628284627554e-01      1
  1038  6.6064427324237474e-01      1
  1039  6.5959571089530000e-01      1
  1040  6.5939178042343305e-01      1
  1041  6.5846346770435416e-01      1
  1042  6.5787983567021058e-01      1
  1043  6.5757295468770904e-01      1
  1044  6.5732485182510680e-01      1
  1045  6.5681657512365532e-01      1
  1046  6.5578218388384091e-01      1
  1047  6.5440648585962824e-01      1
  1048  6.5373831180809727e-01      1
  1049  6.5347676859574366e-01      1
  1050  6.5302582278785115e-01      1
  1051  6.5280272936187689e-01      1
  1052  6.5231527141808232e-01      1
  1053  6.5128642294458849e-01      1
  1054  6.5074021763833911e-01      1
  1055  6.5033134503895085e-01      1
  1056  6.4905155650657420e-01      1
  1057  6.4781367497689823e-01      1
  1058  6.4729758523070868e-01      1
  1059  6.4669568309545422e-01      1
  1060  6.4608313670156015e-01      1
  1061  6.4589824576716981e-01      1
  1062  6.4507536232356255e-01      1
  1063  6.4492567565478276e-01      1
  1064  6.4380526212704636e-01      1
  1065  6.4342240304071896e-01      1
  1066  6.4249041970905707e-01      1
  1067  6.4236791691312811e-01      1
  1068  6.4183822658382317e-01      1
  1069  6.4158414742605030e-01      1
  1070  6.4030428646763948e-01      1
  1071  6.3989123671501513e-01      1
  1072  6.3953320717408879e-01      1
  1073  6.3890114960343702e-01      1
  1074  6.3866843604942325e-01      1
  1075  6.3814921155007376e-01      1
  1076  6.3773586801222171e-01      1
  1077  6.3748183647442180e-01      1
  1078  6.3635839018842999e-01      1
  1079  6.3516916667462231e-01      1
  1080  6.3483026378068808e-01      1
  1081  6.3337468933774244e-01      1
  1082  6.3305694154811898e-01      1
  1083  6.3248397137793644e-01      1
  1084  6.3210923337808911e-01      1
  1085  6.3178066433264257e-01      1
  1086  6.3141382113989997e-01      1
  1087  6.3085348433939015e-01      1
  1088  6.3045970893807457e-01      1
  1089  6.2990861678533938e-01      1
  1090  6.2950343341051640e-01      1
  1091  6.2885672648253499e-01      1
  1092  6.2862145571718653e-01      1
  1093  6.2802864020283011e-01      1
  1094  6.2776479128896090e-01      1
  1095  6.2732321200387176e-01      1
  1096  6.2716286992781345e-01      1
  1097  6.2686041669922499e-01      1
  1098  6.2659333664377448e-01      1
  1099  6.2615942968295213e-01      1
  1100  6.2553211440007239e-01      1
  1101  6.2421783774532869e-01      1
  1102  6.2357703796331243e-01      1
  1103  6.2292718932747537e-01      1
  1104  6.2264672580443281e-01      1
  1105  6.2228145877193675e-01      1
  1106  6.2179005456573211e-01      1
  1107  6.2065206297625519e-01      1
  1108  6.1964104116519514e-01      1
  1109  6.1937225195419143e-01      1
  1110  6.1880800946013526e-01      1
  1111  6.1796991331868145e-01      1
  1112  6.1755586065765555e-01      1
  1113  6.1666044196650427e-01      1
  1114  6.1588384767055770e-01      1
  1115  6.1537613809185365e-01      1
  1116  6.1499067921010853e-01      1
  1117  6.1410134065353428e-01      1
  1118  6.1345832671739076e-01      1
  1119  6.1287316487842114e-01      1
  1120  6.1210859481705582e-01      1
  1121  6.1164549403404822e-01      1
  1122  6.1140670007127895e-01      1
  1123  6.1079235825757150e-01      1
  1124  6.1045333044815719e-01      1
  1125  6.0997821980761113e-01      1
  1126  6.0958532981142810e-01      1
  1127  6.0902981481558383e-01      1
  1128  6.0892511284827278e-01      1
  1129  6.0809162771842795e-01      1
  1130  6.0758784069374994e-01      1
  1131  6.0624387511189504e-01      1
  1132  6.0582540754552539e-01      1
  1133  6.0571940781673095e-01      1
  1134  6.0482037979697589e-01      1
  1135  6.0399749923563162e-01      1
  1136  6.0352915000180440e-01      1
  1137  6.0250055898484522e-01      1
  1138  6.0223507506818486e-01      1
  1139  6.0188517021251775e-01      1
  1140  6.0121474187831947e-01      1
  1141  6.0099446179171911e-01      1
  1142  6.0064529516783460e-01      1
  1143  5.9978789948473687e-01      1
  1144  5.9907079661912344e-01      1
  1145  5.9740342383227718e-01      1
  1146  5.9645689888598630e-01      1
  1147  5.9643746108944573e-01      1
  1148  5.9583421109549994e-01      1
  1149  5.9478375814439211e-01      1
  1150  5.9470721685719174e-01      1
  1151  5.9383973557673930e-01      1
  1152  5.9315287820913043e-01      1
  1153  5.9278730761596576e-01      1
  1154  5.9221426484399786e-01      1
  1155  5.9211367018754169e-01      1
  1156  5.9160282401027131e-01      1
  1157  5.9148489056874332e-01      1
  1158  5.9107516051115427e-01      1
  1159  5.9093088085970291e-01      1
  1160  5.9082428751279015e-01      1
  1161  5.9046844099482654e-01      1
  1162  5.8987435608539884e-01      1
  1163  5.8916372465102862e-01      1
  1164  5.8884632802456538e-01      1
  1165  5.8748904061213070e-01      1
  1166  5.8698642465217565e-01      1
  1167  5.8662743627208402e-01      1
  1168  5.8628667077057117e-01      1
  1169  5.8603292186523936e-01      1
  1170  5.8519509567347128e-01      1
  1171  5.8424959793653763e-01      1
  1172  5.8386186786321248e-01      1
  1173  5.8360407193141584e-01      1
  1174  5.8252313618549156e-01      1
  1175  5.8235486709435968e-01      1
  1176  5.8213445682642218e-01      1
  1177  5.8121104842727811e-01      1
  1178  5.8084671565787338e-01      1
  1179  5.8059217090606252e-01      1
  1180  5.8008407450224631e-01      1
  1181  5.7983824380143201e-01      1
  1182  5.7961480077880656e-01      1
  1183  5.7928963962392510e-01      1
  1184  5.7922759123376322e-01      1
  1185  5.7824885435678219e-01      1
  1186  5.7798543603627806e-01      1
  1187  5.7778462801207864e-01      1
  1188  5.7706981186425799e-01      1
  1189  5.7667825644256576e-01      1
  1190  5.7649812616273322e-01      1
  1191  5.7589752425221374e-01      1
  1192  5.7547120189207956e-01      1
  1193  5.7515626486342841e-01      1
  1194  5.7455280653661911e-01      1
  1195  5.7392150883610227e-01      1
  1196  5.7314486037509127e-01      1
  1197  5.7236876768677858e-01      1
  1198  5.7184026283270040e-01      1
  1199  5.7128916365934646e-01      1
  1200  5.7087030175123488e-01      1
  1201  5.7027892614215780e-01      1
  1202  5.6904895196374250e-01      1
  1203  5.6841588177466607e-01      1
  1204  5.6775558639304446e-01      1
  1205  5.6670003028683336e-01      1
  1206  5.6613097108290944e-01      1
  1207  5.6599381648547731e-01      1
  1208  5.6518802520244171e-01      1
  1209  5.6432540119178498e-01      1
  1210  5.6369098007595808e-01      1
  1211  5.6333819364775228e-01      1
  1212  5.6113568367445787e-01      1
  1213  5.6108243778653211e-01      1
  1214  5.6059511688191033e-01      1
  1215  5.5958043468494323e-01      1
  1216  5.5917888619232425e-01      1
  1217  5.5807638792728742e-01      1
  1218  5.5739864189775290e-01      1
  1219  5.5699959868477433e-01      1
  1220  5.5636720148294405e-01      1
  1221  5.5533460423787340e-01      1
  1222  5.5504505641076107e-01      1
  1223  5.5414563030107666e-01      1
  1224  5.5336793055496625e-01      1
  1225  5.5273249828657767e-01      1
  1226  5.5256302019216841e-01      1
  1227  5.5091698044289261e-01      1
  1228  5.5048075942098951e-01      1
  1229  5.5008748085609616e-01      1
  1230  5.4965342677011131e-01      1
  1231  5.4886993218711877e-01      1
  1232  5.4719269005402971e-01      1
  1233  5.4635729408063793e-01      1
  1234  5.4616348899388023e-01      1
  1235  5.4570110783667014e-01      1
  1236  5.4512901870699493e-01      1
  1237  5.4449930790249357e-01      1
  1238  5.4305730061332980e-01      1
  1239  5.4175691433320072e-01      1
  1240  5.4145242964189366e-01      1
  1241  5.4050662605338018e-01      1
  1242  5.3979363012502035e-01      1
  1243  5.3911781466891706e-01      1
  1244  5.3850217053769556e-01      1
  1245  5.3798664699797549e-01      1
  1246  5.3675196656842827e-01      1
  1247  5.3502637180767521e-01      1
  1248  5.3402863532061984e-01      1
  1249  5.3349930759414299e-01      1
  1250  5.3266059630020923e-01      1
  1251  5.3217431296160744e-01      1
  1252  5.3184996684294550e-01      1
  1253  5.3101351397755403e-01      1
  1254  5.3025481300418609e-01      1
  1255  5.2945054111305978e-01      1
  1256  5.2853711335269371e-01      1
  1257  5.2822860335336896e-01      1
  1258  5.2725705978326320e-01      1
  1259  5.2632075222591967e-01      1
  1260  5.2624634316154195e-01      1
  1261  5.2547234084473027e-01      1
  1262  5.2343178857541228e-01      1
  1263  5.2283079461632209e-01      1
  1264  5.2161534146302324e-01      1
  1265  5.2099862064908786e-01      1
  1266  5.2046192459504481e-01      1
  1267  5.1973628781182479e-01      1
  1268  5.1955503513420176e-01      1
  1269  5.1839334579678220e-01      1
  1270  5.1714163484493658e-01      1
  1271  5.1438006887057919e-01      1
  1272  5.1411621824916098e-01      1
  1273  5.1382635200657090e-01      1
  1274  5.1223506148411702e-01      1
  1275  5.1187350903158912e-01      1
  1276  5.1131001407771814e-01      1
  1277  5.1043119190660502e-01      1
  1278  5.0964756373781295e-01      1
  1279  5.0685989132498610e-01      1
  1280  5.0654587629978820e-01      1
  1281  5.0464864665572295e-01      1
  1282  5.0355066267287496e-01      1
  1283  5.0234261692507731e-01      1
  1284  5.0152505689878812e-01      1
  1285  5.0058253795845464e-01      1
  1286  4.9959913805725242e-01      1
  1287  4.9871046809121800e-01      1
  1288  4.9693870847866267e-01      1
  1289  4.9652152407086064e-01      1
  1290  4.9538218102889831e-01      1
  1291  4.9494075487328643e-01      1
  1292  4.9460583468304126e-01      1
  1293  4.9353010560844118e-01      1
  1294  4.9330996498042029e-01      1
  1295  4.9243875512557966e-01      1
  1296  4.9051861676927538e-01      1
  1297  4.8825761723343208e-01      1
  1298  4.8715042836294897e-01      1
  1299  4.8562041251252791e-01      1
  1300  4.8390977962690396e-01      1
  1301  4.8382404973200088e-01      1
  1302  4.8135103027451748e-01      1
  1303  4.8096472506176791e-01      1
  1304  4.7921459031041758e-01      1
  1305  4.7849007801038679e-01      1
  1306  4.7667361896586652e-01      1
  1307  4.7429808113058214e-01      1
  1308  4.7251515507263026e-01      1
  1309  4.7157556481405682e-01      1
  1310  4.7005121719638432e-01      1
  1311  4.6924059715503391e-01      1
  1312  4.6592505154880759e-01      1
  1313  4.6517256205577634e-01      1
  1314  4.6426014533519061e-01      1
  1315  4.6291318999461223e-01      1
  1316  4.6089249333835780e-01      1
  1317  4.6000674671088132e-01      1
  1318  4.5927773299416491e-01      1
  1319  4.5840625357438303e-01      1
  1320  4.5728947926781782e-01      1
  1321  4.5646532388387562e-01      1
  1322  4.5421027797389024e-01      1
  1323  4.5153801175983532e-01      1
  1324  4.5140524266652587e-01      1
  1325  4.4965082709925297e-01      1
  1326  4.4881507472497845e-01      1
  1327  4.4847727589160641e-01      1
  1328  4.4756152753118067e-01      1
  1329  4.4670089117418776e-01      1
  1330  4.4516349529574917e-01      1
  1331  4.4412943639965385e-01      1
  1332  4.4121765579346950e-01      1
  1333  4.3837526756459050e-01      1
  1334  4.3789359769810138e-01      1
  1335  4.3744151807921833e-01      1
  1336  4.3669495761335819e-01      1
  1337  4.3604895417252693e-01      1
  1338  4.3378950176138104e-01      1
  1339  4.3226593088716070e-01      1
  1340  4.3138630897726005e-01      1
  1341  4.3009265044592554e-01      1
  1342  4.2907264221079383e-01      1
  1343  4.2719290939104820e-01      1
  1344  4.2696355837716704e-01      1
  1345  4.2513940310525095e-01      1
  1346  4.2494763588674911e-01      1
  1347  4.2255705045273839e-01      1
  1348  4.2186225174937592e-01      1
  1349  4.2047185764674255e-01      1
  1350  4.1779837541502296e-01      1
  1351  4.1671468297633046e-01      1
  1352  4.1457975381844492e-01      1
  1353  4.1336809022341653e-01      1
  1354  4.1297463879059831e-01      1
  1355  4.1214757773865968e-01      1
  1356  4.1115768022650995e-01      1
  1357  4.0757460053252154e-01      1
  1358  4.0645967308876557e-01      1
  1359  4.0613721579032674e-01      1
  1360  4.0449679590820603e-01      1
  1361  4.0127188739452263e-01      1
  1362  4.0026137898695474e-01      1
  1363  3.9693341667202425e-01      1
  1364  3.9630985671832619e-01      1
  1365  3.9614681663124107e-01      1
  1366  3.9534155208614002e-01      1
  1367  3.9475982964912781e-01      1
  1368  3.9440674513370422e-01      1
  1369  3.9376606576361123e-01      1
  1370  3.9285355371316044e-01      1
  1371  3.9223140604078099e-01      1
  1372  3.9159984612953697e-01      1
  1373  3.9032077241017371e-01      1
  1374  3.8989885646099509e-01      1
  1375  3.8907651429548190e-01      1
  1376  3.8861159838747633e-01      1
  1377  3.8757475518488760e-01      1
  1378  3.8650427406920257e-01      1
  1379  3.8562466073351570e-01      1
  1380  3.8476057884691905e-01      1
  1381  3.8399674865134986e-01      1
  1382  3.8353684272797106e-01      1
  1383  3.8293369276860534e-01      1
  1384  3.8194909620370082e-01      1
  1385  3.8178499684686662e-01      1
  1386  3.8162974709349129e-01      1
  1387  3.8041467055110129e-01      1
  1388  3.7978003622039902e-01      1
  1389  3.7901633308530219e-01      1
  1390  3.7872527862839628e-01      1
  1391  3.7763896559689875e-01      1
  1392  3.7628713811706843e-01      1
  1393  3.7470030506227231e-01      1
  1394  3.7392544980456449e-01      1
  1395  3.7150017041231898e-01      1
  1396  3.7118176832770183e-01      1
  1397  3.6923268833546224e-01      1
  1398  3.6859865096459060e-01      1
  1399  3.6798604857442518e-01      1
  1400  3.6594359057544884e-01      1
  1401  3.6547547917654455e-01      1
  1402  3.6305639089309916e-01      1
  1403  3.6259469083042900e-01      1
  1404  3.6045185862543649e-01      1
  1405  3.5897559337000068e-01      1
  1406  3.5668557924864175e-01      1
  1407  3.5588937716717162e-01      1
  1408  3.5540563880811832e-01      1
  1409  3.5326734947083815e-01      1
  1410  3.5292423434878933e-01      1
  1411  3.5155857885142933e-01      1
  1412  3.5110824891888465e-01      1
  1413  3.5017163194352985e-01      1
  1414  3.4909217883975735e-01      1
  1415  3.4733813240642852e-01      1
  1416  3.4517881845379811e-01      1
  1417  3.4311481868368870e-01      1
  1418  3.4284826320948919e-01      1
  1419  3.4076696348349894e-01      1
  1420  3.4029193579778177e-01      1
  1421  3.3908960261981935e-01      1
  1422  3.3764771359868423e-01      1
  1423  3.3717319807793139e-01      1
  1424  3.3628434208824087e-01      1
  1425  3.3556106556968529e-01      1
  1426  3.3470262787630239e-01      1
  1427  3.3410232165892501e-01      1
  1428  3.3240952388838280e-01      1
  1429  3.3142022209769245e-01      1
  1430  3.3113357339558364e-01      1
  1431  3.2930178169553037e-01      1
  1432  3.2809144095122011e-01      1
  1433  3.2754788365116161e-01      1
  1434  3.2681862498599590e-01      1
  1435  3.2503395780148875e-01      1
  1436  3.2459287428781719e-01      1
  1437  3.2402417041952830e-01      1
  1438  3.2279988695799888e-01      1
  1439  3.2222651286032084e-01      1
  1440  3.2146562596339073e-01      1
  1441  3.2053904156681329e-01      1
  1442  3.1850502442206458e-01      1
  1443  3.1846397802161347e-01      1
  1444  3.1760810234415277e-01      1
  1445  3.1349698875150839e-01      1
  1446  3.1325641797534026e-01      1
  1447  3.1210986692840170e-01      1
  1448  3.0937106330925052e-01      1
  1449  3.0890058041091428e-01      1
  1450  3.0872117943862187e-01      1
  1451  3.0815462561932555e-01      1
  1452  3.0482588848657022e-01      1
  1453  3.0181402205571140e-01      1
  1454  3.0001297332312732e-01      1
  1455  2.9868597355015009e-01      1
  1456  2.9381700907469105e-01      1
  1457  2.9308294130802653e-01      1
  1458  2.9255213444631079e-01      1
  1459  2.9093732995758848e-01      1
  1460  2.8997463882146818e-01      1
  1461  2.8602933083650212e-01      1
  1462  2.8548235785013754e-01      1
  1463  2.8440668047380779e-01      1
  1464  2.8351829015200064e-01      1
  1465  2.8222994696847326e-01      1
  1466  2.7982722145649480e-01      1
  1467  2.7897239558825671e-01      1
  1468  2.7873121743452989e-01      1
  1469  2.7730460317904021e-01      1
  1470  2.7653507107991904e-01      1
  1471  2.7439051408017417e-01      1
  1472  2.7182465929692928e-01      1
  1473  2.7051363558383235e-01      1
  1474  2.6959539255306614e-01      1
  1475  2.6803921122424235e-01      1
  1476  2.6695827753338996e-01      1
  1477  2.6651682538420784e-01      1
  1478  2.6605833961420827e-01      1
  1479  2.6261322032791362e-01      1
  1480  2.6230486432100186e-01      1
  1481  2.5682757821104385e-01      1
  1482  2.5412972195696815e-01      1
  1483  2.5384941140686135e-01      1
  1484  2.5246800691585686e-01      1
  1485  2.5216682238691973e-01      1
  1486  2.5043353588454842e-01      1
  1487  2.4913267653133828e-01      1
  1488  2.4862385087229980e-01      1
  1489  2.4676024265485982e-01      1
  1490  2.4465658035780707e-01      1
  1491  2.4393594149589734e-01      1
  1492  2.4286811533915967e-01      1
  1493  2.4201374610428969e-01      1
  1494  2.4010317629174580e-01      1
  1495  2.3873627435286529e-01      1
  1496  2.3819412718428776e-01      1
  1497  2.3796505782310334e-01      1
  1498  2.3759852897582384e-01      1
  1499  2.3531453455279830e-01      1
  1500  2.3436206041304086e-01      1
  1501  2.3106293775365791e-01      1
  1502  2.3054712970904551e-01      1
  1503  2.2935096934260965e-01      1
  1504  2.2858866285129031e-01      1
  1505  2.2635285044497394e-01      1
  1506  2.2582798071154642e-01      1
  1507  2.2500724954729107e-01      1
  1508  2.1935269491549622e-01      1
  1509  2.1571652007108802e-01      1
  1510  2.1501771947367848e-01      1
  1511  2.1269255079508956e-01      1
  1512  2.0826748002823561e-01      1
  1513  2.0684280093784055e-01      1
  1514  2.0454623135416292e-01      1
  1515  2.0295102164503315e-01      1
  1516  1.9458662637372218e-01      1
  1517  1.8799451783216259e-01      1
  1518  1.8712363271432231e-01      1
  1519  1.8555371755066996e-01      1
  1520  1.8051633606778156e-01      1
  1521  1.7920389140492538e-01      1
  1522  1.7543971167874178e-01      1
  1523  1.2099667157437399e-01      1
  1524  1.1406222988134415e-01      1
  1525  9.4981653986784792e-02      1
  1526  8.5484963891622828e-02      1
  1527  8.4337491523440111e-02      1
  1528  8.3614514559076550e-02      1
  1529  7.5719104177718821e-02      1
  1530  6.8181464380393117e-02      1
  1531  6.6746791106094577e-02      1
  1532  6.5926028163215647e-02      1
  1533  5.7394343088050916e-03      1
  1534  1.2718752376199719e-03      1


==> inc/plotdata/robustness_eigvals/Srand4_viscDrMagn4_l4_S.txt <==
number  eigenvalue              label
     0  3.2521707413002490e-02      0
     1  3.2461603808923059e-02      0
     2  3.2455601044507017e-02      0
     3  3.2442956888352477e-02      0
     4  3.2413594939079415e-02      0
     5  3.2399221816182204e-02      0
     6  3.2398172417331318e-02      0
     7  3.2393399485942047e-02      0
     8  3.2354740665794517e-02      0
     9  3.2343432857252170e-02      0
    10  3.2307103370940116e-02      0
    11  3.2298592735059084e-02      0
    12  3.2288373959848980e-02      0
    13  3.2275226206664481e-02      0
    14  3.2267094439432521e-02      0
    15  3.2250505001003238e-02      0
    16  3.2234717632491701e-02      0
    17  3.2234531404959875e-02      0
    18  3.2228611510686747e-02      0
    19  3.2195090580859828e-02      0
    20  3.2187323132388125e-02      0
    21  3.2161491216395013e-02      0
    22  3.2105832909664213e-02      0
    23  3.2086820464266891e-02      0
    24  3.2061199382905470e-02      0
    25  3.2056498314605802e-02      0
    26  3.2046352457013018e-02      0
    27  3.2031654780128489e-02      0
    28  3.2020857387300844e-02      0
    29  3.2000216966603399e-02      0
    30  3.1994556300174580e-02      0
    31  3.1984755397419837e-02      0
    32  3.1963421245395779e-02      0
    33  3.1947691557728947e-02      0
    34  3.1941594016564934e-02      0
    35  3.1934538623338268e-02      0
    36  3.1923546716024952e-02      0
    37  3.1896747063250928e-02      0
    38  3.1878368220056061e-02      0
    39  3.1856355525452122e-02      0
    40  3.1827524832649876e-02      0
    41  3.1766559780232580e-02      0
    42  3.1738110388081497e-02      0
    43  3.1722497304659272e-02      0
    44  3.1700927546769016e-02      0
    45  3.1697606580165516e-02      0
    46  3.1674080798586961e-02      0
    47  3.1620338303058000e-02      0
    48  3.1561852360355844e-02      0
    49  3.1521416078701216e-02      0
    50  3.1496499043376980e-02      0
    51  3.1486844139904123e-02      0
    52  3.1442599461795291e-02      0
    53  3.1391982856508578e-02      0
    54  3.1380669414612566e-02      0
    55  3.1369563822842006e-02      0
    56  3.1346120916882617e-02      0
    57  3.1311191566127342e-02      0
    58  3.1281185371428398e-02      0
    59  3.1226201220791137e-02      0
    60  3.1213008786228767e-02      0
    61  3.1190579625452533e-02      0
    62  3.1155178647380825e-02      0
    63  3.1135739617399450e-02      0
    64  3.1079257581455601e-02      0
    65  3.1051783494828050e-02      0
    66  3.1035767644301344e-02      0
    67  3.1009945066021269e-02      0
    68  3.0987113986768084e-02      0
    69  3.0975101205574618e-02      0
    70  3.0944232986142923e-02      0
    71  3.0937383530156546e-02      0
    72  3.0901641158280077e-02      0
    73  3.0872140351357057e-02      0
    74  3.0779914924574527e-02      0
    75  3.0763424409616120e-02      0
    76  3.0749791061151430e-02      0
    77  3.0735082390910145e-02      0
    78  3.0723614995200165e-02      0
    79  3.0614120741974931e-02      0
    80  3.0562776458967215e-02      0
    81  3.0532273198402515e-02      0
    82  3.0430447556571462e-02      0
    83  3.0414704882731410e-02      0
    84  3.0378875238655977e-02      0
    85  3.0345479844924420e-02      0
    86  3.0318767399298556e-02      0
    87  3.0239116977687122e-02      0
    88  3.0200843718273144e-02      0
    89  3.0168605519270600e-02      0
    90  3.0110529986096563e-02      0
    91  3.0030828638907214e-02      0
    92  3.0019360649875638e-02      0
    93  2.9867234565321227e-02      0
    94  2.9808744854716747e-02      0
    95  2.9745412985764066e-02      0
    96  2.9698715573499040e-02      0
    97  2.9664083827347167e-02      0
    98  2.9626657829119336e-02      0
    99  2.9620131249169127e-02      0
   100  2.9536955536013178e-02      0
   101  2.9327963554822867e-02      0
   102  2.9272862903526636e-02      0
   103  2.9180285171088151e-02      0
   104  2.9179221779291383e-02      0
   105  2.9132317246708277e-02      0
   106  2.9082672689583366e-02      0
   107  2.8924233812951422e-02      0
   108  2.8868397093644263e-02      0
   109  2.8799098598253813e-02      0
   110  2.8788912648018052e-02      0
   111  2.8738358316169645e-02      0
   112  2.8737347744759948e-02      0
   113  2.8078146118944509e-02      0
   114  2.8064435635726338e-02      0
   115  2.7950067487974375e-02      0
   116  2.7809977692685246e-02      0
   117  2.7588627678529726e-02      0
   118  2.7455497189504231e-02      0
   119  2.7206801624896301e-02      0
   120  2.7012025753891215e-02      0
   121  2.6871396066876649e-02      0
   122  2.6398681817104884e-02      0
   123  2.6365812303026242e-02      0
   124  2.6361066059602596e-02      0
   125  2.6049596394014746e-02      0
   126  2.5831308715607258e-02      0
   127  2.5770385145827683e-02      0
   128  2.5431659194352418e-02      0
   129  2.5417842030154122e-02      0
   130  2.5327484320267272e-02      0
   131  2.5321609062219776e-02      0
   132  2.5254146346409930e-02      0
   133  2.5233285293031784e-02      0
   134  2.4956921840204697e-02      0
   135  2.4663623985419481e-02      0
   136  2.4607576098160056e-02      0
   137  2.4550935901964138e-02      0
   138  2.4419039301427210e-02      0
   139  2.4248844354627992e-02      0
   140  2.3982671318235688e-02      0
   141  2.3922025352511790e-02      0
   142  2.3518270242612729e-02      0
   143  2.3425391227416232e-02      0
   144  2.3345094153470022e-02      0
   145  2.3320682315622301e-02      0
   146  2.3273237501015242e-02      0
   147  2.3235092638449244e-02      0
   148  2.3143960478105380e-02      0
   149  2.3141421623377706e-02      0
   150  2.3131517628935918e-02      0
   151  2.3105749340503325e-02      0
   152  2.3048718478880351e-02      0
   153  2.2952158556581208e-02      0
   154  2.2936141827714095e-02      0
   155  2.2901924776265889e-02      0
   156  2.2768813075971287e-02      0
   157  2.2601173511309525e-02      0
   158  2.2554778461963708e-02      0
   159  2.2511167512768646e-02      0
   160  2.2322497613915009e-02      0
   161  2.2232335589034296e-02      0
   162  2.2012178911311443e-02      0
   163  2.1733914407079207e-02      0
   164  2.1558894398841545e-02      0
   165  2.1462931613117062e-02      0
   166  2.0974573656253957e-02      0
   167  2.0820567928456678e-02      0
   168  2.0623528480777194e-02      0
   169  2.0509626377247740e-02      0
   170  2.0425317903318193e-02      0
   171  2.0073746117148485e-02      0
   172  1.9924185751536833e-02      0
   173  1.9913164553437921e-02      0
   174  1.9731988022759890e-02      0
   175  1.9396441182811773e-02      0
   176  1.8941023856207106e-02      0
   177  1.8845674002589196e-02      0
   178  1.8731811702859310e-02      0
   179  1.8219265745593814e-02      0
   180  1.7979390899298994e-02      0
   181  1.7890445512452693e-02      0
   182  1.7812582559510369e-02      0
   183  1.7646830144494436e-02      0
   184  1.7587618456877712e-02      0
   185  1.7370775130593565e-02      0
   186  1.6979734601744775e-02      0
   187  1.6952020734675496e-02      0
   188  1.6865262335691383e-02      0
   189  1.6593160185088825e-02      0
   190  1.6434700816444915e-02      0
   191  1.6151773755899292e-02      0
   192  1.6036335099716834e-02      0
   193  1.5880909447302260e-02      0
   194  1.5621958234957154e-02      0
   195  1.5100803692766056e-02      0
   196  1.4639460616757399e-02      0
   197  1.4425932648598884e-02      0
   198  1.4420172992293942e-02      0
   199  1.3757428594386093e-02      0
   200  1.3629023015856239e-02      0
   201  1.3019059917311006e-02      0
   202  1.2478233096756535e-02      0
   203  1.2474555026966615e-02      0
   204  1.2207131339509486e-02      0
   205  1.1730410963293964e-02      0
   206  1.1535090742881662e-02      0
   207  1.1047167525835545e-02      0
   208  1.0955782929438829e-02      0
   209  1.0849133833549832e-02      0
   210  1.0564492782089471e-02      0
   211  1.0065544073082033e-02      0
   212  9.9234143530245872e-03      0
   213  9.7104657589641152e-03      0
   214  9.5419849966488900e-03      0
   215  9.0418635637963853e-03      0
   216  8.3623987737940792e-03      0
   217  8.2311362142134838e-03      0
   218  8.1786614578395252e-03      0
   219  8.1216342902517783e-03      0
   220  8.1082109013597848e-03      0
   221  8.0958447920466917e-03      0
   222  8.0897856943412446e-03      0
   223  8.0766063687459887e-03      0
   224  8.0735235709613225e-03      0
   225  8.0716670392581100e-03      0
   226  8.0622860787720550e-03      0
   227  8.0590931125297336e-03      0
   228  8.0583203488715921e-03      0
   229  8.0527344169447311e-03      0
   230  8.0468262573284571e-03      0
   231  8.0457567758176786e-03      0
   232  8.0400433468237748e-03      0
   233  8.0372468068040642e-03      0
   234  8.0307251487346919e-03      0
   235  8.0261968548385309e-03      0
   236  8.0253857271324648e-03      0
   237  8.0190412901680538e-03      0
   238  8.0157864498963342e-03      0
   239  8.0143682568794630e-03      0
   240  8.0091642473376409e-03      0
   241  8.0086643962360340e-03      0
   242  8.0062854798107156e-03      0
   243  8.0034884985186391e-03      0
   244  8.0001570698098098e-03      0
   245  7.9999406987413205e-03      0
   246  7.9957328532023267e-03      0
   247  7.9919058337207943e-03      0
   248  7.9901142236580482e-03      0
   249  7.9875102754785546e-03      0
   250  7.9840582922358367e-03      0
   251  7.9819546988490631e-03      0
   252  7.9807703740532657e-03      0
   253  7.9739098722563673e-03      0
   254  7.9680129459284606e-03      0
   255  7.9636517702549071e-03      0
   256  7.9604342656816734e-03      0
   257  7.9582120127578929e-03      0
   258  7.9580909210323018e-03      0
   259  7.9536174720448386e-03      0
   260  7.9495276619834052e-03      0
   261  7.9449861067266946e-03      0
   262  7.9422761149629609e-03      0
   263  7.9399677605029983e-03      0
   264  7.9371915506716104e-03      0
   265  7.9330385770511967e-03      0
   266  7.9321048399695650e-03      0
   267  7.9270174215292036e-03      0
   268  7.9205141509955737e-03      0
   269  7.9177284181221625e-03      0
   270  7.9143078999300599e-03      0
   271  7.9107001016343725e-03      0
   272  7.9087279541018470e-03      0
   273  7.9077085609952670e-03      0
   274  7.8983459901081996e-03      0
   275  7.8928386646003983e-03      0
   276  7.8902045605568072e-03      0
   277  7.8825067512597689e-03      0
   278  7.8695602324660736e-03      0
   279  7.8638836138394258e-03      0
   280  7.8618038368103403e-03      0
   281  7.8617324777885498e-03      0
   282  7.8562650758717718e-03      0
   283  7.8540943074583338e-03      0
   284  7.8492953791885114e-03      0
   285  7.8438188196680528e-03      0
   286  7.8341479083684270e-03      0
   287  7.8241913813092319e-03      0
   288  7.8181409587789567e-03      0
   289  7.8046686864492454e-03      0
   290  7.7974780952675370e-03      0
   291  7.7964755181396195e-03      0
   292  7.7936755528068618e-03      0
   293  7.7839487393027047e-03      0
   294  7.7813827873658729e-03      0
   295  7.7545198746749294e-03      0
   296  7.7527200828142453e-03      0
   297  7.7460810636250490e-03      0
   298  7.7440455012782600e-03      0
   299  7.7272178495268870e-03      0
   300  7.7261777286233516e-03      0
   301  7.7205848720371655e-03      0
   302  7.7098871644874058e-03      0
   303  7.6935046092440453e-03      0
   304  7.6803353247218544e-03      0
   305  7.6749486758686085e-03      0
   306  7.6502696991086533e-03      0
   307  7.6375757015023343e-03      0
   308  7.6262201394201807e-03      0
   309  7.6155169323463218e-03      0
   310  7.5729868742213085e-03      0
   311  7.5692799656052016e-03      0
   312  7.5617597534548865e-03      0
   313  7.5613511920883201e-03      0
   314  7.5483820603484192e-03      0
   315  7.5293511833681966e-03      0
   316  7.5109932728459616e-03      0
   317  7.4902869988274345e-03      0
   318  7.4635924198434107e-03      0
   319  7.4603003230236369e-03      0
   320  7.4538304033777659e-03      0
   321  7.4447649094151816e-03      0
   322  7.4348259706176955e-03      0
   323  7.4182588728616541e-03      0
   324  7.4134062697301618e-03      0
   325  7.3997538412661247e-03      0
   326  7.3927717134836665e-03      0
   327  7.3609055691828294e-03      0
   328  7.3604372923962739e-03      0
   329  7.3371981194396514e-03      0
   330  7.3087230687902413e-03      0
   331  7.2947366158700871e-03      0
   332  7.2762786529236680e-03      0
   333  7.2516673580235854e-03      0
   334  7.2417370545298475e-03      0
   335  7.2228761720048761e-03      0
   336  7.2141817814903014e-03      0
   337  7.2073047930744224e-03      0
   338  7.1976599402296931e-03      0
   339  7.1757104447107423e-03      0
   340  7.1425805863910155e-03      0
   341  7.1264276604263649e-03      0
   342  7.1259925825498758e-03      0
   343  7.0701875175980628e-03      0
   344  7.0488009000365896e-03      0
   345  7.0435703185011541e-03      0
   346  7.0387360922692602e-03      0
   347  7.0336932382519465e-03      0
   348  7.0217374477349248e-03      0
   349  6.9993335704133051e-03      0
   350  6.9831820528217922e-03      0
   351  6.9650822815859308e-03      0
   352  6.9517863495942959e-03      0
   353  6.8944657796573845e-03      0
   354  6.8518328889770330e-03      0
   355  6.8383381843543723e-03      0
   356  6.7926463729588880e-03      0
   357  6.7754335448451716e-03      0
   358  6.7615538294705877e-03      0
   359  6.7310007158654147e-03      0
   360  6.7234855610488163e-03      0
   361  6.6995925693953745e-03      0
   362  6.6370990366798575e-03      0
   363  6.6361275364448307e-03      0
   364  6.6344353929127129e-03      0
   365  6.5972550173229996e-03      0
   366  6.5542802095731731e-03      0
   367  6.4866570525427322e-03      0
   368  6.4554247033867130e-03      0
   369  6.4386217376908791e-03      0
   370  6.3960605427684277e-03      0
   371  6.3922374963464226e-03      0
   372  6.3685870133898120e-03      0
   373  6.3379042924722843e-03      0
   374  6.2788813790353292e-03      0
   375  6.2729428863144048e-03      0
   376  6.2664777905394780e-03      0
   377  6.2382306213186961e-03      0
   378  6.2311972238500600e-03      0
   379  6.2039693371158796e-03      0
   380  6.1688974691126173e-03      0
   381  6.1568057017464721e-03      0
   382  6.1051275380089691e-03      0
   383  6.0989327980461513e-03      0
   384  6.0467792352642503e-03      0
   385  6.0024178616319241e-03      0
   386  5.9550775597857425e-03      0
   387  5.9490092666554710e-03      0
   388  5.9412890832880351e-03      0
   389  5.9144602231140974e-03      0
   390  5.9064704560655946e-03      0
   391  5.8687858438452702e-03      0
   392  5.8435864997638896e-03      0
   393  5.8426528724976395e-03      0
   394  5.8398311685861643e-03      0
   395  5.8185031609880606e-03      0
   396  5.7900006878948444e-03      0
   397  5.7759925245701813e-03      0
   398  5.7653445232920767e-03      0
   399  5.7235643402629068e-03      0
   400  5.6952548066730923e-03      0
   401  5.6839840624706940e-03      0
   402  5.6482806278152498e-03      0
   403  5.6271608792145935e-03      0
   404  5.6184700052899902e-03      0
   405  5.6176486480431845e-03      0
   406  5.6008596109638660e-03      0
   407  5.5812301943819111e-03      0
   408  5.5510968055309199e-03      0
   409  5.5400756273774384e-03      0
   410  5.5347670449539983e-03      0
   411  5.5071677998479061e-03      0
   412  5.4973273056545865e-03      0
   413  5.4710490610393936e-03      0
   414  5.4561233294418325e-03      0
   415  5.4390825586446397e-03      0
   416  5.4211057668576293e-03      0
   417  5.4104740745139698e-03      0
   418  5.4020351168798560e-03      0
   419  5.3875374548279821e-03      0
   420  5.3670389911537244e-03      0
   421  5.3598451156465264e-03      0
   422  5.3457624097101681e-03      0
   423  5.3442589125652336e-03      0
   424  5.3180481333946743e-03      0
   425  5.3072285467148615e-03      0
   426  5.2902800641679640e-03      0
   427  5.2873055583266861e-03      0
   428  5.2723713816021835e-03      0
   429  5.2559085786601685e-03      0
   430  5.2535802659144206e-03      0
   431  5.2409227616418263e-03      0
   432  5.2368624298284950e-03      0
   433  5.2183898406650076e-03      0
   434  5.2123585866029045e-03      0
   435  5.1976076919224463e-03      0
   436  5.1909641387343332e-03      0
   437  5.1831019022897809e-03      0
   438  5.1749174465503898e-03      0
   439  5.1706770692990104e-03      0
   440  5.1576337570539751e-03      0
   441  5.1520743097391774e-03      0
   442  5.1482098798832773e-03      0
   443  5.1449789165781681e-03      0
   444  5.1386643871773694e-03      0
   445  5.1268899966563546e-03      0
   446  5.1237780348484755e-03      0
   447  5.1067354489203578e-03      0
   448  5.0870002850387499e-03      0
   449  5.0698393675618070e-03      0
   450  5.0649480310070907e-03      0
   451  5.0463055748569893e-03      0
   452  5.0446689950072975e-03      0
   453  5.0337704819484195e-03      0
   454  5.0312859075641149e-03      0
   455  5.0227720128179299e-03      0
   456  5.0153788163780997e-03      0
   457  5.0076816710185141e-03      0
   458  5.0016855958978186e-03      0
   459  4.9958996847528281e-03      0
   460  4.9939538630058670e-03      0
   461  4.9897832864205507e-03      0
   462  4.9720598119508070e-03      0
   463  4.9696157113015525e-03      0
   464  4.9582489701307407e-03      0
   465  4.9490737687035097e-03      0
   466  4.9344135943477337e-03      0
   467  4.9241849641389213e-03      0
   468  4.9205485766369459e-03      0
   469  4.9088687956133541e-03      0
   470  4.9078003405208341e-03      0
   471  4.9059225164462461e-03      0
   472  4.9005980076972967e-03      0
   473  4.8927555134088523e-03      0
   474  4.8914841893812943e-03      0
   475  4.8745156188705792e-03      0
   476  4.8682301018307898e-03      0
   477  4.8595834494941561e-03      0
   478  4.8581570838642906e-03      0
   479  4.8501834628470438e-03      0
   480  4.8464094796882105e-03      0
   481  4.8353775677483111e-03      0
   482  4.8282786838802451e-03      0
   483  4.8140557835970807e-03      0
   484  4.8123390826381182e-03      0
   485  4.8113486935785210e-03      0
   486  4.7908030200824988e-03      0
   487  4.7881087831707263e-03      0
   488  4.7817711871743140e-03      0
   489  4.7727782426626566e-03      0
   490  4.7633535026761400e-03      0
   491  4.7516015891458591e-03      0
   492  4.7458707420616275e-03      0
   493  4.7344054012758317e-03      0
   494  4.7262834245444781e-03      0
   495  4.7192316422907969e-03      0
   496  4.7160903467739802e-03      0
   497  4.7016798398022063e-03      0
   498  4.6949312992417037e-03      0
   499  4.6784530307784171e-03      0
   500  4.6621011379439888e-03      0
   501  4.6515816075694931e-03      0
   502  4.6503522311697083e-03      0
   503  4.6395834896038662e-03      0
   504  4.6289073818888181e-03      0
   505  4.6133514537958645e-03      0
   506  4.5938743542854460e-03      0
   507  4.5867451735890092e-03      0
   508  4.5820807602415976e-03      0
   509  4.5730527915712584e-03      0
   510  4.5545643112958256e-03      0
   511  4.5538894793752498e-03      0
   512  4.5322748427358171e-03      0
   513  4.5279401595310640e-03      0
   514  4.5156667062070475e-03      0
   515  4.5091942629625773e-03      0
   516  4.5001033242488379e-03      0
   517  4.4987414719414049e-03      0
   518  4.4801272285278498e-03      0
   519  4.4723664766782257e-03      0
   520  4.4406575833657791e-03      0
   521  4.4398071888498763e-03      0
   522  4.4126487321904792e-03      0
   523  4.3935072944385764e-03      0
   524  4.3825960790522612e-03      0
   525  4.3824798330399381e-03      0
   526  4.3632751030223092e-03      0
   527  4.3519006714851319e-03      0
   528  4.3469057084407113e-03      0
   529  4.3368195795013770e-03      0
   530  4.3253685059523976e-03      0
   531  4.3049643990478509e-03      0
   532  4.2906998286773058e-03      0
   533  4.2902187642813137e-03      0
   534  4.2891644145976156e-03      0
   535  4.2841463309402769e-03      0
   536  4.2756496413338908e-03      0
   537  4.2612247313152350e-03      0
   538  4.2541581279029479e-03      0
   539  4.2409845793992132e-03      0
   540  4.2379505065696299e-03      0
   541  4.2304154581945513e-03      0
   542  4.2278693080513505e-03      0
   543  4.2069276397499475e-03      0
   544  4.1715115493702803e-03      0
   545  4.1601293108890448e-03      0
   546  4.1525050569813241e-03      0
   547  4.1447754895693207e-03      0
   548  4.1301160209760070e-03      0
   549  4.1038882443726063e-03      0
   550  4.0880464130848447e-03      0
   551  4.0802748059785687e-03      0
   552  4.0634119142847090e-03      0
   553  4.0617349454048638e-03      0
   554  4.0528165984971684e-03      0
   555  4.0517495389512485e-03      0
   556  4.0027268794139695e-03      0
   557  3.9839882940017968e-03      0
   558  3.9653706217727775e-03      0
   559  3.9588806088950920e-03      0
   560  3.9411487226126236e-03      0
   561  3.8958566655023928e-03      0
   562  3.8703092962738229e-03      0
   563  3.8523405317603286e-03      0
   564  3.8429831476068706e-03      0
   565  3.8395869458828303e-03      0
   566  3.8126982991426531e-03      0
   567  3.8001150997142518e-03      0
   568  3.7967890710604180e-03      0
   569  3.7517447538256165e-03      0
   570  3.7382232911870299e-03      0
   571  3.6831885184991273e-03      0
   572  3.6635737349861048e-03      0
   573  3.6540913838146402e-03      0
   574  3.6421721470548114e-03      0
   575  3.6080641240801258e-03      0
   576  3.6075626328683401e-03      0
   577  3.6048268050676495e-03      0
   578  3.6000979991351297e-03      0
   579  3.5894774093287586e-03      0
   580  3.5880362602501480e-03      0
   581  3.5848852361777725e-03      0
   582  3.5790816477933060e-03      0
   583  3.5771235309001405e-03      0
   584  3.5724689886063700e-03      0
   585  3.5674665080617143e-03      0
   586  3.5606736899621216e-03      0
   587  3.5560204587291445e-03      0
   588  3.5432519221989872e-03      0
   589  3.5343906999883499e-03      0
   590  3.5213564930108238e-03      0
   591  3.5040572104183638e-03      0
   592  3.4913072411500326e-03      0
   593  3.4819317888514106e-03      0
   594  3.4699024352474496e-03      0
   595  3.4650031926359895e-03      0
   596  3.4529809918971851e-03      0
   597  3.4420381864756783e-03      0
   598  3.4346511845693350e-03      0
   599  3.4005145189159648e-03      0
   600  3.3938518839539745e-03      0
   601  3.3899676360707983e-03      0
   602  3.3838317269392210e-03      0
   603  3.3691758288533903e-03      0
   604  3.3365684977962702e-03      0
   605  3.3330611096879206e-03      0
   606  3.3217154574539695e-03      0
   607  3.3061260411596156e-03      0
   608  3.2982459686058323e-03      0
   609  3.2698440086538923e-03      0
   610  3.2393470603136565e-03      0
   611  3.2380189939934822e-03      0
   612  3.2125730307895903e-03      0
   613  3.2070116867477013e-03      0
   614  3.2033381427245809e-03      0
   615  3.1782922850037416e-03      0
   616  3.1668232333246773e-03      0
   617  3.1596279843415427e-03      0
   618  3.1410838218137263e-03      0
   619  3.1306844149948869e-03      0
   620  3.0903856361359609e-03      0
   621  3.0615993065596812e-03      0
   622  3.0340079048726755e-03      0
   623  3.0033712023719646e-03      0
   624  2.9969415282408061e-03      0
   625  2.9857412472262574e-03      0
   626  2.9773079731697421e-03      0
   627  2.9763095415260730e-03      0
   628  2.9723789217644628e-03      0
   629  2.8994224208481073e-03      0
   630  2.8874692222883532e-03      0
   631  2.8766992610433253e-03      0
   632  2.8653074509338815e-03      0
   633  2.8540078159466067e-03      0
   634  2.8366083618370820e-03      0
   635  2.8243378698905443e-03      0
   636  2.7817589800560546e-03      0
   637  2.7703311519223710e-03      0
   638  2.7433518532653180e-03      0
   639  2.7293291564706688e-03      0
   640  2.6909769021732813e-03      0
   641  2.6767891428769531e-03      0
   642  2.6296891756994647e-03      0
   643  2.5915724162035979e-03      0
   644  2.5853947971359046e-03      0
   645  2.5616657415573015e-03      0
   646  2.5529718024807518e-03      0
   647  2.5367313025977667e-03      0
   648  2.5102210869904873e-03      0
   649  2.5054385706691821e-03      0
   650  2.4806780938682669e-03      0
   651  2.4642428248739137e-03      0
   652  2.4574526399081817e-03      0
   653  2.4310866769272472e-03      0
   654  2.4142718358836357e-03      0
   655  2.4094145095413955e-03      0
   656  2.3913571398572250e-03      0
   657  2.3874925833324411e-03      0
   658  2.3804455856861629e-03      0
   659  2.3387259842924768e-03      0
   660  2.2949408504161209e-03      0
   661  2.2797633404126848e-03      0
   662  2.2727627070955117e-03      0
   663  2.2357345328614135e-03      0
   664  2.2178954514042843e-03      0
   665  2.2169677117387988e-03      0
   666  2.1705699998982256e-03      0
   667  2.1595493145709329e-03      0
   668  2.1526566665141136e-03      0
   669  2.1467949279404858e-03      0
   670  2.1148785791634647e-03      0
   671  2.0893732248046834e-03      0
   672  2.0616543272969370e-03      0
   673  1.9711503979760047e-03      0
   674  1.9450463562152487e-03      0
   675  1.9195022915374049e-03      0
   676  1.9109007222604798e-03      0
   677  1.9098660765944863e-03      0
   678  1.8965679247978132e-03      0
   679  1.8951601972306178e-03      0
   680  1.8507249414085676e-03      0
   681  1.8442960120530240e-03      0
   682  1.8235041587512644e-03      0
   683  1.8054085001545307e-03      0
   684  1.7655884796741489e-03      0
   685  1.7504019498969096e-03      0
   686  1.7350547589599506e-03      0
   687  1.7187196363571593e-03      0
   688  1.7107368848662476e-03      0
   689  1.6634072971408022e-03      0
   690  1.6519329534516027e-03      0
   691  1.6375549066025734e-03      0
   692  1.5995503784368413e-03      0
   693  1.5942936262847889e-03      0
   694  1.5731308498998023e-03      0
   695  1.5594301146100366e-03      0
   696  1.5411442767009691e-03      0
   697  1.5356029262929833e-03      0
   698  1.5245668462778479e-03      0
   699  1.4889308353528445e-03      0
   700  1.4111389323225754e-03      0
   701  1.4073243501013346e-03      0
   702  1.3978932689715023e-03      0
   703  1.3826966498509587e-03      0
   704  1.3725940583847772e-03      0
   705  1.3608538403750313e-03      0
   706  1.2972157385716320e-03      0
   707  1.2889325643187372e-03      0
   708  1.2540515428586089e-03      0
   709  1.2358406249806961e-03      0
   710  1.2344574024883413e-03      0
   711  1.2254728101094015e-03      0
   712  1.2230124880796326e-03      0
   713  1.1914990210105377e-03      0
   714  1.1789945724665950e-03      0
   715  1.1584933029469540e-03      0
   716  1.1555880871152980e-03      0
   717  1.1387940150179251e-03      0
   718  1.1191275850350151e-03      0
   719  1.0835313997504649e-03      0
   720  1.0726845994158928e-03      0
   721  1.0702016076832863e-03      0
   722  1.0416467557622657e-03      0
   723  1.0391156746345363e-03      0
   724  1.0344379661920157e-03      0
   725  1.0258287045496319e-03      0
   726  1.0130791344516756e-03      0
   727  1.0092952162847908e-03      0
   728  9.7828435041724042e-04      0
   729  9.4826560102257015e-04      0
   730  9.4295718739339693e-04      0
   731  9.2644688511898704e-04      0
   732  9.1410851317670031e-04      0
   733  9.0460372580487803e-04      0
   734  8.8829019656258849e-04      0
   735  8.6186341233927572e-04      0
   736  8.6074279224988186e-04      0
   737  8.4493174705606332e-04      0
   738  8.4068581487741845e-04      0
   739  8.2885699812847884e-04      0
   740  8.1955187377699766e-04      0
   741  8.1722763548043847e-04      0
   742  8.0676892170291486e-04      0
   743  8.0043269070922409e-04      0
   744  7.9488001499341263e-04      0
   745  7.6923798512725471e-04      0
   746  7.4229637134867754e-04      0
   747  7.3534665491116155e-04      0
   748  7.3442802735040804e-04      0
   749  7.1023469627761978e-04      0
   750  6.9302223287181196e-04      0
   751  6.9090645456828333e-04      0
   752  6.9043352623643828e-04      0
   753  6.7264216154011081e-04      0
   754  6.6999160497280958e-04      0
   755  6.6655592654208664e-04      0
   756  6.5634525922481882e-04      0
   757  6.5306106474419755e-04      0
   758  6.3937694976596302e-04      0
   759  6.2698447092117296e-04      0
   760  6.2638410261906723e-04      0
   761  6.1192571087058747e-04      0
   762  6.0668458325415626e-04      0
   763  6.0510558844260214e-04      0
   764  5.8967967590190223e-04      0
   765  5.7479000786831921e-04      0
   766  5.6449845036604109e-04      0
   767  5.6399742557402979e-04      0
   768  5.6245782313211774e-04      0
   769  5.5312237328067164e-04      0
   770  5.4693623376358318e-04      0
   771  5.4526925060916236e-04      0
   772  5.2788967349677259e-04      0
   773  5.1838288183446695e-04      0
   774  5.0863755999104934e-04      0
   775  5.0329864968889297e-04      0
   776  4.9404994419655849e-04      0
   777  4.9254723357433422e-04      0
   778  4.8567168751089291e-04      0
   779  4.8192284237992479e-04      0
   780  4.7889998946262823e-04      0
   781  4.6661284079230100e-04      0
   782  4.5997999242593739e-04      0
   783  4.4453148621310571e-04      0
   784  4.3728322397535601e-04      0
   785  4.3703574652098653e-04      0
   786  4.2976073597254257e-04      0
   787  4.2449412624048121e-04      0
   788  4.2050584548589169e-04      0
   789  4.1709234024161373e-04      0
   790  4.0649756005547050e-04      0
   791  3.9254617292751884e-04      0
   792  3.8657924469899068e-04      0
   793  3.8499943736786259e-04      0
   794  3.8177382055798833e-04      0
   795  3.7733277027032455e-04      0
   796  3.7649244677592011e-04      0
   797  3.7409277446850281e-04      0
   798  3.6895132144706012e-04      0
   799  3.6017824716309810e-04      0
   800  3.5331216702738248e-04      0
   801  3.4574686903077813e-04      0
   802  3.3956340210315820e-04      0
   803  3.2537096598417385e-04      0
   804  3.2482132911536711e-04      0
   805  3.2052439496537885e-04      0
   806  3.1764509168346076e-04      0
   807  3.1186962251498725e-04      0
   808  3.0918689002343806e-04      0
   809  3.0755366955909227e-04      0
   810  2.9851710569887228e-04      0
   811  2.9601463873192205e-04      0
   812  2.9478505459639570e-04      0
   813  2.9104569016315268e-04      0
   814  2.9083224491179824e-04      0
   815  2.8413127229026425e-04      0
   816  2.8105638737201762e-04      0
   817  2.7782283480118000e-04      0
   818  2.7356767175967740e-04      0
   819  2.6684051013545315e-04      0
   820  2.6259593942569030e-04      0
   821  2.6043007956786914e-04      0
   822  2.6016465905564503e-04      0
   823  2.5499015266327197e-04      0
   824  2.5165632112282376e-04      0
   825  2.4590681021078589e-04      0
   826  2.3967581021095904e-04      0
   827  2.3056855777567236e-04      0
   828  2.2978744091564380e-04      0
   829  2.2878790943186745e-04      0
   830  2.2837093146120096e-04      0
   831  2.2611124170662827e-04      0
   832  2.2550895776653302e-04      0
   833  2.1882623515575688e-04      0
   834  2.1323093224214431e-04      0
   835  2.0961138655227902e-04      0
   836  2.0901900181358651e-04      0
   837  2.0357870242143170e-04      0
   838  1.9949543343830668e-04      0
   839  1.9152254678832988e-04      0
   840  1.8866594750727891e-04      0
   841  1.8608597217955992e-04      0
   842  1.8406341401618799e-04      0
   843  1.8036574215051372e-04      0
   844  1.7986525700408560e-04      0
   845  1.7753999995361855e-04      0
   846  1.7723401001653569e-04      0
   847  1.7398913970568738e-04      0
   848  1.7316445022676468e-04      0
   849  1.7136851005483808e-04      0
   850  1.7057220207591757e-04      0
   851  1.6716251439566506e-04      0
   852  1.6600877464073246e-04      0
   853  1.6529663907677769e-04      0
   854  1.6269950926220793e-04      0
   855  1.6027989826980228e-04      0
   856  1.5867733643981194e-04      0
   857  1.5292763520779044e-04      0
   858  1.5210543675859675e-04      0
   859  1.5136961473053321e-04      0
   860  1.4996647192173495e-04      0
   861  1.4699506743287322e-04      0
   862  1.4481659247878584e-04      0
   863  1.4270876299126835e-04      0
   864  1.4209565347335603e-04      0
   865  1.4152151285453261e-04      0
   866  1.3931071447007693e-04      0
   867  1.3730428836555923e-04      0
   868  1.3476813567799058e-04      0
   869  1.3425427013097932e-04      0
   870  1.3180451824502848e-04      0
   871  1.3033967863581322e-04      0
   872  1.2773286753166416e-04      0
   873  1.2692160576727833e-04      0
   874  1.2621705987729358e-04      0
   875  1.2411561731118939e-04      0
   876  1.2152652069428228e-04      0
   877  1.2097681844002779e-04      0
   878  1.2021219632120523e-04      0
   879  1.1654203540426029e-04      0
   880  1.1557817966663164e-04      0
   881  1.1487777605976432e-04      0
   882  1.1393799461579256e-04      0
   883  1.1275058482336292e-04      0
   884  1.1209562994079141e-04      0
   885  1.1040714572841762e-04      0
   886  1.0820603600091564e-04      0
   887  1.0754774276306348e-04      0
   888  1.0266422771361644e-04      0
   889  1.0130325672742163e-04      0
   890  9.9835970267795167e-05      0
   891  9.9575761913019961e-05      0
   892  9.9511905582706035e-05      0
   893  9.9102133460356225e-05      0
   894  9.8319262069146229e-05      0
   895  9.8210014925197576e-05      0
   896  9.7685958835922021e-05      0
   897  9.6694548897069730e-05      0
   898  9.5525998357164291e-05      0
   899  9.3828930881104252e-05      0
   900  9.3090633575711526e-05      0
   901  9.2359349001112963e-05      0
   902  9.2120179446842293e-05      0
   903  9.1491814056284183e-05      0
   904  9.0059753528522714e-05      0
   905  8.9490007943311128e-05      0
   906  8.7832159917373352e-05      0
   907  8.7201130030440158e-05      0
   908  8.7110897143219575e-05      0
   909  8.5413319936809200e-05      0
   910  8.3577712109470000e-05      0
   911  8.2470297088738120e-05      0
   912  8.0661586821772712e-05      0
   913  8.0127608303237833e-05      0
   914  7.8522681408911031e-05      0
   915  7.7918180000565040e-05      0
   916  7.7675414645903094e-05      0
   917  7.6859281924366668e-05      0
   918  7.6685848863642885e-05      0
   919  7.5445513103362214e-05      0
   920  7.4899952753063430e-05      0
   921  7.4880226943853197e-05      0
   922  7.2510299026541154e-05      0
   923  7.0625938013474331e-05      0
   924  7.0250738881903863e-05      0
   925  6.9860161806307433e-05      0
   926  6.9030467034943062e-05      0
   927  6.6510018647928225e-05      0
   928  6.5189452004737461e-05      0
   929  6.4496484391163452e-05      0
   930  6.4163917731223415e-05      0
   931  6.3346851383570265e-05      0
   932  6.2740347879874822e-05      0
   933  6.1600126619958069e-05      0
   934  6.1536787701695579e-05      0
   935  6.1402115322283047e-05      0
   936  6.1315545983333541e-05      0
   937  6.1109229831578669e-05      0
   938  5.9715162891133321e-05      0
   939  5.9069981823895453e-05      0
   940  5.8815582403406140e-05      0
   941  5.8269647568628664e-05      0
   942  5.7527331148612288e-05      0
   943  5.7064407721567711e-05      0
   944  5.6850875603760944e-05      0
   945  5.6133711225538397e-05      0
   946  5.5329602677814791e-05      0
   947  5.4260970270683201e-05      0
   948  5.3026279522195358e-05      0
   949  5.2740919499588944e-05      0
   950  5.1247092003641622e-05      0
   951  5.0633177484834014e-05      0
   952  4.9719958922627633e-05      0
   953  4.9272627106715947e-05      0
   954  4.8920255727122752e-05      0
   955  4.8678945006107083e-05      0
   956  4.8162048786787440e-05      0
   957  4.7630177931659874e-05      0
   958  4.6998343003041883e-05      0
   959  4.5678909745824265e-05      0
   960  4.4135656353082551e-05      0
   961  4.3698463611288913e-05      0
   962  4.3350083104039644e-05      0
   963  4.2887604589653641e-05      0
   964  4.2765191412235625e-05      0
   965  4.1659031791178579e-05      0
   966  4.1591259037944078e-05      0
   967  4.0958269568810297e-05      0
   968  4.0654097083378386e-05      0
   969  3.9957352230328153e-05      0
   970  3.9762358497129663e-05      0
   971  3.9612415451309408e-05      0
   972  3.9569154024446274e-05      0
   973  3.9521994333988095e-05      0
   974  3.9145156672003745e-05      0
   975  3.8942393798560500e-05      0
   976  3.7824529693856420e-05      0
   977  3.7107156684686624e-05      0
   978  3.6486648736949681e-05      0
   979  3.6260825219641801e-05      0
   980  3.6100141253156961e-05      0
   981  3.5922730373172640e-05      0
   982  3.5612627243072380e-05      0
   983  3.5323328376167221e-05      0
   984  3.5059144157213826e-05      0
   985  3.4456543150939403e-05      0
   986  3.4104556889264057e-05      0
   987  3.3821641056821810e-05      0
   988  3.3754112298922320e-05      0
   989  3.3137771940513069e-05      0
   990  3.2933524152751108e-05      0
   991  3.2909120997687218e-05      0
   992  3.2493204520117078e-05      0
   993  3.2126609378259262e-05      0
   994  3.1762139341256197e-05      0
   995  3.1572280768242899e-05      0
   996  3.0550549162917035e-05      0
   997  3.0483597924646545e-05      0
   998  3.0346405948347844e-05      0
   999  2.9686735580797079e-05      0
  1000  2.9264805743217145e-05      0
  1001  2.7295735200679425e-05      0
  1002  2.7222823911524832e-05      0
  1003  2.7022342353750173e-05      0
  1004  2.6410474914800899e-05      0
  1005  2.6209842447722266e-05      0
  1006  2.6040254569606160e-05      0
  1007  2.5876960643727547e-05      0
  1008  2.5797595970028055e-05      0
  1009  2.5368321107290600e-05      0
  1010  2.5148583332217203e-05      0
  1011  2.4762376503267854e-05      0
  1012  2.4344879417272652e-05      0
  1013  2.4217207423435868e-05      0
  1014  2.4156304239835480e-05      0
  1015  2.3784286742097146e-05      0
  1016  2.3492609682027958e-05      0
  1017  2.3449436692339826e-05      0
  1018  2.3094893412220424e-05      0
  1019  2.2964398172672252e-05      0
  1020  2.2244003667921411e-05      0
  1021  2.1735130406847756e-05      0
  1022  2.1692487178749119e-05      0
  1023  2.1383460009057828e-05      0
  1024  2.1218934559785336e-05      0
  1025  2.1191360373989009e-05      0
  1026  2.1059331318074907e-05      0
  1027  2.0871984765251387e-05      0
  1028  2.0670565688686889e-05      0
  1029  2.0585950052488371e-05      0
  1030  2.0116984090702951e-05      0
  1031  1.9804051061118582e-05      0
  1032  1.9750111313946940e-05      0
  1033  1.9309423835796101e-05      0
  1034  1.9145456491785010e-05      0
  1035  1.8656782227534020e-05      0
  1036  1.8360533829579168e-05      0
  1037  1.8292997034909685e-05      0
  1038  1.8187759998124980e-05      0
  1039  1.8053052174178519e-05      0
  1040  1.7887960665558171e-05      0
  1041  1.7722948394128175e-05      0
  1042  1.7359231601962727e-05      0
  1043  1.7197396790921461e-05      0
  1044  1.7168717726026712e-05      0
  1045  1.6835893415160013e-05      0
  1046  1.6550838801904975e-05      0
  1047  1.6519243507365722e-05      0
  1048  1.6427724046923773e-05      0
  1049  1.6039092318770758e-05      0
  1050  1.5975150469333498e-05      0
  1051  1.5695591245481290e-05      0
  1052  1.5501808532174297e-05      0
  1053  1.5320685301131132e-05      0
  1054  1.4977087238323020e-05      0
  1055  1.4889226302075723e-05      0
  1056  1.4655252814253569e-05      0
  1057  1.4416908724326619e-05      0
  1058  1.4228812620565283e-05      0
  1059  1.4098321235596186e-05      0
  1060  1.3914347281030148e-05      0
  1061  1.3902470378299172e-05      0
  1062  1.3784970988286913e-05      0
  1063  1.3765281720907808e-05      0
  1064  1.3554197678412508e-05      0
  1065  1.3531122421688209e-05      0
  1066  1.3463009945261718e-05      0
  1067  1.3380150270392859e-05      0
  1068  1.3317071241362393e-05      0
  1069  1.3255013213347831e-05      0
  1070  1.3106345520793379e-05      0
  1071  1.3013337517424525e-05      0
  1072  1.2943389716358239e-05      0
  1073  1.2899548436051410e-05      0
  1074  1.2830055749835549e-05      0
  1075  1.2678638593705089e-05      0
  1076  1.2409275585103070e-05      0
  1077  1.2257485254422568e-05      0
  1078  1.2008248998891133e-05      0
  1079  1.1935055989533395e-05      0
  1080  1.1924009406486318e-05      0
  1081  1.1885612848069278e-05      0
  1082  1.1796910652243585e-05      0
  1083  1.1698662079775025e-05      0
  1084  1.1578395834363679e-05      0
  1085  1.1528199632884900e-05      0
  1086  1.1367564862619530e-05      0
  1087  1.1308022260312907e-05      0
  1088  1.1218451893383991e-05      0
  1089  1.1065564613023398e-05      0
  1090  1.0959637566015016e-05      0
  1091  1.0941416405818156e-05      0
  1092  1.0865667034141065e-05      0
  1093  1.0832273862528838e-05      0
  1094  1.0822423867245384e-05      0
  1095  1.0802332337028078e-05      0
  1096  1.0552498291608933e-05      0
  1097  1.0462432915279836e-05      0
  1098  1.0433781690649318e-05      0
  1099  1.0384825789071624e-05      0
  1100  1.0349242856392897e-05      0
  1101  1.0321245737442010e-05      0
  1102  1.0263248805710457e-05      0
  1103  1.0219497743467561e-05      0
  1104  1.0198613591219068e-05      0
  1105  1.0054681962535500e-05      0
  1106  9.9898436028514867e-06      0
  1107  9.8676122459147825e-06      0
  1108  9.8561250817238788e-06      0
  1109  9.7898340025453242e-06      0
  1110  9.7272987153896315e-06      0
  1111  9.6612194361922847e-06      0
  1112  9.5264573022608545e-06      0
  1113  9.4745051445950844e-06      0
  1114  9.4300748212601354e-06      0
  1115  9.4151452198690047e-06      0
  1116  9.3005287197873534e-06      0
  1117  9.1612248381492067e-06      0
  1118  9.1068785298896297e-06      0
  1119  9.0748955352560383e-06      0
  1120  9.0511006765451512e-06      0
  1121  8.8973480852752435e-06      0
  1122  8.7520395910437767e-06      0
  1123  8.7013314145333646e-06      0
  1124  8.6736880553314110e-06      0
  1125  8.6629495545181068e-06      0
  1126  8.5577958076212607e-06      0
  1127  8.5503764558730455e-06      0
  1128  8.4823667843472921e-06      0
  1129  8.4567862836745444e-06      0
  1130  8.2912864072842880e-06      0
  1131  8.1592857192556883e-06      0
  1132  8.0521809170059621e-06      0
  1133  8.0140865299968771e-06      0
  1134  7.9419874376279551e-06      0
  1135  7.9052108860328607e-06      0
  1136  7.8756785478827973e-06      0
  1137  7.8712344894872195e-06      0
  1138  7.8346759838691849e-06      0
  1139  7.7943427303872464e-06      0
  1140  7.7187153638303941e-06      0
  1141  7.6543343952689839e-06      0
  1142  7.6116202382313053e-06      0
  1143  7.5975630661040321e-06      0
  1144  7.4598907871413970e-06      0
  1145  7.4364994998959557e-06      0
  1146  7.2586854376522586e-06      0
  1147  7.2171790316927128e-06      0
  1148  7.1227779852947335e-06      0
  1149  7.1140544916816019e-06      0
  1150  7.0915059773940124e-06      0
  1151  7.0516561146908439e-06      0
  1152  7.0171151191688709e-06      0
  1153  7.0020875362239724e-06      0
  1154  6.9718557188219021e-06      0
  1155  6.9408095537153836e-06      0
  1156  6.9291668182398579e-06      0
  1157  6.8877642885163517e-06      0
  1158  6.8796801666391421e-06      0
  1159  6.8469861397960810e-06      0
  1160  6.6777204883149949e-06      0
  1161  6.6220316353478611e-06      0
  1162  6.5829987080014055e-06      0
  1163  6.4949435713563587e-06      0
  1164  6.4855304479667094e-06      0
  1165  6.4340864267257535e-06      0
  1166  6.4062578827660145e-06      0
  1167  6.3640123333058697e-06      0
  1168  6.3626882140619002e-06      0
  1169  6.3261998082963834e-06      0
  1170  6.2578691065467371e-06      0
  1171  6.1940250320070080e-06      0
  1172  6.1507953642024851e-06      0
  1173  6.1278016670522613e-06      0
  1174  6.0721982159540226e-06      0
  1175  6.0524126997357043e-06      0
  1176  6.0267210842611810e-06      0
  1177  6.0062786736937009e-06      0
  1178  5.9434661816718250e-06      0
  1179  5.9322748573410101e-06      0
  1180  5.9086178910421901e-06      0
  1181  5.8039804791608760e-06      0
  1182  5.7770422168447203e-06      0
  1183  5.7752615136206541e-06      0
  1184  5.7414433627323940e-06      0
  1185  5.7370008238303544e-06      0
  1186  5.7052876567425052e-06      0
  1187  5.6971704379700887e-06      0
  1188  5.6642046117905890e-06      0
  1189  5.6207414437982717e-06      0
  1190  5.5819940068167784e-06      0
  1191  5.5714186609243205e-06      0
  1192  5.5498918152257737e-06      0
  1193  5.5353259090963128e-06      0
  1194  5.5124238596168164e-06      0
  1195  5.5090374247993352e-06      0
  1196  5.4507709695944998e-06      0
  1197  5.4450068479987047e-06      0
  1198  5.3546342027657294e-06      0
  1199  5.3492791475453626e-06      0
  1200  5.2978757943023016e-06      0
  1201  5.2606150348944170e-06      0
  1202  5.2232774194638420e-06      0
  1203  5.1823675975898947e-06      0
  1204  5.1407352226667164e-06      0
  1205  5.1331535479194725e-06      0
  1206  5.0806374630621461e-06      0
  1207  5.0409441522985778e-06      0
  1208  4.8772972286499102e-06      0
  1209  4.8204102024676816e-06      0
  1210  4.8196768876155747e-06      0
  1211  4.7992673818504390e-06      0
  1212  4.7306302134210019e-06      0
  1213  4.7032687256280066e-06      0
  1214  4.6560428015293064e-06      0
  1215  4.6462456092181621e-06      0
  1216  4.6367642696224490e-06      0
  1217  4.6274372204483403e-06      0
  1218  4.6250369794556870e-06      0
  1219  4.6106825087197470e-06      0
  1220  4.5781570232050880e-06      0
  1221  4.5500634233310059e-06      0
  1222  4.4916361885729160e-06      0
  1223  4.4585893598987291e-06      0
  1224  4.4379317090961612e-06      0
  1225  4.4095453958156109e-06      0
  1226  4.4019144947573326e-06      0
  1227  4.3745442892735631e-06      0
  1228  4.3512909570673648e-06      0
  1229  4.3244681258726542e-06      0
  1230  4.2862092802428515e-06      0
  1231  4.2403077817037015e-06      0
  1232  4.2265958540897041e-06      0
  1233  4.2045102750868415e-06      0
  1234  4.1989993330773680e-06      0
  1235  4.1940943799987436e-06      0
  1236  4.1875450889531960e-06      0
  1237  4.1828138735595320e-06      0
  1238  4.1731371900594502e-06      0
  1239  4.1441878233664794e-06      0
  1240  4.1283679621378510e-06      0
  1241  4.0902723278584244e-06      0
  1242  4.0837633656865166e-06      0
  1243  4.0520979894048580e-06      0
  1244  3.9744573557208625e-06      0
  1245  3.9697669563420248e-06      0
  1246  3.9435120032832648e-06      0
  1247  3.9310040306464917e-06      0
  1248  3.8999899602774430e-06      0
  1249  3.8330887375634106e-06      0
  1250  3.8258946004538368e-06      0
  1251  3.8046576591345698e-06      0
  1252  3.7886817351946513e-06      0
  1253  3.7346031560349441e-06      0
  1254  3.7280284347213559e-06      0
  1255  3.7254288403320508e-06      0
  1256  3.7072068413601821e-06      0
  1257  3.6841054353913995e-06      0
  1258  3.6175025946315486e-06      0
  1259  3.5921921907703112e-06      0
  1260  3.5841995522138000e-06      0
  1261  3.5804810553257471e-06      0
  1262  3.5662804112942015e-06      0
  1263  3.5567974502529594e-06      0
  1264  3.5453772781413185e-06      0
  1265  3.5210214197075056e-06      0
  1266  3.4699646576673758e-06      0
  1267  3.4510578576985762e-06      0
  1268  3.4202712720507420e-06      0
  1269  3.4023212093396291e-06      0
  1270  3.3756023250314200e-06      0
  1271  3.3664491566278806e-06      0
  1272  3.3594199351119159e-06      0
  1273  3.3515025250755754e-06      0
  1274  3.3016450249869312e-06      0
  1275  3.2935533206127900e-06      0
  1276  3.2883216973130428e-06      0
  1277  3.2828491132325295e-06      0
  1278  3.2676071633601238e-06      0
  1279  3.2412830914625693e-06      0
  1280  3.2397301792295722e-06      0
  1281  3.2226433559323691e-06      0
  1282  3.2202713838203531e-06      0
  1283  3.2161173643387995e-06      0
  1284  3.1875348436248738e-06      0
  1285  3.1863056385449118e-06      0
  1286  3.1461571014910150e-06      0
  1287  3.1389961834349609e-06      0
  1288  3.1356413256615903e-06      0
  1289  3.1328888229847554e-06      0
  1290  3.1206395971295763e-06      0
  1291  3.1059088329765757e-06      0
  1292  3.0894739392532030e-06      0
  1293  3.0133219135115670e-06      0
  1294  2.9799661996314175e-06      0
  1295  2.9480993012454690e-06      0
  1296  2.8989836768880189e-06      0
  1297  2.7940403834277710e-06      0
  1298  2.7741049956589381e-06      0
  1299  2.7594152065182564e-06      0
  1300  2.7504047635646148e-06      0
  1301  2.7386710975605764e-06      0
  1302  2.7361390529933746e-06      0
  1303  2.5968571221345941e-06      0
  1304  2.5883844003963956e-06      0
  1305  2.5838765463577954e-06      0
  1306  2.5727267393242146e-06      0
  1307  2.5260333489217699e-06      0
  1308  2.4612633866673591e-06      0
  1309  2.4533560948970700e-06      0
  1310  2.4345720997621989e-06      0
  1311  2.4064023497125947e-06      0
  1312  2.3757772702994047e-06      0
  1313  2.3644131977683170e-06      0
  1314  2.3557953155380006e-06      0
  1315  2.3154958519076335e-06      0
  1316  2.3080102656005828e-06      0
  1317  2.2020844383584437e-06      0
  1318  2.1873756420969937e-06      0
  1319  2.1626305155665715e-06      0
  1320  2.1585702666361945e-06      0
  1321  2.1450578270197791e-06      0
  1322  2.1147783927246770e-06      0
  1323  2.1130242766423694e-06      0
  1324  2.1061029018740070e-06      0
  1325  2.0806651443050915e-06      0
  1326  2.0796037356926452e-06      0
  1327  2.0572891883308802e-06      0
  1328  2.0521718935254739e-06      0
  1329  2.0358051507445817e-06      0
  1330  2.0139156522528189e-06      0
  1331  1.9863517376102465e-06      0
  1332  1.9811212725496228e-06      0
  1333  1.9420184512717145e-06      0
  1334  1.9353758919146635e-06      0
  1335  1.9216402298306688e-06      0
  1336  1.8871943927464763e-06      0
  1337  1.8611639633346838e-06      0
  1338  1.8458565598172299e-06      0
  1339  1.8079446174277858e-06      0
  1340  1.8053678174915463e-06      0
  1341  1.7991826198188124e-06      0
  1342  1.7828331896521373e-06      0
  1343  1.7749939709736981e-06      0
  1344  1.7516820617903003e-06      0
  1345  1.7474677286998517e-06      0
  1346  1.7420486068005221e-06      0
  1347  1.7135997278842193e-06      0
  1348  1.7092680333432983e-06      0
  1349  1.6871231767699800e-06      0
  1350  1.6838867882454035e-06      0
  1351  1.6796010065837550e-06      0
  1352  1.6741963983628309e-06      0
  1353  1.6605044587950303e-06      0
  1354  1.6441384595000198e-06      0
  1355  1.6211495572084789e-06      0
  1356  1.5939791624031230e-06      0
  1357  1.5930471187928989e-06      0
  1358  1.5879735273667857e-06      0
  1359  1.5847652824245703e-06      0
  1360  1.5809111655763366e-06      0
  1361  1.5737900571471441e-06      0
  1362  1.5622018648508565e-06      0
  1363  1.5592104745022655e-06      0
  1364  1.5557241657653219e-06      0
  1365  1.5326960245510830e-06      0
  1366  1.5047000050868519e-06      0
  1367  1.5028127270303862e-06      0
  1368  1.4946813659559088e-06      0
  1369  1.4685634002092428e-06      0
  1370  1.4469107355413544e-06      0
  1371  1.4461144485814787e-06      0
  1372  1.4416559521079266e-06      0
  1373  1.4069931167523176e-06      0
  1374  1.4022692062651550e-06      0
  1375  1.3934982851265331e-06      0
  1376  1.3921916713547727e-06      0
  1377  1.3905671504264558e-06      0
  1378  1.3775539751595467e-06      0
  1379  1.3514104597559399e-06      0
  1380  1.3333070612495665e-06      0
  1381  1.3268345453891801e-06      0
  1382  1.3196672429025299e-06      0
  1383  1.2994388026780579e-06      0
  1384  1.2905682946875504e-06      0
  1385  1.2871569707717272e-06      0
  1386  1.2826812475578411e-06      0
  1387  1.2804541350312469e-06      0
  1388  1.2712878261239951e-06      0
  1389  1.2709985123363723e-06      0
  1390  1.2688472371923336e-06      0
  1391  1.2480561139740903e-06      0
  1392  1.2450674738135205e-06      0
  1393  1.2251110613012326e-06      0
  1394  1.2090257403673088e-06      0
  1395  1.1853423588167460e-06      0
  1396  1.1691295159328365e-06      0
  1397  1.1405123429804697e-06      0
  1398  1.1384795462254737e-06      0
  1399  1.1316802946499311e-06      0
  1400  1.1223779264405524e-06      0
  1401  1.1195305351291538e-06      0
  1402  1.1153977738901539e-06      0
  1403  1.1007590135432651e-06      0
  1404  1.0963642126598128e-06      0
  1405  1.0942730203697775e-06      0
  1406  1.0809347145818564e-06      0
  1407  1.0732113341394457e-06      0
  1408  1.0706288841838372e-06      0
  1409  1.0700396377520416e-06      0
  1410  1.0698437316146078e-06      0
  1411  1.0652692542668087e-06      0
  1412  1.0624403876528098e-06      0
  1413  1.0548684373550305e-06      0
  1414  1.0470524317746832e-06      0
  1415  1.0387463494803306e-06      0
  1416  1.0350031781442405e-06      0
  1417  1.0301009397333522e-06      0
  1418  1.0292084093350411e-06      0
  1419  1.0204014860624667e-06      0
  1420  1.0112097243086083e-06      0
  1421  9.9863802952875486e-07      0
  1422  9.9066297505211068e-07      0
  1423  9.8656298762580689e-07      0
  1424  9.8112169877513124e-07      0
  1425  9.7361610781943192e-07      0
  1426  9.6942019772089585e-07      0
  1427  9.6683827528988520e-07      0
  1428  9.6237789286896935e-07      0
  1429  9.5023050406391132e-07      0
  1430  9.4605218203738359e-07      0
  1431  9.4458558714567500e-07      0
  1432  9.4417976978405497e-07      0
  1433  9.3727232853759223e-07      0
  1434  9.3555927075393783e-07      0
  1435  9.1892590311621901e-07      0
  1436  9.1203259693586954e-07      0
  1437  9.1047513186994784e-07      0
  1438  9.0439674633750062e-07      0
  1439  8.8845476060559494e-07      0
  1440  8.8673173026089136e-07      0
  1441  8.8567414541475896e-07      0
  1442  8.8186133379693328e-07      0
  1443  8.7981555922385401e-07      0
  1444  8.7826690643810676e-07      0
  1445  8.7203698237824434e-07      0
  1446  8.6745570700306669e-07      0
  1447  8.6691848102289110e-07      0
  1448  8.6197863883851918e-07      0
  1449  8.5822007569893016e-07      0
  1450  8.5765540892005808e-07      0
  1451  8.5428083723824968e-07      0
  1452  8.4974232247004790e-07      0
  1453  8.4584288311705290e-07      0
  1454  8.4563497759612393e-07      0
  1455  8.3680798900945664e-07      0
  1456  8.3663702207082360e-07      0
  1457  8.3169064912632584e-07      0
  1458  8.2700194073147143e-07      0
  1459  8.2511470951704102e-07      0
  1460  8.2259832068087559e-07      0
  1461  8.2170018613343664e-07      0
  1462  8.1588582960566831e-07      0
  1463  8.1556217614438141e-07      0
  1464  8.1379752067442939e-07      0
  1465  8.0955794836495164e-07      0
  1466  8.0699115914705484e-07      0
  1467  8.0515982839113197e-07      0
  1468  8.0276981294453294e-07      0
  1469  8.0154068941463838e-07      0
  1470  7.9938768104377701e-07      0
  1471  7.8669196480174632e-07      0
  1472  7.8381653760946591e-07      0
  1473  7.7945382502946935e-07      0
  1474  7.7617334635766523e-07      0
  1475  7.7210590483393550e-07      0
  1476  7.7117742549168291e-07      0
  1477  7.5019152801549118e-07      0
  1478  7.4139686196181613e-07      0
  1479  7.3771241676193354e-07      0
  1480  7.3219513000610178e-07      0
  1481  7.3167230392147489e-07      0
  1482  7.2177647577689186e-07      0
  1483  7.1960236483285770e-07      0
  1484  7.0835154848534593e-07      0
  1485  7.0574720605915742e-07      0
  1486  7.0061765434600766e-07      0
  1487  6.9771445387301401e-07      0
  1488  6.8459251712599365e-07      0
  1489  6.8087284866664552e-07      0
  1490  6.7852180919723709e-07      0
  1491  6.7403034869918388e-07      0
  1492  6.6658660432779138e-07      0
  1493  6.5937866313610982e-07      0
  1494  6.5414465024664253e-07      0
  1495  6.4986186508166632e-07      0
  1496  6.4984267512349911e-07      0
  1497  6.4360006498540212e-07      0
  1498  6.3581428354294627e-07      0
  1499  6.1939664222826759e-07      0
  1500  6.1740219679946965e-07      0
  1501  6.1372851376449110e-07      0
  1502  6.1290949069624213e-07      0
  1503  6.0762782687523792e-07      0
  1504  5.9501562458451674e-07      0
  1505  5.9436482884113281e-07      0
  1506  5.8914470286130498e-07      0
  1507  5.8151459621833944e-07      0
  1508  5.8009666191938070e-07      0
  1509  5.7124559024643050e-07      0
  1510  5.6829798006109331e-07      0
  1511  5.6334443823213067e-07      0
  1512  5.6072413450829555e-07      0
  1513  5.5229892599771239e-07      0
  1514  5.5005081464108305e-07      0
  1515  5.4394404674539979e-07      0
  1516  5.3790301862033740e-07      0
  1517  5.3310267866261450e-07      0
  1518  5.2713271903186453e-07      0
  1519  5.2527353931579169e-07      0
  1520  5.2113177751045853e-07      0
  1521  5.1861120649788680e-07      0
  1522  4.9783797746974534e-07      0
  1523  4.9580772773439721e-07      0
  1524  4.9401236628657361e-07      0
  1525  4.9254471704694601e-07      0
  1526  4.9165049817762015e-07      0
  1527  4.8987651295516612e-07      0
  1528  4.8233019376827473e-07      0
  1529  4.6669010719014902e-07      0
  1530  4.6081614919969260e-07      0
  1531  3.9515622216622207e-07      0
  1532  3.9415936838461713e-07      0
  1533  3.7751743021761394e-07      0
  1534  3.6155132189864243e-07      0


==> inc/plotdata/robustness_eigvals/Srand4_viscDrMagn6_l4_PCxS_newsol.txt <==
number  eigenvalue              label
     0  9.7218306551490997e+01      2
     1  2.5525860322489866e+01      2
     2  1.6716319679354189e+01      2
     3  1.1861830336241470e+01      2
     4  1.1608182975641515e+01      2
     5  1.0200869034675121e+01      2
     6  1.0013624503431872e+01      2
     7  8.5143432800404764e+00      2
     8  8.0582460832764404e+00      2
     9  7.8115879448884789e+00      2
    10  7.1869908689786994e+00      2
    11  6.7957686650323748e+00      2
    12  6.3706468010707020e+00      2
    13  6.0703023339566347e+00      2
    14  5.8721697127673860e+00      2
    15  5.7982354958057769e+00      2
    16  5.6347425492316034e+00      2
    17  5.4709613768599841e+00      2
    18  5.2145397870418169e+00      2
    19  5.0197690692198114e+00      2
    20  4.9487038825952734e+00      2
    21  4.8574900482746246e+00      2
    22  4.7712882696347574e+00      2
    23  4.6856753586438904e+00      2
    24  4.6485017331269711e+00      2
    25  4.4558962346665316e+00      2
    26  4.3917636738824273e+00      2
    27  4.2648883217516644e+00      2
    28  4.1941244195170126e+00      2
    29  4.1548755763673331e+00      2
    30  4.0694914319795936e+00      2
    31  4.0348189699388195e+00      2
    32  3.9606290879601871e+00      2
    33  3.9012720341928953e+00      2
    34  3.8788225366171560e+00      2
    35  3.8527510491499455e+00      2
    36  3.8066796382626324e+00      2
    37  3.7627741952872364e+00      2
    38  3.7505994540067080e+00      2
    39  3.7264955360049754e+00      2
    40  3.7062397123948205e+00      2
    41  3.6773024762217399e+00      2
    42  3.6655988335449052e+00      2
    43  3.6387710696296454e+00      2
    44  3.6190471634611008e+00      2
    45  3.5963635637219999e+00      2
    46  3.5626542152228451e+00      2
    47  3.5238670882134775e+00      2
    48  3.4805914198103283e+00      2
    49  3.4341098202129823e+00      2
    50  3.4059179851529118e+00      2
    51  3.3593601504550450e+00      2
    52  3.3503872912797990e+00      2
    53  3.3431575970666452e+00      2
    54  3.3289706336365836e+00      2
    55  3.3099284426560645e+00      2
    56  3.3005887909773741e+00      2
    57  3.2868270040301861e+00      2
    58  3.2593648676812554e+00      2
    59  3.2492966165201702e+00      2
    60  3.2302593067662357e+00      2
    61  3.1954165222054494e+00      2
    62  3.1879876893529029e+00      2
    63  3.1644120556742670e+00      2
    64  3.1363547441895236e+00      2
    65  3.1184496156539776e+00      2
    66  3.0926541705309796e+00      2
    67  3.0628201082243236e+00      2
    68  3.0519385084736292e+00      2
    69  3.0414501935144935e+00      2
    70  3.0366375724080985e+00      2
    71  3.0179304764472810e+00      2
    72  3.0044807396626756e+00      2
    73  2.9808463616641721e+00      2
    74  2.9600121073144274e+00      2
    75  2.9478558719377901e+00      2
    76  2.9292124593748556e+00      2
    77  2.9152461101463749e+00      2
    78  2.9058059550799515e+00      2
    79  2.8878699727838124e+00      2
    80  2.8800046024988446e+00      2
    81  2.8774486682624079e+00      2
    82  2.8511620557819368e+00      2
    83  2.8302648056437132e+00      2
    84  2.8074761421049446e+00      2
    85  2.7989564417141626e+00      2
    86  2.7861929767280862e+00      2
    87  2.7581688509472726e+00      2
    88  2.7525809526427389e+00      2
    89  2.7402214894869754e+00      2
    90  2.7338795294067140e+00      2
    91  2.7102207284817861e+00      2
    92  2.6992215709672069e+00      2
    93  2.6899547132157320e+00      2
    94  2.6785805641907627e+00      2
    95  2.6763492624331184e+00      2
    96  2.6604059765260946e+00      2
    97  2.6461875988824040e+00      2
    98  2.6406382352327760e+00      2
    99  2.6323629598710223e+00      2
   100  2.6214572300737173e+00      2
   101  2.6102042790255382e+00      2
   102  2.6045500786775131e+00      2
   103  2.6006036290258190e+00      2
   104  2.5892294438380725e+00      2
   105  2.5749447180506650e+00      2
   106  2.5611029217078669e+00      2
   107  2.5499909422354863e+00      2
   108  2.5405265401157848e+00      2
   109  2.5293668994932443e+00      2
   110  2.5186069710593233e+00      2
   111  2.5048207169351113e+00      2
   112  2.4929857602520160e+00      2
   113  2.4870131155181183e+00      2
   114  2.4797964431864834e+00      2
   115  2.4681102303031470e+00      2
   116  2.4574123876119964e+00      2
   117  2.4523301969148772e+00      2
   118  2.4519011611734678e+00      2
   119  2.4437154381167558e+00      2
   120  2.4325790964970126e+00      2
   121  2.4302026166347068e+00      2
   122  2.4114097737645674e+00      2
   123  2.4073881239011503e+00      2
   124  2.3969764672044533e+00      2
   125  2.3865602064010503e+00      2
   126  2.3818942931588225e+00      2
   127  2.3746541708159490e+00      2
   128  2.3717569532179850e+00      2
   129  2.3662214192089670e+00      2
   130  2.3614463351375821e+00      2
   131  2.3601139759184679e+00      2
   132  2.3506931110356359e+00      2
   133  2.3433175747755186e+00      2
   134  2.3398047242894680e+00      2
   135  2.3346450266984347e+00      2
   136  2.3274819029212632e+00      2
   137  2.3146380671198514e+00      2
   138  2.3032724606638184e+00      2
   139  2.2964787685247705e+00      2
   140  2.2881494608399828e+00      2
   141  2.2832580636632316e+00      2
   142  2.2798514273194219e+00      2
   143  2.2725048115142052e+00      2
   144  2.2698981819689714e+00      2
   145  2.2636287536490882e+00      2
   146  2.2534903300611284e+00      2
   147  2.2411701499434651e+00      2
   148  2.2357889786173395e+00      2
   149  2.2289497632677460e+00      2
   150  2.2252243917897001e+00      2
   151  2.2236290385999400e+00      2
   152  2.2165582648686608e+00      2
   153  2.2036202369694657e+00      2
   154  2.2010762984081853e+00      2
   155  2.1940720353614132e+00      2
   156  2.1863427754230869e+00      2
   157  2.1795326612149721e+00      2
   158  2.1774846599652209e+00      2
   159  2.1706489191664891e+00      2
   160  2.1678608438923024e+00      2
   161  2.1659033948459521e+00      2
   162  2.1638581159795351e+00      2
   163  2.1618653824956602e+00      2
   164  2.1580027956747685e+00      2
   165  2.1500268315588595e+00      2
   166  2.1363312222723572e+00      2
   167  2.1323940610362406e+00      2
   168  2.1261258486329813e+00      2
   169  2.1250748376603146e+00      2
   170  2.1170383443948637e+00      2
   171  2.1145227240856075e+00      2
   172  2.1108889122748553e+00      2
   173  2.0977990679101941e+00      2
   174  2.0959823501663615e+00      2
   175  2.0931400623519751e+00      2
   176  2.0883936686928171e+00      2
   177  2.0811015653295013e+00      2
   178  2.0779026881355196e+00      2
   179  2.0739620618275332e+00      2
   180  2.0672276695694709e+00      2
   181  2.0615233288876160e+00      2
   182  2.0548644701261982e+00      2
   183  2.0536602837757729e+00      2
   184  2.0503417220985920e+00      2
   185  2.0453740731728982e+00      2
   186  2.0416249610319777e+00      2
   187  2.0360010379378934e+00      2
   188  2.0349811157811151e+00      2
   189  2.0295680763702855e+00      2
   190  2.0244256262239766e+00      2
   191  2.0198223864730407e+00      2
   192  2.0162819902184408e+00      2
   193  2.0135076614126715e+00      2
   194  2.0083676404711683e+00      2
   195  2.0038757090684225e+00      2
   196  2.0007947359308882e+00      2
   197  1.9962977316166877e+00      2
   198  1.9920913027435239e+00      2
   199  1.9909421115577142e+00      2
   200  1.9895014460497775e+00      2
   201  1.9711979902222503e+00      2
   202  1.9698535533523787e+00      2
   203  1.9670664146394559e+00      2
   204  1.9578573359097939e+00      2
   205  1.9564433793326512e+00      2
   206  1.9550512751804912e+00      2
   207  1.9510555790667083e+00      2
   208  1.9489725976761003e+00      2
   209  1.9423623583673781e+00      2
   210  1.9412686994429855e+00      2
   211  1.9357711690088728e+00      2
   212  1.9342871739110978e+00      2
   213  1.9294510634445505e+00      2
   214  1.9255319200348413e+00      2
   215  1.9243679558789872e+00      2
   216  1.9217435975242083e+00      2
   217  1.9155693501372761e+00      2
   218  1.9113785866169564e+00      2
   219  1.9060811015086820e+00      2
   220  1.9022190977588409e+00      2
   221  1.9000211975386829e+00      2
   222  1.8912314528193575e+00      2
   223  1.8867030675645291e+00      2
   224  1.8857813479699688e+00      2
   225  1.8839255127547296e+00      2
   226  1.8783296194404349e+00      2
   227  1.8758950868592541e+00      2
   228  1.8710786505643620e+00      2
   229  1.8690347723854510e+00      2
   230  1.8661068798653930e+00      2
   231  1.8620723915747168e+00      2
   232  1.8604177506335302e+00      2
   233  1.8557813974942525e+00      2
   234  1.8509567056645824e+00      2
   235  1.8496960092913939e+00      2
   236  1.8462274242363259e+00      2
   237  1.8432712957913415e+00      2
   238  1.8406364249997345e+00      2
   239  1.8380693423243362e+00      2
   240  1.8358614916783922e+00      2
   241  1.8322334877247233e+00      2
   242  1.8275257225595976e+00      2
   243  1.8225558837984870e+00      2
   244  1.8210190657319676e+00      2
   245  1.8175812275407086e+00      2
   246  1.8093843735836248e+00      2
   247  1.8084587553398175e+00      2
   248  1.8026178717078976e+00      2
   249  1.7990566930454392e+00      2
   250  1.7981205664528443e+00      2
   251  1.7917932929790148e+00      2
   252  1.7852962846152451e+00      2
   253  1.7832461977446463e+00      2
   254  1.7806950782928581e+00      2
   255  1.7780096061017816e+00      2
   256  1.7734310783713545e+00      2
   257  1.7709730953877836e+00      2
   258  1.7682576005728186e+00      2
   259  1.7681323360047447e+00      2
   260  1.7648559390620178e+00      2
   261  1.7617968242431767e+00      2
   262  1.7587510554625938e+00      2
   263  1.7583766436404400e+00      2
   264  1.7528896497813442e+00      2
   265  1.7492479212890499e+00      2
   266  1.7485689620102227e+00      2
   267  1.7458231111515234e+00      2
   268  1.7406883035136191e+00      2
   269  1.7358660143433167e+00      2
   270  1.7345523776101588e+00      2
   271  1.7297137948267516e+00      2
   272  1.7263426280136465e+00      2
   273  1.7219844366327495e+00      2
   274  1.7208275522834113e+00      2
   275  1.7174143429435824e+00      2
   276  1.7158238316697378e+00      2
   277  1.7117441859676483e+00      2
   278  1.7098963806268828e+00      2
   279  1.7082712838634488e+00      2
   280  1.7041959958440540e+00      2
   281  1.7004976985173710e+00      2
   282  1.6996005658454403e+00      2
   283  1.6977763351664179e+00      2
   284  1.6950768697922980e+00      2
   285  1.6924941583797448e+00      2
   286  1.6907215024300353e+00      2
   287  1.6859405629722553e+00      2
   288  1.6844476743286598e+00      2
   289  1.6802439910697011e+00      2
   290  1.6789235139254093e+00      2
   291  1.6766741637208105e+00      2
   292  1.6731297015313054e+00      2
   293  1.6720834339716066e+00      2
   294  1.6699236558011319e+00      2
   295  1.6670700728387648e+00      2
   296  1.6653527709523155e+00      2
   297  1.6631086595787794e+00      2
   298  1.6604761849521561e+00      2
   299  1.6594153992477181e+00      2
   300  1.6575264752298355e+00      2
   301  1.6537375174243552e+00      2
   302  1.6508653026044542e+00      2
   303  1.6500360113849071e+00      2
   304  1.6458098387632210e+00      2
   305  1.6434549818631286e+00      2
   306  1.6423082114381944e+00      2
   307  1.6404715050659544e+00      2
   308  1.6382049438918307e+00      2
   309  1.6356687544613824e+00      2
   310  1.6342022347684633e+00      2
   311  1.6336562608815122e+00      2
   312  1.6310061243866427e+00      2
   313  1.6284404188737280e+00      2
   314  1.6268788367003795e+00      2
   315  1.6236506048664576e+00      2
   316  1.6226649676755085e+00      2
   317  1.6210013108482615e+00      2
   318  1.6196805330447541e+00      2
   319  1.6179447309194310e+00      2
   320  1.6166921367469156e+00      2
   321  1.6150190857702911e+00      2
   322  1.6117385437831013e+00      2
   323  1.6111351344928337e+00      2
   324  1.6062950242401526e+00      2
   325  1.6058169082524942e+00      2
   326  1.6028630309551308e+00      2
   327  1.6022586990582597e+00      2
   328  1.6001169340949326e+00      2
   329  1.5986215181810044e+00      2
   330  1.5951929138989553e+00      2
   331  1.5943641234911901e+00      2
   332  1.5935173735559327e+00      2
   333  1.5899674700437969e+00      2
   334  1.5884864468336906e+00      2
   335  1.5860979900560510e+00      2
   336  1.5858220702029080e+00      2
   337  1.5841778703801874e+00      2
   338  1.5818634242331444e+00      2
   339  1.5811328175701269e+00      2
   340  1.5787863324655826e+00      2
   341  1.5767722911908426e+00      2
   342  1.5736501411469632e+00      2
   343  1.5730826810287883e+00      2
   344  1.5708045793804819e+00      2
   345  1.5686294288414215e+00      2
   346  1.5679603582766668e+00      2
   347  1.5662096045193721e+00      2
   348  1.5651008682483782e+00      2
   349  1.5646479005686285e+00      2
   350  1.5620487889107650e+00      2
   351  1.5606717074346719e+00      2
   352  1.5577200093402106e+00      2
   353  1.5572466279702886e+00      2
   354  1.5556944046632990e+00      2
   355  1.5541426642245888e+00      2
   356  1.5529752722991479e+00      2
   357  1.5486440623630147e+00      2
   358  1.5484297258311712e+00      2
   359  1.5456839360558245e+00      2
   360  1.5440830523028883e+00      2
   361  1.5435770783006999e+00      2
   362  1.5404643562708777e+00      2
   363  1.5395210846971719e+00      2
   364  1.5358413618440090e+00      2
   365  1.5356751557378236e+00      2
   366  1.5345009523654696e+00      2
   367  1.5334480122068770e+00      2
   368  1.5308392416057852e+00      2
   369  1.5297891925079077e+00      2
   370  1.5280288779047373e+00      2
   371  1.5278814876105906e+00      2
   372  1.5265998988217597e+00      2
   373  1.5257845035350839e+00      2
   374  1.5245968547834015e+00      2
   375  1.5218821651228913e+00      2
   376  1.5211514969297515e+00      2
   377  1.5200317410158395e+00      2
   378  1.5173768709566569e+00      2
   379  1.5153122881254526e+00      2
   380  1.5138836461078955e+00      2
   381  1.5126118952546799e+00      2
   382  1.5109165758111911e+00      2
   383  1.5088002069626072e+00      2
   384  1.5076188545727673e+00      2
   385  1.5037032576414935e+00      2
   386  1.5033353733996526e+00      2
   387  1.5020218741369256e+00      2
   388  1.5007332564149123e+00      2
   389  1.4994901053278229e+00      2
   390  1.4982262862086762e+00      2
   391  1.4966250100212952e+00      2
   392  1.4949330769139699e+00      2
   393  1.4923257729625568e+00      2
   394  1.4911565008716634e+00      2
   395  1.4904841204725146e+00      2
   396  1.4872498048404104e+00      2
   397  1.4863609642211664e+00      2
   398  1.4855430082679839e+00      2
   399  1.4843425784348192e+00      2
   400  1.4837753568834213e+00      2
   401  1.4800664533352870e+00      2
   402  1.4793093776239097e+00      2
   403  1.4779752168477098e+00      2
   404  1.4768586257028957e+00      2
   405  1.4762810373681843e+00      2
   406  1.4742116993698338e+00      2
   407  1.4731042916832668e+00      2
   408  1.4718940755627457e+00      2
   409  1.4702615192861046e+00      2
   410  1.4687143542965857e+00      2
   411  1.4682644573832488e+00      2
   412  1.4668633785111793e+00      2
   413  1.4661160193075999e+00      2
   414  1.4632487314766711e+00      2
   415  1.4625586184651755e+00      2
   416  1.4608325348939195e+00      2
   417  1.4579182961293857e+00      2
   418  1.4574967158893861e+00      2
   419  1.4554717985349230e+00      2
   420  1.4544695216901034e+00      2
   421  1.4536059546137614e+00      2
   422  1.4533049075655906e+00      2
   423  1.4522272793889361e+00      2
   424  1.4502552508453528e+00      2
   425  1.4493836278907923e+00      2
   426  1.4488301367321208e+00      2
   427  1.4480127923510591e+00      2
   428  1.4472015514231937e+00      2
   429  1.4446623468182382e+00      2
   430  1.4429060662950293e+00      2
   431  1.4424526759246048e+00      2
   432  1.4415095308218100e+00      2
   433  1.4395947634705915e+00      2
   434  1.4384587036651120e+00      2
   435  1.4373281498805843e+00      2
   436  1.4368319785055939e+00      2
   437  1.4350075840010452e+00      2
   438  1.4343803779700315e+00      2
   439  1.4328099446377962e+00      2
   440  1.4316560036537458e+00      2
   441  1.4304167776152075e+00      2
   442  1.4293762655368381e+00      2
   443  1.4285924688910192e+00      2
   444  1.4271512380543840e+00      2
   445  1.4261445534502313e+00      2
   446  1.4245439537057614e+00      2
   447  1.4227450169768190e+00      2
   448  1.4217483839291150e+00      2
   449  1.4198151275335245e+00      2
   450  1.4196243461254208e+00      2
   451  1.4185585754887136e+00      2
   452  1.4178944654754655e+00      2
   453  1.4171047397718699e+00      2
   454  1.4162735113730607e+00      2
   455  1.4151451028057322e+00      2
   456  1.4145148376556584e+00      2
   457  1.4134753899879160e+00      2
   458  1.4127867134039445e+00      2
   459  1.4115705698914707e+00      2
   460  1.4107254512276273e+00      2
   461  1.4078131422355371e+00      2
   462  1.4072437983349280e+00      2
   463  1.4056126524708206e+00      2
   464  1.4040304365287928e+00      2
   465  1.4033100287496152e+00      2
   466  1.4028428602343810e+00      2
   467  1.4006755382879115e+00      2
   468  1.4000602319888074e+00      2
   469  1.3991600505965287e+00      2
   470  1.3987615090604304e+00      2
   471  1.3974701180030611e+00      2
   472  1.3959576028290843e+00      2
   473  1.3941271198105942e+00      2
   474  1.3931122342287314e+00      2
   475  1.3923022260064271e+00      2
   476  1.3904902818205147e+00      2
   477  1.3881256560076662e+00      2
   478  1.3870687968146351e+00      2
   479  1.3855980421807856e+00      2
   480  1.3847934849989272e+00      2
   481  1.3837922825808637e+00      2
   482  1.3825788301747512e+00      2
   483  1.3822323263061751e+00      2
   484  1.3799435805650198e+00      2
   485  1.3789787023609328e+00      2
   486  1.3787296700674008e+00      2
   487  1.3779036234948427e+00      2
   488  1.3764402396086259e+00      2
   489  1.3752475089618885e+00      2
   490  1.3728920380221823e+00      2
   491  1.3725501986328905e+00      2
   492  1.3717298270606804e+00      2
   493  1.3712284050550527e+00      2
   494  1.3704308776106624e+00      2
   495  1.3693332431262226e+00      2
   496  1.3681693150535539e+00      2
   497  1.3673822761812455e+00      2
   498  1.3658284317727487e+00      2
   499  1.3649302778340644e+00      2
   500  1.3642118131742256e+00      2
   501  1.3622980661764459e+00      2
   502  1.3612388470425347e+00      2
   503  1.3596639786674591e+00      2
   504  1.3581241521877652e+00      2
   505  1.3576147357032982e+00      2
   506  1.3557034017332268e+00      2
   507  1.3541111479268586e+00      2
   508  1.3537798650488100e+00      2
   509  1.3533139178813121e+00      2
   510  1.3514988797685090e+00      2
   511  1.3502580912866835e+00      2
   512  1.3493506822927575e+00      2
   513  1.3477184203763553e+00      2
   514  1.3471161753579017e+00      2
   515  1.3465688094647053e+00      2
   516  1.3448540320342790e+00      2
   517  1.3438314620243668e+00      2
   518  1.3430495483485807e+00      2
   519  1.3421293190177415e+00      2
   520  1.3410329679038149e+00      2
   521  1.3400940036664584e+00      2
   522  1.3388926114290516e+00      2
   523  1.3380863023866030e+00      2
   524  1.3374924670290484e+00      2
   525  1.3373046857496214e+00      2
   526  1.3366621052822822e+00      2
   527  1.3357683471943069e+00      2
   528  1.3347437703168701e+00      2
   529  1.3330574275048006e+00      2
   530  1.3324348804740811e+00      2
   531  1.3320931740944737e+00      2
   532  1.3311763160002121e+00      2
   533  1.3294480360773857e+00      2
   534  1.3287509699998536e+00      2
   535  1.3276136655278130e+00      2
   536  1.3271409786994144e+00      2
   537  1.3262623201021810e+00      2
   538  1.3249715025702107e+00      2
   539  1.3224038110364771e+00      2
   540  1.3222713167744857e+00      2
   541  1.3206718576024958e+00      2
   542  1.3201556561851548e+00      2
   543  1.3189680926791056e+00      2
   544  1.3183308362167381e+00      2
   545  1.3172862609469405e+00      2
   546  1.3164306988248440e+00      2
   547  1.3162751253218636e+00      2
   548  1.3149723287888062e+00      2
   549  1.3138388148814413e+00      2
   550  1.3124353381911888e+00      2
   551  1.3113343013538246e+00      2
   552  1.3109365302630029e+00      2
   553  1.3096556795851453e+00      2
   554  1.3088474333056725e+00      2
   555  1.3073378800844506e+00      2
   556  1.3068407097055259e+00      2
   557  1.3058680973125534e+00      2
   558  1.3054824357979555e+00      2
   559  1.3045029496523552e+00      2
   560  1.3037055935485216e+00      2
   561  1.3024003361694900e+00      2
   562  1.3004615722548836e+00      2
   563  1.2998136837131866e+00      2
   564  1.2987483499548564e+00      2
   565  1.2979883676842818e+00      2
   566  1.2961184358936770e+00      2
   567  1.2954804911999622e+00      2
   568  1.2948143347108640e+00      2
   569  1.2942514107575742e+00      2
   570  1.2934556567494269e+00      2
   571  1.2924825362252375e+00      2
   572  1.2917137971095041e+00      2
   573  1.2903638443069863e+00      2
   574  1.2902314097842595e+00      2
   575  1.2886201310630994e+00      2
   576  1.2876940294054882e+00      2
   577  1.2867221054847480e+00      2
   578  1.2852840564890080e+00      2
   579  1.2841729437275502e+00      2
   580  1.2832339615179711e+00      2
   581  1.2825634406474449e+00      2
   582  1.2811847627121091e+00      2
   583  1.2801766277766014e+00      2
   584  1.2786423192335772e+00      2
   585  1.2784393376220626e+00      2
   586  1.2774422264290308e+00      2
   587  1.2766900011299183e+00      2
   588  1.2764186758279019e+00      2
   589  1.2740302420819587e+00      2
   590  1.2731618212013680e+00      2
   591  1.2729388943961408e+00      2
   592  1.2717899292413584e+00      2
   593  1.2699973125692432e+00      2
   594  1.2691659936038031e+00      2
   595  1.2687728912569141e+00      2
   596  1.2672168662694230e+00      2
   597  1.2670574979244951e+00      2
   598  1.2647971271167648e+00      2
   599  1.2633641772814916e+00      2
   600  1.2628259076248227e+00      2
   601  1.2622880155633969e+00      2
   602  1.2616553194019027e+00      2
   603  1.2609930477409517e+00      2
   604  1.2581389756717747e+00      2
   605  1.2575465156051360e+00      2
   606  1.2562378912280927e+00      2
   607  1.2552745316012972e+00      2
   608  1.2541692356261069e+00      2
   609  1.2537080640709020e+00      2
   610  1.2530421933920779e+00      2
   611  1.2523174236667129e+00      2
   612  1.2518241846958742e+00      2
   613  1.2512832886053968e+00      2
   614  1.2491419343068759e+00      2
   615  1.2486787103252543e+00      2
   616  1.2475496199270553e+00      2
   617  1.2463136535307890e+00      2
   618  1.2460577720511334e+00      2
   619  1.2455171447117692e+00      2
   620  1.2448879934467691e+00      2
   621  1.2443109680965172e+00      2
   622  1.2429397751363491e+00      2
   623  1.2419147718260066e+00      2
   624  1.2411662085752861e+00      2
   625  1.2390520295933045e+00      2
   626  1.2379350066585664e+00      2
   627  1.2370414172311648e+00      2
   628  1.2363482059956570e+00      2
   629  1.2358082593559983e+00      2
   630  1.2347159144107012e+00      2
   631  1.2343208187781705e+00      2
   632  1.2325997415475189e+00      2
   633  1.2315977579989168e+00      2
   634  1.2310105251962882e+00      2
   635  1.2307327920199114e+00      2
   636  1.2304426754080477e+00      2
   637  1.2297401831724306e+00      2
   638  1.2285654448125762e+00      2
   639  1.2276893749516484e+00      2
   640  1.2273041335451393e+00      2
   641  1.2258750334577939e+00      2
   642  1.2255574575040256e+00      2
   643  1.2248611088045598e+00      2
   644  1.2245371308110380e+00      2
   645  1.2238088231839963e+00      2
   646  1.2230862646758425e+00      2
   647  1.2218129207986503e+00      2
   648  1.2215076457666207e+00      2
   649  1.2205735532458899e+00      2
   650  1.2192545037133551e+00      2
   651  1.2188605669050940e+00      2
   652  1.2179305448584943e+00      2
   653  1.2171574093834494e+00      2
   654  1.2170208549131969e+00      2
   655  1.2156012826635907e+00      2
   656  1.2153530922920592e+00      2
   657  1.2140641360638371e+00      2
   658  1.2138906262967673e+00      2
   659  1.2125188781259710e+00      2
   660  1.2121348362108266e+00      2
   661  1.2111972856513729e+00      2
   662  1.2098909254146477e+00      2
   663  1.2093468706033950e+00      2
   664  1.2081413864528165e+00      2
   665  1.2067883899240195e+00      2
   666  1.2063445477024379e+00      2
   667  1.2061386215514538e+00      2
   668  1.2049335684713816e+00      2
   669  1.2044486005456887e+00      2
   670  1.2043565102096931e+00      2
   671  1.2033334745516415e+00      2
   672  1.2021407926501355e+00      2
   673  1.2016604512027089e+00      2
   674  1.2008464564619821e+00      2
   675  1.2000899821058846e+00      2
   676  1.1998628694222755e+00      2
   677  1.1989119470613876e+00      2
   678  1.1977407715091459e+00      2
   679  1.1973807840512429e+00      2
   680  1.1965119327822793e+00      2
   681  1.1952116730147895e+00      2
   682  1.1945103839505919e+00      2
   683  1.1940052350937276e+00      2
   684  1.1930418707918304e+00      2
   685  1.1926100973590332e+00      2
   686  1.1921282754487521e+00      2
   687  1.1909849201065030e+00      2
   688  1.1902771939446350e+00      2
   689  1.1893622622977682e+00      2
   690  1.1891024048767918e+00      2
   691  1.1882798853430876e+00      2
   692  1.1881903183963358e+00      2
   693  1.1874875148958641e+00      2
   694  1.1871448643149560e+00      2
   695  1.1861852770340178e+00      2
   696  1.1855144516896889e+00      2
   697  1.1839969822804566e+00      2
   698  1.1833274941692806e+00      2
   699  1.1828948137828779e+00      2
   700  1.1819609493434025e+00      2
   701  1.1817997445020700e+00      2
   702  1.1806861854299793e+00      2
   703  1.1788202445853673e+00      2
   704  1.1784930361972967e+00      2
   705  1.1778316545140772e+00      2
   706  1.1765501393281146e+00      2
   707  1.1763280314102968e+00      2
   708  1.1753139708433900e+00      2
   709  1.1746359101994077e+00      2
   710  1.1729799845625433e+00      2
   711  1.1728130024016457e+00      2
   712  1.1722137621440729e+00      2
   713  1.1715392409304097e+00      2
   714  1.1712123729589068e+00      2
   715  1.1697021775372554e+00      2
   716  1.1689229377583676e+00      2
   717  1.1683775443234987e+00      2
   718  1.1680823185532625e+00      2
   719  1.1677719449311756e+00      2
   720  1.1672760123749877e+00      2
   721  1.1669480608804073e+00      2
   722  1.1661376397915189e+00      2
   723  1.1656813715670600e+00      2
   724  1.1646856059670856e+00      2
   725  1.1640117605571341e+00      2
   726  1.1633255077387752e+00      2
   727  1.1629491216262684e+00      2
   728  1.1626351445752705e+00      2
   729  1.1610595791671978e+00      2
   730  1.1604646843185475e+00      2
   731  1.1602647766763114e+00      2
   732  1.1598722227537999e+00      2
   733  1.1593008031494587e+00      2
   734  1.1592405550945557e+00      2
   735  1.1588597843675037e+00      2
   736  1.1579106967485469e+00      2
   737  1.1571870437903078e+00      2
   738  1.1569781588517392e+00      2
   739  1.1566600650390257e+00      2
   740  1.1558115395766786e+00      2
   741  1.1549165561986856e+00      2
   742  1.1545079228212807e+00      2
   743  1.1535559677671483e+00      2
   744  1.1527304789523136e+00      2
   745  1.1521683770711060e+00      2
   746  1.1520220583003209e+00      2
   747  1.1512914036715598e+00      2
   748  1.1505825824551659e+00      2
   749  1.1499049820456109e+00      2
   750  1.1490666032239003e+00      2
   751  1.1487464535941934e+00      2
   752  1.1480873165378433e+00      2
   753  1.1476691619659281e+00      2
   754  1.1473332678384078e+00      2
   755  1.1469713331325844e+00      2
   756  1.1468490245777110e+00      2
   757  1.1459749912281683e+00      2
   758  1.1447416822444605e+00      2
   759  1.1444129293168626e+00      2
   760  1.1431428726345167e+00      2
   761  1.1427752072491939e+00      2
   762  1.1423425064905992e+00      2
   763  1.1416805661457456e+00      2
   764  1.1410334991618234e+00      2
   765  1.1408866419740453e+00      2
   766  1.1405818516065307e+00      2
   767  1.1399600447606171e+00      2
   768  1.1399129983238829e+00      2
   769  1.1393154815835358e+00      2
   770  1.1388344620081265e+00      2
   771  1.1382040795786108e+00      2
   772  1.1371016114659354e+00      2
   773  1.1362082226217516e+00      2
   774  1.1355080638914228e+00      2
   775  1.1349596156264521e+00      2
   776  1.1347980395651465e+00      2
   777  1.1344954522018171e+00      2
   778  1.1338736755614942e+00      2
   779  1.1334673185929320e+00      2
   780  1.1327904964594115e+00      2
   781  1.1324889059129037e+00      2
   782  1.1318799502728187e+00      2
   783  1.1315410867610818e+00      2
   784  1.1304996728506342e+00      2
   785  1.1302776081654131e+00      2
   786  1.1300640329259637e+00      2
   787  1.1298511300205998e+00      2
   788  1.1294051483068877e+00      2
   789  1.1290724387270188e+00      2
   790  1.1288169201157996e+00      2
   791  1.1279537636041892e+00      2
   792  1.1274092124289805e+00      2
   793  1.1267536867368588e+00      2
   794  1.1260867477643970e+00      2
   795  1.1258543406691330e+00      2
   796  1.1251620420067960e+00      2
   797  1.1246379786722669e+00      2
   798  1.1239486867767223e+00      2
   799  1.1231457230073074e+00      2
   800  1.1229895611451837e+00      2
   801  1.1222865256274381e+00      2
   802  1.1218307713739994e+00      2
   803  1.1215044550320414e+00      2
   804  1.1211828156272725e+00      2
   805  1.1205364270976719e+00      2
   806  1.1204055182916997e+00      2
   807  1.1193533150619124e+00      2
   808  1.1191801645682828e+00      2
   809  1.1189113800231389e+00      2
   810  1.1183636121392324e+00      2
   811  1.1178308238771886e+00      2
   812  1.1170892091307749e+00      2
   813  1.1169905370813544e+00      2
   814  1.1160870587381633e+00      2
   815  1.1154711481003690e+00      2
   816  1.1152389257065769e+00      2
   817  1.1148545111419299e+00      2
   818  1.1139297844745588e+00      2
   819  1.1134322201977882e+00      2
   820  1.1126929748570895e+00      2
   821  1.1121980468922614e+00      2
   822  1.1115355650379373e+00      2
   823  1.1110702413129023e+00      2
   824  1.1104601325836558e+00      2
   825  1.1098373467326614e+00      2
   826  1.1097089446776374e+00      2
   827  1.1092926233111136e+00      2
   828  1.1089712340230420e+00      2
   829  1.1086414884273292e+00      2
   830  1.1081801283662831e+00      2
   831  1.1072281515806131e+00      2
   832  1.1065953708886185e+00      2
   833  1.1065477400512902e+00      2
   834  1.1056320264125015e+00      2
   835  1.1051999460758184e+00      2
   836  1.1046750705644106e+00      2
   837  1.1043731773713694e+00      2
   838  1.1041100024272354e+00      2
   839  1.1033354988631050e+00      2
   840  1.1023402407547942e+00      2
   841  1.1019445917588055e+00      2
   842  1.1014188103000777e+00      2
   843  1.1006542611019434e+00      2
   844  1.1004691327909593e+00      2
   845  1.0999907064651833e+00      2
   846  1.0994450735576833e+00      2
   847  1.0990798512646596e+00      2
   848  1.0985968894218177e+00      2
   849  1.0983348727013031e+00      2
   850  1.0974919867228943e+00      2
   851  1.0974145366636889e+00      2
   852  1.0960841298217476e+00      2
   853  1.0956111552292036e+00      2
   854  1.0951958466818743e+00      2
   855  1.0949054042495665e+00      2
   856  1.0942847338795856e+00      2
   857  1.0939389392328345e+00      2
   858  1.0936114266144754e+00      2
   859  1.0926297373942901e+00      2
   860  1.0920117794246014e+00      2
   861  1.0912585618068262e+00      2
   862  1.0905641923343117e+00      2
   863  1.0897798611403196e+00      2
   864  1.0893395404092636e+00      2
   865  1.0889804885403538e+00      2
   866  1.0883860824553808e+00      2
   867  1.0873900089204143e+00      2
   868  1.0871177652968209e+00      2
   869  1.0868306818561682e+00      2
   870  1.0864976967060080e+00      2
   871  1.0858251446656959e+00      2
   872  1.0855895175846173e+00      2
   873  1.0849275844679498e+00      2
   874  1.0846360271910853e+00      2
   875  1.0844749111032530e+00      2
   876  1.0839558762780828e+00      2
   877  1.0831133780890716e+00      2
   878  1.0826103345107492e+00      2
   879  1.0822856507102521e+00      2
   880  1.0818663993805249e+00      2
   881  1.0810171550748542e+00      2
   882  1.0807290505918148e+00      2
   883  1.0802234328788582e+00      2
   884  1.0799208694416507e+00      2
   885  1.0794268660694915e+00      2
   886  1.0791732679630655e+00      2
   887  1.0785865013247653e+00      2
   888  1.0780555220843462e+00      2
   889  1.0776022277471007e+00      2
   890  1.0774347688739188e+00      2
   891  1.0770401958347180e+00      2
   892  1.0763455537471343e+00      2
   893  1.0762578868623429e+00      2
   894  1.0758013736425622e+00      2
   895  1.0752098837497899e+00      2
   896  1.0745064547769083e+00      2
   897  1.0739481997924993e+00      2
   898  1.0736587196065630e+00      2
   899  1.0733256526237820e+00      2
   900  1.0723944138234367e+00      2
   901  1.0717738916211486e+00      2
   902  1.0706254970002034e+00      2
   903  1.0702106880278004e+00      2
   904  1.0700826577104330e+00      2
   905  1.0697927358538089e+00      2
   906  1.0689675233547236e+00      2
   907  1.0685846085560644e+00      2
   908  1.0684387686539110e+00      2
   909  1.0677131881916115e+00      2
   910  1.0671338960199637e+00      2
   911  1.0669360251629356e+00      2
   912  1.0666173792080718e+00      2
   913  1.0662997589333401e+00      2
   914  1.0653413887529373e+00      2
   915  1.0648946433293043e+00      2
   916  1.0644076540778282e+00      2
   917  1.0643278285617708e+00      2
   918  1.0639498217463130e+00      2
   919  1.0636490038250266e+00      2
   920  1.0631905946009585e+00      2
   921  1.0631076981702510e+00      2
   922  1.0627205706047140e+00      2
   923  1.0623288968606934e+00      2
   924  1.0620576639133579e+00      2
   925  1.0615738348608905e+00      2
   926  1.0614402088842918e+00      2
   927  1.0610215331102408e+00      2
   928  1.0606687519505886e+00      2
   929  1.0604944682676933e+00      2
   930  1.0603828394836121e+00      2
   931  1.0600885160989562e+00      2
   932  1.0597765931468972e+00      2
   933  1.0592894196311748e+00      2
   934  1.0591580147415134e+00      2
   935  1.0590377466154943e+00      2
   936  1.0588142440344503e+00      2
   937  1.0587418137611475e+00      2
   938  1.0577980483952314e+00      2
   939  1.0575510284443757e+00      2
   940  1.0572310953059401e+00      2
   941  1.0570929440541921e+00      2
   942  1.0564944854985416e+00      2
   943  1.0564173686479710e+00      2
   944  1.0561111663928273e+00      2
   945  1.0558846111986857e+00      2
   946  1.0555303369416482e+00      2
   947  1.0551188965122529e+00      2
   948  1.0549693665245412e+00      2
   949  1.0547970395408031e+00      2
   950  1.0543220124277561e+00      2
   951  1.0541685723038503e+00      2
   952  1.0537759879300606e+00      2
   953  1.0532701186090356e+00      2
   954  1.0531292199711342e+00      2
   955  1.0527982984396613e+00      2
   956  1.0526679563060226e+00      2
   957  1.0522950802325075e+00      2
   958  1.0519627575173061e+00      2
   959  1.0518300427096730e+00      2
   960  1.0515647319156909e+00      2
   961  1.0514189020095843e+00      2
   962  1.0510356668251852e+00      2
   963  1.0508740382633308e+00      2
   964  1.0505688162737965e+00      2
   965  1.0501288286375665e+00      2
   966  1.0499489739659646e+00      2
   967  1.0497825048064444e+00      2
   968  1.0493534673777762e+00      2
   969  1.0489556658095887e+00      2
   970  1.0488228178890644e+00      2
   971  1.0485540284938495e+00      2
   972  1.0482225296951790e+00      2
   973  1.0480656276822766e+00      2
   974  1.0478328185734040e+00      2
   975  1.0472375430574565e+00      2
   976  1.0466420666797667e+00      2
   977  1.0464722042759607e+00      2
   978  1.0462859387950809e+00      2
   979  1.0461211833792214e+00      2
   980  1.0457955073833365e+00      2
   981  1.0455647136996160e+00      2
   982  1.0453011177347999e+00      2
   983  1.0451083872501610e+00      2
   984  1.0444809827355714e+00      2
   985  1.0444504482325725e+00      2
   986  1.0441646350293967e+00      2
   987  1.0438290585583081e+00      2
   988  1.0435887583902477e+00      2
   989  1.0435672560774787e+00      2
   990  1.0432467028276728e+00      2
   991  1.0428432262122072e+00      2
   992  1.0425856191902543e+00      2
   993  1.0423662359722097e+00      2
   994  1.0421151216353015e+00      2
   995  1.0420790188831830e+00      2
   996  1.0417687888741503e+00      2
   997  1.0416192700353915e+00      2
   998  1.0413754252218750e+00      2
   999  1.0409271215775386e+00      2
  1000  1.0405484730247410e+00      2
  1001  1.0403368943352607e+00      2
  1002  1.0402375069226883e+00      2
  1003  1.0399607300340701e+00      2
  1004  1.0394617928008556e+00      2
  1005  1.0391518649484286e+00      2
  1006  1.0389409905071403e+00      2
  1007  1.0387827288745817e+00      2
  1008  1.0385400766938284e+00      2
  1009  1.0382732552806397e+00      2
  1010  1.0379866836980640e+00      2
  1011  1.0376937974282039e+00      2
  1012  1.0375635343104439e+00      2
  1013  1.0374592593745413e+00      2
  1014  1.0369545845036641e+00      2
  1015  1.0366949235163887e+00      2
  1016  1.0363977759019647e+00      2
  1017  1.0363039713202746e+00      2
  1018  1.0358583005156008e+00      2
  1019  1.0358361389321957e+00      2
  1020  1.0355286259709287e+00      2
  1021  1.0352907599949146e+00      2
  1022  1.0349000612771850e+00      2
  1023  1.0346368836694759e+00      2
  1024  1.0345232291211572e+00      2
  1025  1.0344417778535364e+00      2
  1026  1.0342379361464549e+00      2
  1027  1.0339795105877523e+00      2
  1028  1.0338716235585852e+00      2
  1029  1.0335032256297243e+00      2
  1030  1.0331827966693679e+00      2
  1031  1.0327565077921597e+00      2
  1032  1.0323919822995942e+00      2
  1033  1.0323218379810515e+00      2
  1034  1.0321660206600403e+00      2
  1035  1.0320068503421391e+00      2
  1036  1.0316702626009766e+00      2
  1037  1.0311159421291454e+00      2
  1038  1.0309334459899062e+00      2
  1039  1.0306009592972529e+00      2
  1040  1.0305403653835188e+00      2
  1041  1.0304251791140506e+00      2
  1042  1.0303337978014377e+00      2
  1043  1.0297456934265274e+00      2
  1044  1.0294041361011788e+00      2
  1045  1.0293054674847886e+00      2
  1046  1.0291276700158758e+00      2
  1047  1.0288755096866611e+00      2
  1048  1.0286651174841870e+00      2
  1049  1.0285482978099796e+00      2
  1050  1.0283363384161262e+00      2
  1051  1.0281049466985486e+00      2
  1052  1.0277510773067793e+00      2
  1053  1.0276348153913781e+00      2
  1054  1.0276036357193066e+00      2
  1055  1.0272605479344319e+00      2
  1056  1.0270598733606837e+00      2
  1057  1.0266427237262037e+00      2
  1058  1.0265409910562093e+00      2
  1059  1.0263985073504984e+00      2
  1060  1.0261169276032180e+00      2
  1061  1.0259919888112028e+00      2
  1062  1.0257531012303234e+00      2
  1063  1.0255080968238179e+00      2
  1064  1.0253761127513010e+00      2
  1065  1.0253440939174510e+00      2
  1066  1.0250421874672435e+00      2
  1067  1.0248323526845693e+00      2
  1068  1.0246294792278989e+00      2
  1069  1.0244952741812072e+00      2
  1070  1.0242579418555555e+00      2
  1071  1.0241206643652936e+00      2
  1072  1.0238776573784691e+00      2
  1073  1.0238048258923611e+00      2
  1074  1.0237068592581751e+00      2
  1075  1.0233096126875538e+00      2
  1076  1.0232477504279998e+00      2
  1077  1.0231085703631013e+00      2
  1078  1.0230219144631869e+00      2
  1079  1.0228666685774375e+00      2
  1080  1.0225112408174080e+00      2
  1081  1.0223892001162815e+00      2
  1082  1.0222594451157379e+00      2
  1083  1.0222367093045208e+00      2
  1084  1.0220765426532514e+00      2
  1085  1.0216908396755036e+00      2
  1086  1.0215529934164456e+00      2
  1087  1.0212518160003490e+00      2
  1088  1.0209988069040445e+00      2
  1089  1.0207980558471517e+00      2
  1090  1.0206328433964218e+00      2
  1091  1.0204688756346287e+00      2
  1092  1.0203625665476368e+00      2
  1093  1.0202726798268684e+00      2
  1094  1.0201802762237167e+00      2
  1095  1.0200963178368658e+00      2
  1096  1.0199083858285487e+00      2
  1097  1.0196057631150584e+00      2
  1098  1.0194708500074610e+00      2
  1099  1.0191196138925382e+00      2
  1100  1.0189782547602619e+00      2
  1101  1.0188574688717178e+00      2
  1102  1.0187649690827625e+00      2
  1103  1.0186293255541392e+00      2
  1104  1.0184569016059553e+00      2
  1105  1.0183530849830520e+00      2
  1106  1.0182301735708177e+00      2
  1107  1.0180143582687378e+00      2
  1108  1.0179144711696226e+00      2
  1109  1.0177382562864254e+00      2
  1110  1.0176758578913414e+00      2
  1111  1.0175043748236170e+00      2
  1112  1.0172636417931684e+00      2
  1113  1.0171911384387267e+00      2
  1114  1.0170470238680076e+00      2
  1115  1.0167928452942645e+00      2
  1116  1.0166513188275612e+00      2
  1117  1.0164563595860863e+00      2
  1118  1.0163829881744173e+00      2
  1119  1.0161373011577048e+00      2
  1120  1.0158430349954317e+00      2
  1121  1.0157387417842900e+00      2
  1122  1.0155866949498833e+00      2
  1123  1.0154255460887172e+00      2
  1124  1.0152249487180243e+00      2
  1125  1.0151791475837986e+00      2
  1126  1.0151245822545574e+00      2
  1127  1.0149199613537558e+00      2
  1128  1.0147704521899898e+00      2
  1129  1.0145179361382333e+00      2
  1130  1.0143165581814351e+00      2
  1131  1.0141742598724344e+00      2
  1132  1.0140689427229115e+00      2
  1133  1.0139812058814734e+00      2
  1134  1.0137300919768175e+00      2
  1135  1.0137032720516352e+00      2
  1136  1.0136358580523328e+00      2
  1137  1.0134765221267787e+00      2
  1138  1.0133980771424018e+00      2
  1139  1.0132202893186739e+00      2
  1140  1.0131076040275357e+00      2
  1141  1.0130157001311189e+00      2
  1142  1.0128287225149883e+00      2
  1143  1.0126739013145305e+00      2
  1144  1.0124897263406640e+00      2
  1145  1.0124238189665973e+00      2
  1146  1.0122781068736810e+00      2
  1147  1.0119808338843286e+00      2
  1148  1.0119080649018899e+00      2
  1149  1.0118667655363236e+00      2
  1150  1.0117317069651637e+00      2
  1151  1.0114358349023904e+00      2
  1152  1.0112935022743796e+00      2
  1153  1.0111986258010954e+00      2
  1154  1.0111156211030776e+00      2
  1155  1.0109247625470343e+00      2
  1156  1.0108460357590912e+00      2
  1157  1.0108216417752900e+00      2
  1158  1.0107609247849960e+00      2
  1159  1.0107228205286516e+00      2
  1160  1.0106058591584763e+00      2
  1161  1.0103044761264752e+00      2
  1162  1.0101732742304486e+00      2
  1163  1.0100553449541083e+00      2
  1164  1.0100059280188878e+00      2
  1165  1.0099714340663275e+00      2
  1166  1.0098664768155601e+00      2
  1167  1.0095964264660720e+00      2
  1168  1.0094824988400677e+00      2
  1169  1.0094013483821884e+00      2
  1170  1.0092587985310997e+00      2
  1171  1.0091936432372832e+00      2
  1172  1.0091037463869772e+00      2
  1173  1.0090239215747450e+00      2
  1174  1.0089210631139318e+00      2
  1175  1.0088706495212032e+00      2
  1176  1.0088030920237636e+00      2
  1177  1.0086550897584319e+00      2
  1178  1.0086368714488214e+00      2
  1179  1.0085495545240590e+00      2
  1180  1.0084643765390620e+00      2
  1181  1.0083649806773129e+00      2
  1182  1.0082702481025039e+00      2
  1183  1.0082035240544529e+00      2
  1184  1.0080383534768955e+00      2
  1185  1.0079565807682795e+00      2
  1186  1.0078294962871113e+00      2
  1187  1.0077671890095368e+00      2
  1188  1.0076686614363954e+00      2
  1189  1.0075598927418370e+00      2
  1190  1.0075038946733172e+00      2
  1191  1.0073497499081927e+00      2
  1192  1.0073285852962899e+00      2
  1193  1.0072323478174563e+00      2
  1194  1.0071882904223910e+00      2
  1195  1.0071292734175314e+00      2
  1196  1.0069929722264859e+00      2
  1197  1.0069796427432134e+00      2
  1198  1.0069634876200080e+00      2
  1199  1.0068675121695041e+00      2
  1200  1.0067562192745658e+00      2
  1201  1.0066536867294804e+00      2
  1202  1.0065775678766624e+00      2
  1203  1.0065214675745930e+00      2
  1204  1.0064992942649855e+00      2
  1205  1.0063442686151931e+00      2
  1206  1.0062762397634462e+00      2
  1207  1.0062104646213286e+00      2
  1208  1.0061719187995501e+00      2
  1209  1.0060710431513380e+00      2
  1210  1.0060380979863808e+00      2
  1211  1.0059678682754363e+00      2
  1212  1.0058359184666730e+00      2
  1213  1.0057696894928196e+00      2
  1214  1.0057188459104420e+00      2
  1215  1.0056451815994347e+00      2
  1216  1.0055691518986434e+00      2
  1217  1.0054904858294691e+00      2
  1218  1.0054439546659140e+00      2
  1219  1.0053970092389430e+00      2
  1220  1.0053248031951965e+00      2
  1221  1.0052254588812821e+00      2
  1222  1.0052142871828926e+00      2
  1223  1.0051149940622941e+00      2
  1224  1.0050662526430922e+00      2
  1225  1.0049202957745467e+00      2
  1226  1.0048668418550373e+00      2
  1227  1.0047997248997271e+00      2
  1228  1.0047761929742391e+00      2
  1229  1.0046913118435492e+00      2
  1230  1.0045618063371142e+00      2
  1231  1.0044980888279811e+00      2
  1232  1.0044436671248247e+00      2
  1233  1.0044019089465912e+00      2
  1234  1.0043519142576887e+00      2
  1235  1.0043241748845961e+00      2
  1236  1.0042542241286840e+00      2
  1237  1.0041800258619933e+00      2
  1238  1.0041595559786629e+00      2
  1239  1.0041386947438877e+00      2
  1240  1.0040889359967586e+00      2
  1241  1.0040246291308303e+00      2
  1242  1.0039842497276368e+00      2
  1243  1.0039357444918406e+00      2
  1244  1.0037907045221723e+00      2
  1245  1.0037424142182001e+00      2
  1246  1.0036568480258088e+00      2
  1247  1.0036394414913199e+00      2
  1248  1.0036002687400880e+00      2
  1249  1.0035474898521461e+00      2
  1250  1.0034431386029112e+00      2
  1251  1.0033461585132353e+00      2
  1252  1.0033324747483368e+00      2
  1253  1.0032954505375911e+00      2
  1254  1.0032447926188943e+00      2
  1255  1.0031446386317788e+00      2
  1256  1.0031027423140637e+00      2
  1257  1.0030908652802351e+00      2
  1258  1.0030577842906843e+00      2
  1259  1.0030058200872238e+00      2
  1260  1.0029812477348832e+00      2
  1261  1.0029505714088487e+00      2
  1262  1.0028586093998473e+00      2
  1263  1.0028085850400748e+00      2
  1264  1.0027773543536049e+00      2
  1265  1.0027429189895534e+00      2
  1266  1.0027082886760637e+00      2
  1267  1.0026772524492586e+00      2
  1268  1.0026050798466244e+00      2
  1269  1.0025915042764637e+00      2
  1270  1.0025236531861976e+00      2
  1271  1.0024894003988118e+00      2
  1272  1.0024856905830462e+00      2
  1273  1.0024307380317814e+00      2
  1274  1.0024154623101027e+00      2
  1275  1.0023492847936286e+00      2
  1276  1.0023289918968403e+00      2
  1277  1.0022788048453659e+00      2
  1278  1.0022367275653421e+00      2
  1279  1.0021967667950027e+00      2
  1280  1.0021464103473523e+00      2
  1281  1.0021140795214880e+00      2
  1282  1.0020846345403180e+00      2
  1283  1.0020476119892230e+00      2
  1284  1.0020449926307233e+00      2
  1285  1.0020284326844520e+00      2
  1286  1.0019840333356143e+00      2
  1287  1.0019484352180998e+00      2
  1288  1.0019122185690963e+00      2
  1289  1.0019034349943385e+00      2
  1290  1.0018201987310345e+00      2
  1291  1.0017894993684475e+00      2
  1292  1.0017794006014404e+00      2
  1293  1.0017521177137267e+00      2
  1294  1.0017359663031944e+00      2
  1295  1.0016644011508005e+00      2
  1296  1.0016528783453043e+00      2
  1297  1.0016260320884682e+00      2
  1298  1.0016134902282738e+00      2
  1299  1.0015658327909414e+00      2
  1300  1.0015152548626185e+00      2
  1301  1.0015151236233648e+00      2
  1302  1.0014761416437366e+00      2
  1303  1.0014612213043617e+00      2
  1304  1.0014276562941125e+00      2
  1305  1.0014193509269034e+00      2
  1306  1.0013834578388789e+00      2
  1307  1.0013678807239510e+00      2
  1308  1.0013489980917170e+00      2
  1309  1.0013339077240253e+00      2
  1310  1.0013102187406506e+00      2
  1311  1.0012743198951173e+00      2
  1312  1.0012213757363102e+00      2
  1313  1.0012116601635623e+00      2
  1314  1.0011747492859870e+00      2
  1315  1.0011669326932717e+00      2
  1316  1.0011475121619611e+00      2
  1317  1.0011128049275537e+00      2
  1318  1.0010987875383202e+00      2
  1319  1.0010845244342930e+00      2
  1320  1.0010505672861594e+00      2
  1321  1.0010346941441610e+00      2
  1322  1.0010300448850322e+00      2
  1323  1.0010178486204455e+00      2
  1324  1.0009919565519207e+00      2
  1325  1.0009854274425052e+00      2
  1326  1.0009664516374626e+00      2
  1327  1.0009659663642649e+00      2
  1328  1.0009242045066262e+00      2
  1329  1.0009139369443509e+00      2
  1330  1.0009065193474065e+00      2
  1331  1.0008900709212776e+00      2
  1332  1.0008573364321038e+00      2
  1333  1.0008515142073615e+00      2
  1334  1.0008174114029145e+00      2
  1335  1.0007915616940002e+00      2
  1336  1.0007683359841044e+00      2
  1337  1.0007487853588826e+00      2
  1338  1.0007458220968239e+00      2
  1339  1.0007201445780205e+00      2
  1340  1.0007084949830907e+00      2
  1341  1.0006835987613087e+00      2
  1342  1.0006723218284608e+00      2
  1343  1.0006548104520052e+00      2
  1344  1.0006434650432554e+00      2
  1345  1.0006266681171214e+00      2
  1346  1.0005959780384464e+00      2
  1347  1.0005831160697052e+00      2
  1348  1.0005695230015894e+00      2
  1349  1.0005660492495743e+00      2
  1350  1.0005352908341421e+00      2
  1351  1.0005208643181192e+00      2
  1352  1.0005063832600805e+00      2
  1353  1.0004801837406201e+00      2
  1354  1.0004612788239602e+00      2
  1355  1.0004562256979328e+00      2
  1356  1.0004492611661775e+00      2
  1357  1.0004313575534982e+00      2
  1358  1.0004027486030536e+00      2
  1359  1.0003993886945266e+00      2
  1360  1.0003904162432316e+00      2
  1361  1.0003626146853535e+00      2
  1362  1.0003528393627945e+00      2
  1363  1.0003402948708811e+00      2
  1364  1.0003206262047961e+00      2
  1365  1.0003199205522382e+00      2
  1366  1.0002942224658988e+00      2
  1367  1.0002889780429749e+00      2
  1368  1.0002800099303983e+00      2
  1369  1.0002730096312455e+00      2
  1370  1.0002673689738846e+00      2
  1371  1.0002603335189058e+00      2
  1372  1.0002345214251980e+00      2
  1373  1.0002240247276877e+00      2
  1374  1.0002215507810182e+00      2
  1375  1.0001989710133590e+00      2
  1376  1.0001878623077007e+00      2
  1377  1.0001849849891153e+00      2
  1378  1.0001747310865736e+00      2
  1379  1.0001632043593811e+00      2
  1380  1.0001509065678114e+00      2
  1381  1.0001439642551444e+00      2
  1382  1.0001404133282381e+00      2
  1383  1.0001324073339679e+00      2
  1384  1.0001171462381155e+00      2
  1385  1.0001157332154804e+00      2
  1386  1.0000993437375438e+00      2
  1387  1.0000940744841249e+00      2
  1388  1.0000916771987807e+00      2
  1389  1.0000841775287066e+00      2
  1390  1.0000803278098855e+00      2
  1391  1.0000770553597544e+00      2
  1392  1.0000667788583566e+00      2
  1393  1.0000631880769595e+00      2
  1394  1.0000615727038138e+00      2
  1395  1.0000595571365916e+00      2
  1396  1.0000530882292038e+00      2
  1397  1.0000519513797974e+00      2
  1398  1.0000450937669279e+00      2
  1399  1.0000414694846114e+00      2
  1400  1.0000374201778188e+00      2
  1401  1.0000368386986700e+00      2
  1402  1.0000307876729615e+00      2
  1403  1.0000228233956157e+00      2
  1404  1.0000208444978858e+00      2
  1405  1.0000188107353991e+00      2
  1406  1.0000180167934642e+00      2
  1407  1.0000154554811369e+00      2
  1408  1.0000141024439433e+00      2
  1409  1.0000100909826946e+00      2
  1410  1.0000051784712272e+00      2
  1411  1.0000000000112184e+00      2
  1412  1.0000000000112184e+00      2
  1413  1.0000000000108431e+00      2
  1414  1.0000000000082911e+00      2
  1415  1.0000000000082911e+00      2
  1416  1.0000000000063214e+00      2
  1417  1.0000000000063214e+00      2
  1418  1.0000000000049964e+00      2
  1419  1.0000000000049964e+00      2
  1420  1.0000000000046556e+00      2
  1421  1.0000000000046556e+00      2
  1422  1.0000000000042790e+00      2
  1423  1.0000000000042790e+00      2
  1424  1.0000000000034968e+00      2
  1425  1.0000000000031606e+00      2
  1426  1.0000000000031606e+00      2
  1427  1.0000000000030054e+00      2
  1428  1.0000000000029581e+00      2
  1429  1.0000000000029581e+00      2
  1430  1.0000000000023803e+00      2
  1431  1.0000000000023803e+00      2
  1432  1.0000000000018729e+00      2
  1433  1.0000000000018729e+00      2
  1434  1.0000000000016094e+00      2
  1435  1.0000000000015681e+00      2
  1436  1.0000000000015681e+00      2
  1437  1.0000000000015121e+00      2
  1438  1.0000000000015121e+00      2
  1439  1.0000000000012501e+00      2
  1440  1.0000000000012501e+00      2
  1441  1.0000000000010032e+00      2
  1442  1.0000000000009308e+00      2
  1443  1.0000000000009308e+00      2
  1444  1.0000000000006415e+00      2
  1445  1.0000000000006415e+00      2
  1446  1.0000000000006057e+00      2
  1447  1.0000000000006057e+00      2
  1448  1.0000000000004987e+00      2
  1449  1.0000000000004987e+00      2
  1450  1.0000000000004303e+00      2
  1451  1.0000000000004303e+00      2
  1452  1.0000000000004188e+00      2
  1453  1.0000000000004188e+00      2
  1454  1.0000000000002833e+00      2
  1455  1.0000000000002833e+00      2
  1456  1.0000000000002145e+00      2
  1457  1.0000000000002145e+00      2
  1458  1.0000000000002047e+00      2
  1459  1.0000000000002047e+00      2
  1460  1.0000000000000795e+00      2
  1461  1.0000000000000795e+00      2
  1462  1.0000000000000768e+00      2
  1463  1.0000000000000768e+00      2
  1464  1.0000000000000648e+00      2
  1465  1.0000000000000648e+00      2
  1466  1.0000000000000413e+00      2
  1467  1.0000000000000293e+00      2
  1468  1.0000000000000293e+00      2
  1469  1.0000000000000202e+00      2
  1470  1.0000000000000202e+00      2
  1471  1.0000000000000113e+00      2
  1472  1.0000000000000100e+00      2
  1473  1.0000000000000075e+00      2
  1474  1.0000000000000075e+00      2
  1475  9.9999999999999589e-01      2
  1476  9.9999999999999023e-01      2
  1477  9.9999999999999023e-01      2
  1478  9.9999999999998634e-01      2
  1479  9.9999999999996991e-01      2
  1480  9.9999999999994349e-01      2
  1481  9.9999999999994349e-01      2
  1482  9.9999999999993805e-01      2
  1483  9.9999999999993805e-01      2
  1484  9.9999999999977507e-01      2
  1485  9.9999999999977507e-01      2
  1486  9.9999999999971634e-01      2
  1487  9.9999999999971634e-01      2
  1488  9.9999999999966960e-01      2
  1489  9.9999999999966960e-01      2
  1490  9.9999999999964606e-01      2
  1491  9.9999999999964606e-01      2
  1492  9.9999999999940803e-01      2
  1493  9.9999999999940803e-01      2
  1494  9.9999999999933631e-01      2
  1495  9.9999999999933631e-01      2
  1496  9.9999999999906630e-01      2
  1497  9.9999999999906630e-01      2
  1498  9.9999999999898370e-01      2
  1499  9.9999999999898370e-01      2
  1500  9.9999999999873546e-01      2
  1501  9.9999999999873546e-01      2
  1502  9.9999999999857647e-01      2
  1503  9.9999999999857647e-01      2
  1504  9.9999999999854339e-01      2
  1505  9.9999999999854339e-01      2
  1506  9.9999999999845590e-01      2
  1507  9.9999999999845590e-01      2
  1508  9.9999999999832001e-01      2
  1509  9.9999999999832001e-01      2
  1510  9.9999999999806932e-01      2
  1511  9.9999999999806932e-01      2
  1512  9.9999999999785671e-01      2
  1513  9.9999999999785671e-01      2
  1514  9.9999999999715095e-01      2
  1515  9.9999999999715095e-01      2
  1516  9.9999999999700195e-01      2
  1517  9.9999999999700195e-01      2
  1518  9.9999999999641176e-01      2
  1519  9.9999999999641176e-01      2
  1520  9.9999999999624090e-01      2
  1521  9.9999999999590528e-01      2
  1522  9.9999999999590528e-01      2
  1523  9.9999999999541889e-01      2
  1524  9.9999999999541889e-01      2
  1525  9.9999999999499911e-01      2
  1526  9.9999999999499911e-01      2
  1527  9.9999999999431211e-01      2
  1528  9.9999999999270894e-01      2
  1529  9.9999999999255484e-01      2
  1530  9.9999999999255484e-01      2
  1531  9.9999999998987632e-01      2
  1532  9.9999999998987632e-01      2
  1533  9.9999999998740319e-01      2
  1534  9.9999999998740319e-01      2


==> inc/plotdata/robustness_eigvals/Srand4_viscDrMagn6_l4_PCxS_refsol.txt <==
number  eigenvalue              label
     0  1.9906404549144772e+00      1
     1  1.9848319841388020e+00      1
     2  1.9813027390750584e+00      1
     3  1.9751981515141821e+00      1
     4  1.9726532549533644e+00      1
     5  1.9630961738098258e+00      1
     6  1.9604230964776757e+00      1
     7  1.9518967563778011e+00      1
     8  1.9509182542572212e+00      1
     9  1.9375055561586374e+00      1
    10  1.9305042922855349e+00      1
    11  1.9195984176756651e+00      1
    12  1.9025626366666775e+00      1
    13  1.9013890612129085e+00      1
    14  1.8925945570991285e+00      1
    15  1.8801863222506974e+00      1
    16  1.8643057743800806e+00      1
    17  1.8605884429528310e+00      1
    18  1.8378052497625150e+00      1
    19  1.8344965732879401e+00      1
    20  1.8171962410218077e+00      1
    21  1.8074356967258076e+00      1
    22  1.7752702317582372e+00      1
    23  1.7704113522786542e+00      1
    24  1.7627906855957154e+00      1
    25  1.7343199445648927e+00      1
    26  1.7297194522756396e+00      1
    27  1.7258688355617999e+00      1
    28  1.7161914504082323e+00      1
    29  1.6990227491161076e+00      1
    30  1.6804459241905128e+00      1
    31  1.6583669025641377e+00      1
    32  1.6460606333476329e+00      1
    33  1.6417073444181636e+00      1
    34  1.6257903066233734e+00      1
    35  1.6117055627949102e+00      1
    36  1.6062443064992906e+00      1
    37  1.5940567223509168e+00      1
    38  1.5858173529262070e+00      1
    39  1.5660711471360889e+00      1
    40  1.5472387636131915e+00      1
    41  1.5380544391560897e+00      1
    42  1.5068494455429824e+00      1
    43  1.5043635385823451e+00      1
    44  1.4975633788141591e+00      1
    45  1.4825105484564955e+00      1
    46  1.4736406287720984e+00      1
    47  1.4589854989882383e+00      1
    48  1.4423525451280930e+00      1
    49  1.4315414619398852e+00      1
    50  1.4300255418270345e+00      1
    51  1.4263207801259370e+00      1
    52  1.4115142277260433e+00      1
    53  1.4071863627660939e+00      1
    54  1.3875720612687317e+00      1
    55  1.3829953400198958e+00      1
    56  1.3781070563052291e+00      1
    57  1.3776806517583708e+00      1
    58  1.3768558012215524e+00      1
    59  1.3723575251478293e+00      1
    60  1.3694100191545404e+00      1
    61  1.3659205956297762e+00      1
    62  1.3623941035052518e+00      1
    63  1.3592234629766147e+00      1
    64  1.3538523492404491e+00      1
    65  1.3511107976869903e+00      1
    66  1.3499411354719928e+00      1
    67  1.3447166705900140e+00      1
    68  1.3404304662613171e+00      1
    69  1.3384674831377030e+00      1
    70  1.3374392170633156e+00      1
    71  1.3370125458331004e+00      1
    72  1.3297755397043751e+00      1
    73  1.3288098876841890e+00      1
    74  1.3225106344160471e+00      1
    75  1.3201921783964123e+00      1
    76  1.3151470185838869e+00      1
    77  1.3113635830710053e+00      1
    78  1.3079503057138928e+00      1
    79  1.3030899339384834e+00      1
    80  1.3007323896353760e+00      1
    81  1.2959738339271414e+00      1
    82  1.2937786551269943e+00      1
    83  1.2905534425496656e+00      1
    84  1.2878494277319339e+00      1
    85  1.2829379431494614e+00      1
    86  1.2787730708096698e+00      1
    87  1.2777289907666187e+00      1
    88  1.2740022562993178e+00      1
    89  1.2726651074953292e+00      1
    90  1.2705573506729417e+00      1
    91  1.2648982129498529e+00      1
    92  1.2630646654574025e+00      1
    93  1.2580533372542322e+00      1
    94  1.2553407157353675e+00      1
    95  1.2518879565846710e+00      1
    96  1.2486173781964280e+00      1
    97  1.2466881785985562e+00      1
    98  1.2426616378596331e+00      1
    99  1.2412685698497108e+00      1
   100  1.2345301125956507e+00      1
   101  1.2309421198589585e+00      1
   102  1.2297207888843209e+00      1
   103  1.2260674197891592e+00      1
   104  1.2221306865233179e+00      1
   105  1.2192363565637940e+00      1
   106  1.2182635136972035e+00      1
   107  1.2129249334157453e+00      1
   108  1.2123107297082101e+00      1
   109  1.2096904544658207e+00      1
   110  1.2090884244997335e+00      1
   111  1.2063248464918324e+00      1
   112  1.2026358189033912e+00      1
   113  1.1992383232535957e+00      1
   114  1.1981702177375650e+00      1
   115  1.1966765649794697e+00      1
   116  1.1890138843663880e+00      1
   117  1.1860086042193774e+00      1
   118  1.1842472954114711e+00      1
   119  1.1835721155733048e+00      1
   120  1.1830478403529994e+00      1
   121  1.1782513388754590e+00      1
   122  1.1737518741936528e+00      1
   123  1.1736014531009464e+00      1
   124  1.1715210670699050e+00      1
   125  1.1708483079128114e+00      1
   126  1.1677468526786676e+00      1
   127  1.1664112215209659e+00      1
   128  1.1647715957881379e+00      1
   129  1.1627606632842815e+00      1
   130  1.1617119041702506e+00      1
   131  1.1581558108437826e+00      1
   132  1.1567803324303754e+00      1
   133  1.1562523391951647e+00      1
   134  1.1537225437295893e+00      1
   135  1.1526578794176516e+00      1
   136  1.1521166577830073e+00      1
   137  1.1502477209159077e+00      1
   138  1.1502347030674380e+00      1
   139  1.1474309858415730e+00      1
   140  1.1470318380617039e+00      1
   141  1.1451059536531862e+00      1
   142  1.1437443485084131e+00      1
   143  1.1419351626576257e+00      1
   144  1.1397700852276393e+00      1
   145  1.1389019102286291e+00      1
   146  1.1377089250282588e+00      1
   147  1.1370621847803362e+00      1
   148  1.1352275127017879e+00      1
   149  1.1332544381193839e+00      1
   150  1.1313732264600822e+00      1
   151  1.1292948675500596e+00      1
   152  1.1282034862046122e+00      1
   153  1.1265959485915666e+00      1
   154  1.1248966840811179e+00      1
   155  1.1240637126250568e+00      1
   156  1.1236814169028773e+00      1
   157  1.1217922646467917e+00      1
   158  1.1186033692323163e+00      1
   159  1.1159688852529939e+00      1
   160  1.1147413749481165e+00      1
   161  1.1135516972328974e+00      1
   162  1.1122224634913744e+00      1
   163  1.1118770869416337e+00      1
   164  1.1097615981764597e+00      1
   165  1.1069373739825421e+00      1
   166  1.1055976362042945e+00      1
   167  1.1032156351805344e+00      1
   168  1.1019845510899000e+00      1
   169  1.1012164048720294e+00      1
   170  1.0999377534949502e+00      1
   171  1.0986983606468368e+00      1
   172  1.0969296928093053e+00      1
   173  1.0967953124634169e+00      1
   174  1.0945770485748443e+00      1
   175  1.0928945023940422e+00      1
   176  1.0922321525688525e+00      1
   177  1.0911450353630783e+00      1
   178  1.0909196449909491e+00      1
   179  1.0891557536928356e+00      1
   180  1.0866749151304822e+00      1
   181  1.0864751378002777e+00      1
   182  1.0850738730708758e+00      1
   183  1.0843131400204182e+00      1
   184  1.0838916468504827e+00      1
   185  1.0818241954221464e+00      1
   186  1.0791194770744266e+00      1
   187  1.0786766836601565e+00      1
   188  1.0776330046055678e+00      1
   189  1.0767201636388994e+00      1
   190  1.0758935865567736e+00      1
   191  1.0754536661314607e+00      1
   192  1.0751441994739241e+00      1
   193  1.0743816369533439e+00      1
   194  1.0735604198438320e+00      1
   195  1.0728184169923427e+00      1
   196  1.0722700949653812e+00      1
   197  1.0703883761689108e+00      1
   198  1.0696606004141174e+00      1
   199  1.0684589783305818e+00      1
   200  1.0674652175674582e+00      1
   201  1.0668763284896696e+00      1
   202  1.0664893660381796e+00      1
   203  1.0659180124639600e+00      1
   204  1.0653148698129544e+00      1
   205  1.0643743417212692e+00      1
   206  1.0637423407413413e+00      1
   207  1.0631381723769564e+00      1
   208  1.0612795362871206e+00      1
   209  1.0608001042731046e+00      1
   210  1.0599763699886946e+00      1
   211  1.0593216506436973e+00      1
   212  1.0571680549995328e+00      1
   213  1.0561958865713454e+00      1
   214  1.0550288550980869e+00      1
   215  1.0547388653988536e+00      1
   216  1.0534459564545959e+00      1
   217  1.0528173809285601e+00      1
   218  1.0520092751702663e+00      1
   219  1.0511190030012214e+00      1
   220  1.0505458876618721e+00      1
   221  1.0486962650286096e+00      1
   222  1.0483685040491972e+00      1
   223  1.0475046904416803e+00      1
   224  1.0470923780865173e+00      1
   225  1.0452288402901548e+00      1
   226  1.0450777873259789e+00      1
   227  1.0442185184581241e+00      1
   228  1.0432560155051285e+00      1
   229  1.0426674761400336e+00      1
   230  1.0416369787691653e+00      1
   231  1.0411747390159738e+00      1
   232  1.0407919921029802e+00      1
   233  1.0395945144962417e+00      1
   234  1.0389551133538455e+00      1
   235  1.0386045471837682e+00      1
   236  1.0378385656331557e+00      1
   237  1.0366896867687021e+00      1
   238  1.0351213436008264e+00      1
   239  1.0349023778340694e+00      1
   240  1.0343408452176268e+00      1
   241  1.0340034487889798e+00      1
   242  1.0329744975522097e+00      1
   243  1.0319923973683596e+00      1
   244  1.0318024633181944e+00      1
   245  1.0311824214167682e+00      1
   246  1.0302455366486538e+00      1
   247  1.0287168178643997e+00      1
   248  1.0281628327457635e+00      1
   249  1.0276278654171345e+00      1
   250  1.0268095467880136e+00      1
   251  1.0264457612476867e+00      1
   252  1.0257555704954779e+00      1
   253  1.0253732999395018e+00      1
   254  1.0248047677487107e+00      1
   255  1.0246870160845636e+00      1
   256  1.0245570321015136e+00      1
   257  1.0239268541374473e+00      1
   258  1.0236818163797941e+00      1
   259  1.0231430553452914e+00      1
   260  1.0229547580074385e+00      1
   261  1.0218841489432049e+00      1
   262  1.0212113323474952e+00      1
   263  1.0195733741942603e+00      1
   264  1.0194382258853780e+00      1
   265  1.0190625364172459e+00      1
   266  1.0188838251649501e+00      1
   267  1.0183410635296675e+00      1
   268  1.0175411435997928e+00      1
   269  1.0174630342442945e+00      1
   270  1.0174133101934535e+00      1
   271  1.0163829425845188e+00      1
   272  1.0152945854582449e+00      1
   273  1.0151222324348712e+00      1
   274  1.0145032656067756e+00      1
   275  1.0141478308029972e+00      1
   276  1.0139693201682842e+00      1
   277  1.0129270875035992e+00      1
   278  1.0125095606330665e+00      1
   279  1.0120637659862766e+00      1
   280  1.0116157405373434e+00      1
   281  1.0108475014897711e+00      1
   282  1.0101120921805116e+00      1
   283  1.0100426670552030e+00      1
   284  1.0099676698020015e+00      1
   285  1.0097237433140123e+00      1
   286  1.0094380867224901e+00      1
   287  1.0088858144127657e+00      1
   288  1.0084561162294121e+00      1
   289  1.0079507658358751e+00      1
   290  1.0076094267609548e+00      1
   291  1.0074387516796808e+00      1
   292  1.0067294656164869e+00      1
   293  1.0065718190515323e+00      1
   294  1.0064155200912976e+00      1
   295  1.0060470492834441e+00      1
   296  1.0059671149365965e+00      1
   297  1.0055760684098016e+00      1
   298  1.0046923618944004e+00      1
   299  1.0042686893072879e+00      1
   300  1.0041439452979546e+00      1
   301  1.0038826836056423e+00      1
   302  1.0037478084081157e+00      1
   303  1.0035004267207912e+00      1
   304  1.0030500387987724e+00      1
   305  1.0030195432914959e+00      1
   306  1.0028213587908481e+00      1
   307  1.0020716645626591e+00      1
   308  1.0017247347154457e+00      1
   309  1.0015473394767331e+00      1
   310  1.0015262299095327e+00      1
   311  1.0007366347290143e+00      1
   312  1.0000432123851735e+00      1
   313  9.9999790236759556e-01      1
   314  9.9999735055807093e-01      1
   315  9.9999360755355637e-01      1
   316  9.9999330374144413e-01      1
   317  9.9998953672558133e-01      1
   318  9.9998088800653262e-01      1
   319  9.9992712649074200e-01      1
   320  9.9990051394490176e-01      1
   321  9.9985407258087733e-01      1
   322  9.9981482656192144e-01      1
   323  9.9980067531562833e-01      1
   324  9.9975546077461930e-01      1
   325  9.9972908071459776e-01      1
   326  9.9968364200853022e-01      1
   327  9.9961099283438559e-01      1
   328  9.9958880816987616e-01      1
   329  9.9946103211295290e-01      1
   330  9.9927929416838346e-01      1
   331  9.9927194634186112e-01      1
   332  9.9919593786100191e-01      1
   333  9.9901286591108607e-01      1
   334  9.9891197639066154e-01      1
   335  9.9871664255192161e-01      1
   336  9.9864734813158684e-01      1
   337  9.9853032633671879e-01      1
   338  9.9839082149922931e-01      1
   339  9.9831034305475985e-01      1
   340  9.9823970754171742e-01      1
   341  9.9810340562124134e-01      1
   342  9.9805646574184548e-01      1
   343  9.9788693373321524e-01      1
   344  9.9780873347411791e-01      1
   345  9.9780376869020415e-01      1
   346  9.9764788317770448e-01      1
   347  9.9760061563998681e-01      1
   348  9.9733907641174135e-01      1
   349  9.9718190305076726e-01      1
   350  9.9711088936993730e-01      1
   351  9.9705761516688018e-01      1
   352  9.9681294162025136e-01      1
   353  9.9675794284527264e-01      1
   354  9.9670739679803988e-01      1
   355  9.9669012747156016e-01      1
   356  9.9648939402162029e-01      1
   357  9.9592139457796325e-01      1
   358  9.9588003738885478e-01      1
   359  9.9581341928398892e-01      1
   360  9.9560108336267727e-01      1
   361  9.9549249445548627e-01      1
   362  9.9531835955492420e-01      1
   363  9.9512916264683937e-01      1
   364  9.9500586045396699e-01      1
   365  9.9488182140359915e-01      1
   366  9.9462142274442256e-01      1
   367  9.9460792160992351e-01      1
   368  9.9430746908596834e-01      1
   369  9.9424521526528076e-01      1
   370  9.9409019812741617e-01      1
   371  9.9395463038429910e-01      1
   372  9.9382096893024841e-01      1
   373  9.9370732942857565e-01      1
   374  9.9342905042876717e-01      1
   375  9.9342583247814364e-01      1
   376  9.9314483116885854e-01      1
   377  9.9311386613256691e-01      1
   378  9.9295177453299033e-01      1
   379  9.9292268685932639e-01      1
   380  9.9274439419549043e-01      1
   381  9.9273583096948759e-01      1
   382  9.9253505336917758e-01      1
   383  9.9240708641496145e-01      1
   384  9.9221723514676363e-01      1
   385  9.9204850129191324e-01      1
   386  9.9181922516245447e-01      1
   387  9.9164932460946675e-01      1
   388  9.9153014735165479e-01      1
   389  9.9134100615393583e-01      1
   390  9.9095974629715766e-01      1
   391  9.9084584674233356e-01      1
   392  9.9082653242689134e-01      1
   393  9.9052939973614040e-01      1
   394  9.9051723520892676e-01      1
   395  9.9005387812208800e-01      1
   396  9.8998183614711666e-01      1
   397  9.8993426327799228e-01      1
   398  9.8972611647141751e-01      1
   399  9.8968466240062292e-01      1
   400  9.8938089103824156e-01      1
   401  9.8937505974089657e-01      1
   402  9.8925453131331209e-01      1
   403  9.8901399047863003e-01      1
   404  9.8880523573025536e-01      1
   405  9.8871259021304103e-01      1
   406  9.8849358586550085e-01      1
   407  9.8810125309346186e-01      1
   408  9.8801092359568699e-01      1
   409  9.8791001241111120e-01      1
   410  9.8785831047108563e-01      1
   411  9.8778318171419066e-01      1
   412  9.8755467951989262e-01      1
   413  9.8752924213747451e-01      1
   414  9.8732988645930875e-01      1
   415  9.8729583805599996e-01      1
   416  9.8710329230702976e-01      1
   417  9.8656773321198243e-01      1
   418  9.8643650233775759e-01      1
   419  9.8633462577314968e-01      1
   420  9.8621794878652802e-01      1
   421  9.8612040321940553e-01      1
   422  9.8599252352227873e-01      1
   423  9.8594752701965083e-01      1
   424  9.8552712915651963e-01      1
   425  9.8536399008807529e-01      1
   426  9.8516192554378701e-01      1
   427  9.8512201657827581e-01      1
   428  9.8499874347460359e-01      1
   429  9.8456766931439632e-01      1
   430  9.8443050964525292e-01      1
   431  9.8433532048106476e-01      1
   432  9.8429901336834380e-01      1
   433  9.8399637267674966e-01      1
   434  9.8390390595749766e-01      1
   435  9.8379280284393889e-01      1
   436  9.8375722245418395e-01      1
   437  9.8369479450687780e-01      1
   438  9.8326196757985762e-01      1
   439  9.8303865958843106e-01      1
   440  9.8295650426815939e-01      1
   441  9.8289929589896052e-01      1
   442  9.8279631373974075e-01      1
   443  9.8270246584602061e-01      1
   444  9.8239294710633762e-01      1
   445  9.8233531281227604e-01      1
   446  9.8192599050484464e-01      1
   447  9.8187354731879850e-01      1
   448  9.8167273273827160e-01      1
   449  9.8127335149509332e-01      1
   450  9.8107809898198117e-01      1
   451  9.8084372396664354e-01      1
   452  9.8076124437519130e-01      1
   453  9.8052080214658122e-01      1
   454  9.8031950175207594e-01      1
   455  9.8018155459652800e-01      1
   456  9.7974998675901326e-01      1
   457  9.7965595708489128e-01      1
   458  9.7951119249260377e-01      1
   459  9.7917366164042619e-01      1
   460  9.7910441649872260e-01      1
   461  9.7890673181445376e-01      1
   462  9.7887617046365771e-01      1
   463  9.7855783399819896e-01      1
   464  9.7830391202469213e-01      1
   465  9.7785872008086427e-01      1
   466  9.7729347358555629e-01      1
   467  9.7719853698450587e-01      1
   468  9.7675805750097755e-01      1
   469  9.7666768306576368e-01      1
   470  9.7591419364622500e-01      1
   471  9.7578007276975731e-01      1
   472  9.7551943039238564e-01      1
   473  9.7531035843139657e-01      1
   474  9.7461645547234976e-01      1
   475  9.7438454407401487e-01      1
   476  9.7404443226968396e-01      1
   477  9.7384070177905480e-01      1
   478  9.7355738006934445e-01      1
   479  9.7309420914245581e-01      1
   480  9.7306941199779695e-01      1
   481  9.7252844689717866e-01      1
   482  9.7180292894815656e-01      1
   483  9.7164509544695987e-01      1
   484  9.7124779647584070e-01      1
   485  9.7105809808976751e-01      1
   486  9.7065730654578830e-01      1
   487  9.7048534231768391e-01      1
   488  9.6977592164228965e-01      1
   489  9.6955305220614241e-01      1
   490  9.6944085443804406e-01      1
   491  9.6910907737295537e-01      1
   492  9.6882831615200238e-01      1
   493  9.6871024813695883e-01      1
   494  9.6846645447307600e-01      1
   495  9.6825764658321045e-01      1
   496  9.6745720912967204e-01      1
   497  9.6732653143720437e-01      1
   498  9.6720322516391699e-01      1
   499  9.6712878037578809e-01      1
   500  9.6702243284431078e-01      1
   501  9.6673092755989010e-01      1
   502  9.6635509849875401e-01      1
   503  9.6611960557043752e-01      1
   504  9.6599999134752301e-01      1
   505  9.6567243816482273e-01      1
   506  9.6497121588921009e-01      1
   507  9.6489029930768166e-01      1
   508  9.6444571803725043e-01      1
   509  9.6430033889633848e-01      1
   510  9.6412172389017659e-01      1
   511  9.6294462610745846e-01      1
   512  9.6256087382277011e-01      1
   513  9.6242668020267808e-01      1
   514  9.6212963752655889e-01      1
   515  9.6195969569216855e-01      1
   516  9.6169656991690533e-01      1
   517  9.6149577961618138e-01      1
   518  9.6122888356424230e-01      1
   519  9.6094413973970116e-01      1
   520  9.6053227332863300e-01      1
   521  9.6031878768564982e-01      1
   522  9.5972658460057991e-01      1
   523  9.5931501913572192e-01      1
   524  9.5877568344056174e-01      1
   525  9.5853609713675147e-01      1
   526  9.5838433925980138e-01      1
   527  9.5787760102108144e-01      1
   528  9.5767990949440562e-01      1
   529  9.5707938671364023e-01      1
   530  9.5690169263794000e-01      1
   531  9.5647710060701208e-01      1
   532  9.5580396983798344e-01      1
   533  9.5555216326011050e-01      1
   534  9.5532026436976747e-01      1
   535  9.5465788893528625e-01      1
   536  9.5440376281086037e-01      1
   537  9.5437631206457907e-01      1
   538  9.5379780525903168e-01      1
   539  9.5344983200431843e-01      1
   540  9.5334707960304299e-01      1
   541  9.5295864244221862e-01      1
   542  9.5236944693070225e-01      1
   543  9.5224856221069965e-01      1
   544  9.5206818070435117e-01      1
   545  9.5181562170593814e-01      1
   546  9.5154408694044523e-01      1
   547  9.5115549321862425e-01      1
   548  9.5108195660243022e-01      1
   549  9.5043739757536561e-01      1
   550  9.5003431325361087e-01      1
   551  9.4980746173901665e-01      1
   552  9.4932001959134005e-01      1
   553  9.4906268385686265e-01      1
   554  9.4904376030834481e-01      1
   555  9.4867112695950762e-01      1
   556  9.4826997666276158e-01      1
   557  9.4815870821084602e-01      1
   558  9.4791517252488933e-01      1
   559  9.4733162600361376e-01      1
   560  9.4673805291280677e-01      1
   561  9.4668343240142838e-01      1
   562  9.4664579437968399e-01      1
   563  9.4621285917893272e-01      1
   564  9.4607092505926083e-01      1
   565  9.4562568176190265e-01      1
   566  9.4537970536374372e-01      1
   567  9.4499131838729666e-01      1
   568  9.4466953710901524e-01      1
   569  9.4442640139465428e-01      1
   570  9.4419238916152981e-01      1
   571  9.4370889325704455e-01      1
   572  9.4344130739998799e-01      1
   573  9.4304454840600516e-01      1
   574  9.4291067250605010e-01      1
   575  9.4262814007284090e-01      1
   576  9.4229323241769491e-01      1
   577  9.4220349158276451e-01      1
   578  9.4177017006106889e-01      1
   579  9.4056965473976950e-01      1
   580  9.3998412014505817e-01      1
   581  9.3916868158434219e-01      1
   582  9.3900832901516107e-01      1
   583  9.3859907662621889e-01      1
   584  9.3823852070216007e-01      1
   585  9.3795646477677674e-01      1
   586  9.3717789592025025e-01      1
   587  9.3672326382555060e-01      1
   588  9.3648753303090582e-01      1
   589  9.3564893602495469e-01      1
   590  9.3521498033721395e-01      1
   591  9.3414922812302725e-01      1
   592  9.3286910218664909e-01      1
   593  9.3250415505066453e-01      1
   594  9.3239863346322227e-01      1
   595  9.3147288907283077e-01      1
   596  9.3143080111694387e-01      1
   597  9.3057473434570981e-01      1
   598  9.2978468687352511e-01      1
   599  9.2968124235848548e-01      1
   600  9.2940995490911260e-01      1
   601  9.2849968623940715e-01      1
   602  9.2813139352140173e-01      1
   603  9.2755321996134210e-01      1
   604  9.2695110454390472e-01      1
   605  9.2676910243640132e-01      1
   606  9.2643877188620094e-01      1
   607  9.2635567939612207e-01      1
   608  9.2583780808050942e-01      1
   609  9.2581959192230578e-01      1
   610  9.2566793654605128e-01      1
   611  9.2537571019281428e-01      1
   612  9.2463508866958755e-01      1
   613  9.2435002120848675e-01      1
   614  9.2417322098160792e-01      1
   615  9.2401217301067384e-01      1
   616  9.2300820883085366e-01      1
   617  9.2286235161058983e-01      1
   618  9.2233036279592784e-01      1
   619  9.2216684545488481e-01      1
   620  9.2189514859657795e-01      1
   621  9.2117173684735376e-01      1
   622  9.1974060246100475e-01      1
   623  9.1969699113488956e-01      1
   624  9.1940926074811957e-01      1
   625  9.1932942051394506e-01      1
   626  9.1854173406621953e-01      1
   627  9.1694186040485115e-01      1
   628  9.1630411884291874e-01      1
   629  9.1614091515252072e-01      1
   630  9.1509355751284205e-01      1
   631  9.1371028748117522e-01      1
   632  9.1363040928221073e-01      1
   633  9.1285632683956441e-01      1
   634  9.1267988047228810e-01      1
   635  9.1195451628055524e-01      1
   636  9.1190328227875050e-01      1
   637  9.1135765904510224e-01      1
   638  9.1106753309000821e-01      1
   639  9.1070298417989659e-01      1
   640  9.0985906528250649e-01      1
   641  9.0978438163340758e-01      1
   642  9.0890365643709659e-01      1
   643  9.0822547502249473e-01      1
   644  9.0795791390579128e-01      1
   645  9.0738923508777314e-01      1
   646  9.0706951536818747e-01      1
   647  9.0664302986270662e-01      1
   648  9.0585281397847406e-01      1
   649  9.0504856869166850e-01      1
   650  9.0437062832435855e-01      1
   651  9.0380467459530311e-01      1
   652  9.0330386071296309e-01      1
   653  9.0308533859799578e-01      1
   654  9.0199972736128131e-01      1
   655  9.0014532819111859e-01      1
   656  8.9986026852757728e-01      1
   657  8.9881758162822412e-01      1
   658  8.9857666911555145e-01      1
   659  8.9833690377900177e-01      1
   660  8.9829759984023705e-01      1
   661  8.9813515497297203e-01      1
   662  8.9791003129994484e-01      1
   663  8.9693238276249887e-01      1
   664  8.9649837602757909e-01      1
   665  8.9596671441697584e-01      1
   666  8.9510480845170659e-01      1
   667  8.9464032662463933e-01      1
   668  8.9451219013850314e-01      1
   669  8.9407605252717004e-01      1
   670  8.9328593847059579e-01      1
   671  8.9296184509558718e-01      1
   672  8.9255106409878737e-01      1
   673  8.9171090529280561e-01      1
   674  8.9151665848429584e-01      1
   675  8.9059725022561997e-01      1
   676  8.9038956381473622e-01      1
   677  8.9010091761039489e-01      1
   678  8.8914298590376839e-01      1
   679  8.8873899757873165e-01      1
   680  8.8727615318369779e-01      1
   681  8.8706733360864098e-01      1
   682  8.8613690224578545e-01      1
   683  8.8505709398569510e-01      1
   684  8.8485503544059818e-01      1
   685  8.8465329399160952e-01      1
   686  8.8324553882700363e-01      1
   687  8.8278958177221756e-01      1
   688  8.8236294746810107e-01      1
   689  8.8186754809564039e-01      1
   690  8.8077500857092716e-01      1
   691  8.7997069376918835e-01      1
   692  8.7937441100418834e-01      1
   693  8.7848352149686282e-01      1
   694  8.7781162631162224e-01      1
   695  8.7726592783442503e-01      1
   696  8.7671961261093556e-01      1
   697  8.7604884974668840e-01      1
   698  8.7514462257561909e-01      1
   699  8.7497320950845137e-01      1
   700  8.7411819494463372e-01      1
   701  8.7361430427475129e-01      1
   702  8.7217645586083292e-01      1
   703  8.7141817187628390e-01      1
   704  8.7062858401418186e-01      1
   705  8.7053590239483325e-01      1
   706  8.6986463560682403e-01      1
   707  8.6880169505235805e-01      1
   708  8.6788579479660832e-01      1
   709  8.6655435743031917e-01      1
   710  8.6634409354140463e-01      1
   711  8.6610656465582003e-01      1
   712  8.6567609102230525e-01      1
   713  8.6492472621391536e-01      1
   714  8.6401345427350795e-01      1
   715  8.6364749689191878e-01      1
   716  8.6213164097694706e-01      1
   717  8.6176844992757418e-01      1
   718  8.6161235911296097e-01      1
   719  8.6089125032260838e-01      1
   720  8.5885428233583661e-01      1
   721  8.5766396197291628e-01      1
   722  8.5651151841711470e-01      1
   723  8.5612388246338056e-01      1
   724  8.5545957745263346e-01      1
   725  8.5328555429612729e-01      1
   726  8.5281490470296351e-01      1
   727  8.5256763560304505e-01      1
   728  8.5173387057456407e-01      1
   729  8.5023668002802655e-01      1
   730  8.4973172741606495e-01      1
   731  8.4923321399207641e-01      1
   732  8.4910726006732651e-01      1
   733  8.4734678192104729e-01      1
   734  8.4729759620588230e-01      1
   735  8.4683580750337895e-01      1
   736  8.4654416140264899e-01      1
   737  8.4540221197470711e-01      1
   738  8.4467566944418815e-01      1
   739  8.4419891733658403e-01      1
   740  8.4258172904511486e-01      1
   741  8.4233903091598605e-01      1
   742  8.4138757231132832e-01      1
   743  8.4082563816028077e-01      1
   744  8.4031789940456048e-01      1
   745  8.3905774362017183e-01      1
   746  8.3874853768601332e-01      1
   747  8.3819482933799483e-01      1
   748  8.3777023249108273e-01      1
   749  8.3710900839981262e-01      1
   750  8.3670573741968668e-01      1
   751  8.3571660639407208e-01      1
   752  8.3541743001302082e-01      1
   753  8.3452107746529369e-01      1
   754  8.3345459761324414e-01      1
   755  8.3166656555196672e-01      1
   756  8.3111928822546555e-01      1
   757  8.3055676751866214e-01      1
   758  8.2968585724794763e-01      1
   759  8.2901026449858151e-01      1
   760  8.2804855731419347e-01      1
   761  8.2726747158272174e-01      1
   762  8.2689399482544845e-01      1
   763  8.2500614685802398e-01      1
   764  8.2478639895655681e-01      1
   765  8.2444811381054839e-01      1
   766  8.2321090152665410e-01      1
   767  8.2264606791434514e-01      1
   768  8.2186214451289552e-01      1
   769  8.2156594874160449e-01      1
   770  8.1988761542414490e-01      1
   771  8.1934643496394244e-01      1
   772  8.1851198717126394e-01      1
   773  8.1824869242616804e-01      1
   774  8.1671034806311482e-01      1
   775  8.1667214048606307e-01      1
   776  8.1645234074362150e-01      1
   777  8.1496604464402322e-01      1
   778  8.1357276956396674e-01      1
   779  8.1266667618341804e-01      1
   780  8.1226504690420831e-01      1
   781  8.1097767176510849e-01      1
   782  8.1056615241452523e-01      1
   783  8.0856066865928200e-01      1
   784  8.0831886841758260e-01      1
   785  8.0732438495072090e-01      1
   786  8.0670424935326568e-01      1
   787  8.0606093219891117e-01      1
   788  8.0527568798628668e-01      1
   789  8.0395889145227917e-01      1
   790  8.0327085110258289e-01      1
   791  8.0181390155966270e-01      1
   792  8.0180070545157556e-01      1
   793  7.9992241069256376e-01      1
   794  7.9927036126400353e-01      1
   795  7.9843880691018709e-01      1
   796  7.9825593020014929e-01      1
   797  7.9793938378641682e-01      1
   798  7.9649157310209839e-01      1
   799  7.9614495754827752e-01      1
   800  7.9532026530731759e-01      1
   801  7.9488225476418062e-01      1
   802  7.9386200580314026e-01      1
   803  7.9334412561813650e-01      1
   804  7.9167140351742282e-01      1
   805  7.9155526991532410e-01      1
   806  7.9133737611334209e-01      1
   807  7.9128925763699054e-01      1
   808  7.9087444564839804e-01      1
   809  7.8913895684137603e-01      1
   810  7.8874426322110036e-01      1
   811  7.8867965747262903e-01      1
   812  7.8802858460849401e-01      1
   813  7.8608640227324733e-01      1
   814  7.8496300408047548e-01      1
   815  7.8351174718988026e-01      1
   816  7.8249035182994786e-01      1
   817  7.8193943094160012e-01      1
   818  7.8126250041064427e-01      1
   819  7.8027459260035870e-01      1
   820  7.7955243712663114e-01      1
   821  7.7792101224002042e-01      1
   822  7.7627440067796083e-01      1
   823  7.7608617382419398e-01      1
   824  7.7551803332258906e-01      1
   825  7.7504568223043946e-01      1
   826  7.7478201649866230e-01      1
   827  7.7406348568666905e-01      1
   828  7.7245631486266519e-01      1
   829  7.7218637379022625e-01      1
   830  7.7192015918478141e-01      1
   831  7.7036536277339918e-01      1
   832  7.7012857761645415e-01      1
   833  7.6946425156165510e-01      1
   834  7.6883210049147710e-01      1
   835  7.6663402202352215e-01      1
   836  7.6632510657144515e-01      1
   837  7.6443233622291507e-01      1
   838  7.6422561723372284e-01      1
   839  7.6370420326795030e-01      1
   840  7.6344118556323315e-01      1
   841  7.6188507271211003e-01      1
   842  7.6093220762296865e-01      1
   843  7.6025819828060315e-01      1
   844  7.5817274605942664e-01      1
   845  7.5762712919639141e-01      1
   846  7.5717519292116808e-01      1
   847  7.5675741495303250e-01      1
   848  7.5550069507793038e-01      1
   849  7.5505691070336334e-01      1
   850  7.5403645877379066e-01      1
   851  7.5204267170827555e-01      1
   852  7.5166897449712011e-01      1
   853  7.5148804325360341e-01      1
   854  7.5012364282555011e-01      1
   855  7.5010628001240265e-01      1
   856  7.4933735494523235e-01      1
   857  7.4803392452288664e-01      1
   858  7.4718174625615996e-01      1
   859  7.4703383151731628e-01      1
   860  7.4671906789212839e-01      1
   861  7.4513187547781778e-01      1
   862  7.4424623396507383e-01      1
   863  7.4408035408329254e-01      1
   864  7.4372338290080253e-01      1
   865  7.4297479250365106e-01      1
   866  7.4237360503818561e-01      1
   867  7.4148729334678154e-01      1
   868  7.4103596187466692e-01      1
   869  7.3993318495226512e-01      1
   870  7.3931932792284205e-01      1
   871  7.3891349038279841e-01      1
   872  7.3846873681701242e-01      1
   873  7.3796184562455713e-01      1
   874  7.3749217469361250e-01      1
   875  7.3708605481322009e-01      1
   876  7.3528819142885504e-01      1
   877  7.3499655996712676e-01      1
   878  7.3448406310112102e-01      1
   879  7.3333415131520296e-01      1
   880  7.3279814367631324e-01      1
   881  7.3126826409697454e-01      1
   882  7.3122043514918689e-01      1
   883  7.3006246108941364e-01      1
   884  7.2931238891082684e-01      1
   885  7.2841985391884789e-01      1
   886  7.2811128285448212e-01      1
   887  7.2671111737626137e-01      1
   888  7.2643168272355130e-01      1
   889  7.2618874001888356e-01      1
   890  7.2512887633339307e-01      1
   891  7.2418612283637640e-01      1
   892  7.2342332589302183e-01      1
   893  7.2226789319646967e-01      1
   894  7.2195188878848326e-01      1
   895  7.2077007698560891e-01      1
   896  7.2049887832647630e-01      1
   897  7.2015171359956842e-01      1
   898  7.1948527103794169e-01      1
   899  7.1837902391861408e-01      1
   900  7.1775600514246685e-01      1
   901  7.1693739580785565e-01      1
   902  7.1590314648092490e-01      1
   903  7.1469935104648286e-01      1
   904  7.1373317733458252e-01      1
   905  7.1272047257096660e-01      1
   906  7.1126829332599628e-01      1
   907  7.1043365869046482e-01      1
   908  7.0995315553144522e-01      1
   909  7.0963204258126789e-01      1
   910  7.0793240906582844e-01      1
   911  7.0718731452068440e-01      1
   912  7.0568389828227973e-01      1
   913  7.0444246310351055e-01      1
   914  7.0347151617865455e-01      1
   915  7.0317737069716169e-01      1
   916  7.0266771055827282e-01      1
   917  7.0223633899705085e-01      1
   918  7.0064531032370536e-01      1
   919  7.0017950412492935e-01      1
   920  6.9975262081048761e-01      1
   921  6.9951037108313774e-01      1
   922  6.9928119407336287e-01      1
   923  6.9837440987242483e-01      1
   924  6.9771997562706822e-01      1
   925  6.9724781305425498e-01      1
   926  6.9630558085386440e-01      1
   927  6.9466861453543038e-01      1
   928  6.9410022735198917e-01      1
   929  6.9401805853050125e-01      1
   930  6.9181554866698514e-01      1
   931  6.9050522752171895e-01      1
   932  6.8932225453591467e-01      1
   933  6.8835140942244333e-01      1
   934  6.8812019149550163e-01      1
   935  6.8746584457057036e-01      1
   936  6.8735500217152923e-01      1
   937  6.8685066908800807e-01      1
   938  6.8604417717757382e-01      1
   939  6.8475954355555257e-01      1
   940  6.8374918212031710e-01      1
   941  6.8346962899927488e-01      1
   942  6.8157916911054484e-01      1
   943  6.8101253550734220e-01      1
   944  6.8057112947649789e-01      1
   945  6.8005934613040930e-01      1
   946  6.7950259546204528e-01      1
   947  6.7867890002619813e-01      1
   948  6.7852855968367365e-01      1
   949  6.7788190736941700e-01      1
   950  6.7736314740607084e-01      1
   951  6.7625493025026917e-01      1
   952  6.7578755256384326e-01      1
   953  6.7522902995401457e-01      1
   954  6.7512240235849597e-01      1
   955  6.7381962063278800e-01      1
   956  6.7211761569018236e-01      1
   957  6.7174302982421130e-01      1
   958  6.7069621314797367e-01      1
   959  6.7062683706059523e-01      1
   960  6.6979543808359954e-01      1
   961  6.6887215447533621e-01      1
   962  6.6660452042646989e-01      1
   963  6.6611259942480905e-01      1
   964  6.6558155665829122e-01      1
   965  6.6544865897841832e-01      1
   966  6.6418871631386212e-01      1
   967  6.6397122945556653e-01      1
   968  6.6354360003231994e-01      1
   969  6.6259842746378717e-01      1
   970  6.6198523003905163e-01      1
   971  6.6113938746863987e-01      1
   972  6.6050203175444533e-01      1
   973  6.5939544631430591e-01      1
   974  6.5907082781125137e-01      1
   975  6.5853894209983665e-01      1
   976  6.5796316524757914e-01      1
   977  6.5743939004232477e-01      1
   978  6.5647815383857544e-01      1
   979  6.5603188234125909e-01      1
   980  6.5552369656446408e-01      1
   981  6.5495303143970762e-01      1
   982  6.5426001747676710e-01      1
   983  6.5399548865144452e-01      1
   984  6.5354239508470657e-01      1
   985  6.5268277261432295e-01      1
   986  6.5224878996108493e-01      1
   987  6.5195165863732352e-01      1
   988  6.5176720659395593e-01      1
   989  6.5129356288081608e-01      1
   990  6.5082274512325977e-01      1
   991  6.5041913386451355e-01      1
   992  6.4930238880405156e-01      1
   993  6.4915910556347645e-01      1
   994  6.4793476055800203e-01      1
   995  6.4713984668228863e-01      1
   996  6.4623089946556833e-01      1
   997  6.4566525231032601e-01      1
   998  6.4492517860055376e-01      1
   999  6.4471294135672463e-01      1
  1000  6.4355275889335684e-01      1
  1001  6.4170256168689210e-01      1
  1002  6.4143709119842918e-01      1
  1003  6.4075532451807471e-01      1
  1004  6.4048438420099307e-01      1
  1005  6.3986039123000582e-01      1
  1006  6.3958536030524771e-01      1
  1007  6.3937682848874944e-01      1
  1008  6.3805482724277063e-01      1
  1009  6.3730803304217265e-01      1
  1010  6.3690265830234316e-01      1
  1011  6.3661490727399350e-01      1
  1012  6.3550158193959938e-01      1
  1013  6.3534243534660861e-01      1
  1014  6.3397537708450535e-01      1
  1015  6.3299867152645573e-01      1
  1016  6.3264045428841031e-01      1
  1017  6.3204813339410137e-01      1
  1018  6.3015239377835797e-01      1
  1019  6.2924465901347426e-01      1
  1020  6.2853920375644945e-01      1
  1021  6.2848795501367438e-01      1
  1022  6.2779583324872412e-01      1
  1023  6.2758277346409397e-01      1
  1024  6.2725558609476095e-01      1
  1025  6.2639074224849312e-01      1
  1026  6.2612729091674513e-01      1
  1027  6.2553251867929871e-01      1
  1028  6.2524689535309896e-01      1
  1029  6.2399481333654438e-01      1
  1030  6.2366512387023654e-01      1
  1031  6.2352848491539947e-01      1
  1032  6.2326891322025435e-01      1
  1033  6.2176034946974423e-01      1
  1034  6.2097805811775064e-01      1
  1035  6.2059221375489748e-01      1
  1036  6.1915915888392625e-01      1
  1037  6.1854864953193922e-01      1
  1038  6.1796587138415771e-01      1
  1039  6.1704455882687559e-01      1
  1040  6.1653197264495541e-01      1
  1041  6.1604158673945830e-01      1
  1042  6.1473400876778861e-01      1
  1043  6.1425295612568376e-01      1
  1044  6.1339368535521854e-01      1
  1045  6.1310803848273188e-01      1
  1046  6.1228489513661699e-01      1
  1047  6.1200037297634469e-01      1
  1048  6.1161490739058322e-01      1
  1049  6.1096924165611943e-01      1
  1050  6.1042339948553881e-01      1
  1051  6.0950045684801546e-01      1
  1052  6.0949644432446148e-01      1
  1053  6.0800592765919093e-01      1
  1054  6.0586708293720959e-01      1
  1055  6.0577691010247414e-01      1
  1056  6.0552292708471889e-01      1
  1057  6.0466483837655893e-01      1
  1058  6.0423084058265464e-01      1
  1059  6.0376284749843367e-01      1
  1060  6.0318231540944622e-01      1
  1061  6.0301861026452730e-01      1
  1062  6.0255755056049876e-01      1
  1063  6.0197499430181745e-01      1
  1064  6.0119671278826081e-01      1
  1065  6.0109744877275217e-01      1
  1066  6.0033972293865800e-01      1
  1067  6.0000571047623719e-01      1
  1068  5.9854350344630414e-01      1
  1069  5.9738786727093551e-01      1
  1070  5.9680502829846793e-01      1
  1071  5.9615438241999907e-01      1
  1072  5.9567233928300478e-01      1
  1073  5.9520487895395302e-01      1
  1074  5.9478609288148154e-01      1
  1075  5.9470504049123052e-01      1
  1076  5.9423720325270213e-01      1
  1077  5.9385125332228805e-01      1
  1078  5.9370230910747634e-01      1
  1079  5.9320427115151997e-01      1
  1080  5.9290964675288782e-01      1
  1081  5.9202014141669823e-01      1
  1082  5.9172196151040524e-01      1
  1083  5.9121906106253852e-01      1
  1084  5.9086076274327426e-01      1
  1085  5.9054834187243743e-01      1
  1086  5.8995850558657070e-01      1
  1087  5.8962099042281602e-01      1
  1088  5.8866382066654788e-01      1
  1089  5.8797180977450880e-01      1
  1090  5.8753107563042850e-01      1
  1091  5.8695377223260814e-01      1
  1092  5.8630938482359296e-01      1
  1093  5.8585180609393095e-01      1
  1094  5.8544469410928845e-01      1
  1095  5.8517649719235521e-01      1
  1096  5.8448832006112206e-01      1
  1097  5.8410258295082340e-01      1
  1098  5.8369496832204315e-01      1
  1099  5.8349028866708086e-01      1
  1100  5.8165357033334231e-01      1
  1101  5.8130359102736928e-01      1
  1102  5.8119084346816419e-01      1
  1103  5.8087252806214351e-01      1
  1104  5.8065917691569247e-01      1
  1105  5.8003195451783218e-01      1
  1106  5.7879274698587291e-01      1
  1107  5.7825487587355107e-01      1
  1108  5.7807979133594145e-01      1
  1109  5.7792082160403924e-01      1
  1110  5.7734505532219760e-01      1
  1111  5.7681861291777003e-01      1
  1112  5.7625412209551730e-01      1
  1113  5.7520573772869299e-01      1
  1114  5.7475757460461563e-01      1
  1115  5.7451154264552795e-01      1
  1116  5.7354646625725614e-01      1
  1117  5.7320708290071298e-01      1
  1118  5.7255252733412010e-01      1
  1119  5.7226307853604830e-01      1
  1120  5.7188891229594874e-01      1
  1121  5.7174992528482271e-01      1
  1122  5.7150306409004414e-01      1
  1123  5.7099215495511546e-01      1
  1124  5.7004278829578092e-01      1
  1125  5.6949203111723345e-01      1
  1126  5.6881795219737397e-01      1
  1127  5.6857958982785795e-01      1
  1128  5.6844015519797786e-01      1
  1129  5.6722263812296214e-01      1
  1130  5.6645172794943766e-01      1
  1131  5.6628929701742237e-01      1
  1132  5.6586315182071156e-01      1
  1133  5.6559290739684820e-01      1
  1134  5.6451256451310450e-01      1
  1135  5.6322116491556162e-01      1
  1136  5.6223706233275228e-01      1
  1137  5.6151313174109829e-01      1
  1138  5.6082993570619832e-01      1
  1139  5.6038625837875733e-01      1
  1140  5.5948142757666997e-01      1
  1141  5.5874457359188467e-01      1
  1142  5.5791795142695610e-01      1
  1143  5.5771439689295232e-01      1
  1144  5.5644818452245759e-01      1
  1145  5.5590998949487436e-01      1
  1146  5.5574886272217205e-01      1
  1147  5.5518998006994136e-01      1
  1148  5.5476759504176110e-01      1
  1149  5.5429021625865327e-01      1
  1150  5.5330845212436619e-01      1
  1151  5.5276288114701622e-01      1
  1152  5.5252273239770056e-01      1
  1153  5.5096702911275930e-01      1
  1154  5.5036974088886192e-01      1
  1155  5.4914816633983532e-01      1
  1156  5.4876796910018733e-01      1
  1157  5.4856854951204270e-01      1
  1158  5.4753383437794567e-01      1
  1159  5.4671053104103473e-01      1
  1160  5.4502067783327879e-01      1
  1161  5.4466647742490326e-01      1
  1162  5.4442544476999966e-01      1
  1163  5.4400311819550251e-01      1
  1164  5.4392611459874995e-01      1
  1165  5.4360227823399232e-01      1
  1166  5.4195189145192535e-01      1
  1167  5.4161256175039241e-01      1
  1168  5.4092368286547421e-01      1
  1169  5.4001454131908189e-01      1
  1170  5.3887823053507267e-01      1
  1171  5.3865433069043822e-01      1
  1172  5.3761864836265139e-01      1
  1173  5.3732042617593379e-01      1
  1174  5.3641007638795657e-01      1
  1175  5.3631859529630788e-01      1
  1176  5.3559711173818902e-01      1
  1177  5.3502939459133603e-01      1
  1178  5.3434724524664534e-01      1
  1179  5.3348153067282789e-01      1
  1180  5.3329583015662152e-01      1
  1181  5.3279361572993689e-01      1
  1182  5.3234070862202632e-01      1
  1183  5.3133131690923996e-01      1
  1184  5.3073784423404047e-01      1
  1185  5.3021386897491241e-01      1
  1186  5.2979458303679061e-01      1
  1187  5.2937146170389981e-01      1
  1188  5.2870692901410887e-01      1
  1189  5.2823112953716045e-01      1
  1190  5.2809338309850073e-01      1
  1191  5.2791969562876406e-01      1
  1192  5.2651235053423762e-01      1
  1193  5.2614897297595231e-01      1
  1194  5.2536941474906818e-01      1
  1195  5.2491220527915849e-01      1
  1196  5.2451104408430060e-01      1
  1197  5.2418594798073503e-01      1
  1198  5.2354580464211575e-01      1
  1199  5.2237709990714165e-01      1
  1200  5.2203757826435149e-01      1
  1201  5.2147055722962554e-01      1
  1202  5.2113303091035268e-01      1
  1203  5.2075966223504888e-01      1
  1204  5.1870273225694619e-01      1
  1205  5.1745707404735730e-01      1
  1206  5.1630275611695853e-01      1
  1207  5.1593107289700013e-01      1
  1208  5.1549490766864525e-01      1
  1209  5.1513739033020611e-01      1
  1210  5.1476700665944186e-01      1
  1211  5.1408571557772231e-01      1
  1212  5.1293741612522881e-01      1
  1213  5.1155170242573245e-01      1
  1214  5.1098049622413144e-01      1
  1215  5.1077148851212195e-01      1
  1216  5.1038198207024799e-01      1
  1217  5.0917968386401702e-01      1
  1218  5.0840058661479348e-01      1
  1219  5.0804165772913235e-01      1
  1220  5.0672623979248765e-01      1
  1221  5.0642015855787037e-01      1
  1222  5.0570897880628407e-01      1
  1223  5.0389210779589855e-01      1
  1224  5.0330787076329098e-01      1
  1225  5.0214157605270826e-01      1
  1226  5.0177753795629176e-01      1
  1227  5.0038147605592453e-01      1
  1228  4.9859919244837914e-01      1
  1229  4.9842959434224959e-01      1
  1230  4.9701632385899208e-01      1
  1231  4.9598847117181072e-01      1
  1232  4.9536649762026885e-01      1
  1233  4.9498413585332190e-01      1
  1234  4.9355452181384507e-01      1
  1235  4.9311700985719220e-01      1
  1236  4.9249444383426516e-01      1
  1237  4.9206293762636383e-01      1
  1238  4.9048463385490426e-01      1
  1239  4.8927947683005601e-01      1
  1240  4.8674289055255510e-01      1
  1241  4.8651752071032983e-01      1
  1242  4.8531304792977015e-01      1
  1243  4.8505379236606583e-01      1
  1244  4.8419116617062008e-01      1
  1245  4.8348811877483183e-01      1
  1246  4.8211612523744185e-01      1
  1247  4.8109061900081046e-01      1
  1248  4.8082783643381699e-01      1
  1249  4.7889257160952953e-01      1
  1250  4.7843551336632356e-01      1
  1251  4.7797424655474940e-01      1
  1252  4.7759962065008393e-01      1
  1253  4.7299867242782895e-01      1
  1254  4.7178178702271290e-01      1
  1255  4.6994488717993760e-01      1
  1256  4.6842065328974503e-01      1
  1257  4.6675530921108682e-01      1
  1258  4.6599383456273219e-01      1
  1259  4.6460427599834203e-01      1
  1260  4.6398870562623151e-01      1
  1261  4.6356524041895775e-01      1
  1262  4.6264054081205791e-01      1
  1263  4.6234065809777186e-01      1
  1264  4.6012011734343611e-01      1
  1265  4.5924149486435339e-01      1
  1266  4.5834694669465381e-01      1
  1267  4.5788907866413336e-01      1
  1268  4.5624473368217494e-01      1
  1269  4.5410417843770368e-01      1
  1270  4.5285863725065795e-01      1
  1271  4.5201889265425943e-01      1
  1272  4.5114948068650612e-01      1
  1273  4.4984999010716387e-01      1
  1274  4.4848158261703858e-01      1
  1275  4.4759929470200122e-01      1
  1276  4.4708841119114617e-01      1
  1277  4.4231300620132846e-01      1
  1278  4.4227722824654686e-01      1
  1279  4.4157560839220678e-01      1
  1280  4.3902626424496494e-01      1
  1281  4.3750065683370892e-01      1
  1282  4.3642032063532621e-01      1
  1283  4.3622672961883152e-01      1
  1284  4.3606683922345874e-01      1
  1285  4.3493376188194061e-01      1
  1286  4.3196225208466088e-01      1
  1287  4.3072220786898557e-01      1
  1288  4.3048683455136205e-01      1
  1289  4.2842317485751152e-01      1
  1290  4.2773286931808246e-01      1
  1291  4.2635992736652978e-01      1
  1292  4.2617158412386197e-01      1
  1293  4.2484855593385501e-01      1
  1294  4.2278803968067025e-01      1
  1295  4.2234732694929683e-01      1
  1296  4.2229911589040520e-01      1
  1297  4.2151500358867078e-01      1
  1298  4.2100583862298691e-01      1
  1299  4.2006141115279444e-01      1
  1300  4.1427512071689149e-01      1
  1301  4.1312502313276078e-01      1
  1302  4.1134431008439093e-01      1
  1303  4.1109899465404326e-01      1
  1304  4.1039176504042529e-01      1
  1305  4.0929473208185130e-01      1
  1306  4.0818641855342885e-01      1
  1307  4.0810462222418398e-01      1
  1308  4.0666145059208597e-01      1
  1309  4.0630682460764123e-01      1
  1310  4.0615400504239296e-01      1
  1311  4.0576321260325837e-01      1
  1312  4.0358370941539251e-01      1
  1313  4.0147148861071580e-01      1
  1314  3.9961056774641535e-01      1
  1315  3.9879354391067567e-01      1
  1316  3.9785446709524186e-01      1
  1317  3.9715499962277118e-01      1
  1318  3.9682062999571960e-01      1
  1319  3.9628583326924893e-01      1
  1320  3.9337020387226473e-01      1
  1321  3.9211969685475601e-01      1
  1322  3.9149200631106934e-01      1
  1323  3.9106555631391798e-01      1
  1324  3.9012413868411716e-01      1
  1325  3.9004871568869226e-01      1
  1326  3.8932110738918835e-01      1
  1327  3.8927791086214059e-01      1
  1328  3.8826285798474719e-01      1
  1329  3.8709040623939450e-01      1
  1330  3.8664734140963042e-01      1
  1331  3.8646913982371323e-01      1
  1332  3.8539611670581964e-01      1
  1333  3.8401071531949021e-01      1
  1334  3.8308151280673391e-01      1
  1335  3.8301359697789128e-01      1
  1336  3.8280126881274013e-01      1
  1337  3.8202525938260884e-01      1
  1338  3.8132519504847706e-01      1
  1339  3.8093023201873072e-01      1
  1340  3.8007647844667775e-01      1
  1341  3.7911212781690246e-01      1
  1342  3.7874643974993860e-01      1
  1343  3.7711545179392042e-01      1
  1344  3.7618513871715764e-01      1
  1345  3.7494917709883269e-01      1
  1346  3.7290249763632449e-01      1
  1347  3.7228130462199582e-01      1
  1348  3.7056079833990235e-01      1
  1349  3.6905057261879393e-01      1
  1350  3.6773574729095004e-01      1
  1351  3.6679398263051971e-01      1
  1352  3.6563836741552208e-01      1
  1353  3.6488550297338029e-01      1
  1354  3.6335759401967743e-01      1
  1355  3.6305379802633181e-01      1
  1356  3.6155221856522074e-01      1
  1357  3.5904342600282396e-01      1
  1358  3.5864569105020672e-01      1
  1359  3.5836300332776544e-01      1
  1360  3.5751240341113139e-01      1
  1361  3.5561053068913523e-01      1
  1362  3.5512673071156048e-01      1
  1363  3.5489683745502754e-01      1
  1364  3.5231644221198388e-01      1
  1365  3.5205517282616011e-01      1
  1366  3.5175390917574434e-01      1
  1367  3.4937111136825932e-01      1
  1368  3.4722626994826145e-01      1
  1369  3.4600924562034074e-01      1
  1370  3.4546355491906394e-01      1
  1371  3.4469574981403789e-01      1
  1372  3.4270946283247411e-01      1
  1373  3.4258675317740495e-01      1
  1374  3.4204253233636278e-01      1
  1375  3.4169385553164650e-01      1
  1376  3.4000568456614311e-01      1
  1377  3.3833442902499627e-01      1
  1378  3.3688888571210929e-01      1
  1379  3.3530840599110467e-01      1
  1380  3.3466552025971691e-01      1
  1381  3.3427153452282615e-01      1
  1382  3.3183287199511297e-01      1
  1383  3.3077037587706609e-01      1
  1384  3.2928592617957342e-01      1
  1385  3.2750257224384738e-01      1
  1386  3.2717865191578505e-01      1
  1387  3.2648791822640788e-01      1
  1388  3.2630774219802194e-01      1
  1389  3.2616838307376034e-01      1
  1390  3.2600983109574438e-01      1
  1391  3.2365279149457077e-01      1
  1392  3.2248211850549041e-01      1
  1393  3.2122715467354324e-01      1
  1394  3.2050577123919988e-01      1
  1395  3.1815194145889725e-01      1
  1396  3.1738521830766014e-01      1
  1397  3.1632581465172926e-01      1
  1398  3.1576216994330430e-01      1
  1399  3.1521160772832124e-01      1
  1400  3.1361790901128977e-01      1
  1401  3.1171543183582456e-01      1
  1402  3.1148424658849933e-01      1
  1403  3.1137072731543819e-01      1
  1404  3.1050885463637462e-01      1
  1405  3.0911214781443097e-01      1
  1406  3.0886472086413802e-01      1
  1407  3.0785120293654833e-01      1
  1408  3.0659033097854016e-01      1
  1409  3.0224173445535096e-01      1
  1410  3.0213050876083880e-01      1
  1411  2.9924117798222455e-01      1
  1412  2.9862817905348149e-01      1
  1413  2.9776559848500639e-01      1
  1414  2.9601230507297538e-01      1
  1415  2.9409068373989911e-01      1
  1416  2.9335714915542460e-01      1
  1417  2.9212429147855845e-01      1
  1418  2.9140191704806551e-01      1
  1419  2.9119766780311485e-01      1
  1420  2.9004384537835903e-01      1
  1421  2.8774965741038755e-01      1
  1422  2.8750424682254683e-01      1
  1423  2.8558651334664237e-01      1
  1424  2.8518337189058324e-01      1
  1425  2.8266675736135632e-01      1
  1426  2.8217400600961878e-01      1
  1427  2.8210985965636109e-01      1
  1428  2.8186334348863124e-01      1
  1429  2.8021231984152012e-01      1
  1430  2.7977858636670427e-01      1
  1431  2.7741650063652912e-01      1
  1432  2.7678285968221489e-01      1
  1433  2.7578918324253954e-01      1
  1434  2.7332662558203225e-01      1
  1435  2.7305840900971790e-01      1
  1436  2.7255592643890691e-01      1
  1437  2.7152849691315523e-01      1
  1438  2.6927534184838170e-01      1
  1439  2.6898758023977259e-01      1
  1440  2.6809153607652519e-01      1
  1441  2.6625158509713259e-01      1
  1442  2.6280701728181544e-01      1
  1443  2.6243417806668817e-01      1
  1444  2.6123500406187777e-01      1
  1445  2.5672095761293595e-01      1
  1446  2.5426494849759756e-01      1
  1447  2.5251047322352477e-01      1
  1448  2.5172878258647241e-01      1
  1449  2.5027605527818048e-01      1
  1450  2.5015920153504034e-01      1
  1451  2.4867413135269675e-01      1
  1452  2.4595790669436732e-01      1
  1453  2.4489496425057294e-01      1
  1454  2.4435668074319303e-01      1
  1455  2.4381796739363606e-01      1
  1456  2.4269834065471935e-01      1
  1457  2.4016912864197293e-01      1
  1458  2.3629036406390053e-01      1
  1459  2.3597970166099227e-01      1
  1460  2.3546769631177183e-01      1
  1461  2.3511365408982016e-01      1
  1462  2.3410505959919309e-01      1
  1463  2.3389019089597585e-01      1
  1464  2.3203609549444185e-01      1
  1465  2.3020804997469524e-01      1
  1466  2.2673891595149293e-01      1
  1467  2.2623211500014753e-01      1
  1468  2.2548083335988375e-01      1
  1469  2.2517614586724649e-01      1
  1470  2.2149325212221180e-01      1
  1471  2.2097058881365378e-01      1
  1472  2.1950496855046844e-01      1
  1473  2.1798045952555481e-01      1
  1474  2.1721214020207913e-01      1
  1475  2.1516827630040175e-01      1
  1476  2.1380222063349422e-01      1
  1477  2.1090207624315471e-01      1
  1478  2.0908121857584475e-01      1
  1479  2.0860666659472152e-01      1
  1480  2.0786017617396585e-01      1
  1481  2.0604987856872678e-01      1
  1482  2.0436462069377981e-01      1
  1483  2.0289988416740851e-01      1
  1484  2.0084111595008158e-01      1
  1485  1.9738195325026159e-01      1
  1486  1.9613497857196513e-01      1
  1487  1.9532737697322752e-01      1
  1488  1.9507002369650389e-01      1
  1489  1.9337763126254501e-01      1
  1490  1.9249698526513218e-01      1
  1491  1.9234009891681797e-01      1
  1492  1.9163708042354485e-01      1
  1493  1.9082740008747234e-01      1
  1494  1.8926795721592748e-01      1
  1495  1.8783270334340144e-01      1
  1496  1.8516366385162988e-01      1
  1497  1.8448648147461616e-01      1
  1498  1.8423750002195696e-01      1
  1499  1.8260586644754442e-01      1
  1500  1.8140004717331076e-01      1
  1501  1.8008898658925152e-01      1
  1502  1.7844307210877719e-01      1
  1503  1.7833428358447020e-01      1
  1504  1.7755032495518555e-01      1
  1505  1.7471299347902550e-01      1
  1506  1.7424124406027275e-01      1
  1507  1.7356358250425272e-01      1
  1508  1.6674276416393627e-01      1
  1509  1.6643445475281424e-01      1
  1510  1.6308877513400541e-01      1
  1511  1.6187801400056684e-01      1
  1512  1.5746291256579836e-01      1
  1513  1.5737306582580643e-01      1
  1514  1.2897926526231446e-01      1
  1515  1.2404071176173069e-01      1
  1516  1.2062423204666585e-01      1
  1517  1.1489430571969880e-01      1
  1518  1.1369916016794840e-01      1
  1519  1.1293780637388577e-01      1
  1520  1.0681440475956663e-01      1
  1521  1.0202470148280927e-01      1
  1522  8.3966753227659563e-02      1
  1523  7.4080693904467740e-02      1
  1524  6.5199290475627156e-02      1
  1525  6.4172310957753609e-02      1
  1526  5.6122679108428067e-02      1
  1527  5.5030828182946259e-02      1
  1528  5.4249733422075744e-02      1
  1529  5.3621846530130579e-02      1
  1530  5.2365134829546335e-02      1
  1531  4.7789558438128453e-02      1
  1532  2.7105188476783355e-02      1
  1533  1.3645709684879383e-04      1
  1534  2.6516774333729930e-05      1


==> inc/plotdata/robustness_eigvals/Srand4_viscDrMagn6_l4_S.txt <==
number  eigenvalue              label
     0  3.2451590993049023e-01      0
     1  3.2373928436519783e-01      0
     2  3.2334504380693568e-01      0
     3  3.2292290869071066e-01      0
     4  3.2249033189011000e-01      0
     5  3.2205899292522477e-01      0
     6  3.2178605153565876e-01      0
     7  3.2172781685026175e-01      0
     8  3.2172750605224176e-01      0
     9  3.2101591991731704e-01      0
    10  3.2061876301515052e-01      0
    11  3.2048828661232359e-01      0
    12  3.2043401266679294e-01      0
    13  3.2011410038745014e-01      0
    14  3.2003341390236689e-01      0
    15  3.1967005824470013e-01      0
    16  3.1948290647040628e-01      0
    17  3.1942188663993026e-01      0
    18  3.1865393327112274e-01      0
    19  3.1828584792430170e-01      0
    20  3.1784554682937410e-01      0
    21  3.1761871057731317e-01      0
    22  3.1724381214795794e-01      0
    23  3.1685531663414790e-01      0
    24  3.1679899353182528e-01      0
    25  3.1667869499323414e-01      0
    26  3.1637800941947003e-01      0
    27  3.1511218260116958e-01      0
    28  3.1481642201406651e-01      0
    29  3.1472761735783206e-01      0
    30  3.1463433757478565e-01      0
    31  3.1431182581667561e-01      0
    32  3.1335257263257432e-01      0
    33  3.1294069843787670e-01      0
    34  3.1258727364704764e-01      0
    35  3.1240563472088623e-01      0
    36  3.1190105004172686e-01      0
    37  3.1130899135045548e-01      0
    38  3.1102293493576527e-01      0
    39  3.0985093754058246e-01      0
    40  3.0965319043523598e-01      0
    41  3.0924925292243055e-01      0
    42  3.0891546214204790e-01      0
    43  3.0811042903083119e-01      0
    44  3.0733628850011896e-01      0
    45  3.0688810521468629e-01      0
    46  3.0599172238219080e-01      0
    47  3.0533555610242558e-01      0
    48  3.0510600668839333e-01      0
    49  3.0487313454944082e-01      0
    50  3.0423464309874937e-01      0
    51  3.0298972391971157e-01      0
    52  3.0133814141187099e-01      0
    53  3.0054913914804110e-01      0
    54  2.9961126206026861e-01      0
    55  2.9863056875714455e-01      0
    56  2.9847967848182350e-01      0
    57  2.9820114005419091e-01      0
    58  2.9658875030225273e-01      0
    59  2.9614378622428333e-01      0
    60  2.9611792190188474e-01      0
    61  2.9503722455050757e-01      0
    62  2.9491358461601058e-01      0
    63  2.9449005768172787e-01      0
    64  2.9272652355584300e-01      0
    65  2.9161605103923183e-01      0
    66  2.9136058051397240e-01      0
    67  2.9123344176771115e-01      0
    68  2.9067548701954604e-01      0
    69  2.8984501066527990e-01      0
    70  2.8743119977876558e-01      0
    71  2.8556236776643806e-01      0
    72  2.8501594222738741e-01      0
    73  2.8328989404130500e-01      0
    74  2.8267654072968246e-01      0
    75  2.7854455113960624e-01      0
    76  2.7680132943114116e-01      0
    77  2.7645839461231669e-01      0
    78  2.7205554735450804e-01      0
    79  2.7103671704905119e-01      0
    80  2.6845943875921385e-01      0
    81  2.6637863916040444e-01      0
    82  2.6365080609605612e-01      0
    83  2.6360910683418826e-01      0
    84  2.5984328584164412e-01      0
    85  2.5664364570265247e-01      0
    86  2.5194976441702660e-01      0
    87  2.5171906448870296e-01      0
    88  2.4858890641680970e-01      0
    89  2.4526525555698861e-01      0
    90  2.4306097684361505e-01      0
    91  2.4073434672476549e-01      0
    92  2.3992391341627958e-01      0
    93  2.3793067595407785e-01      0
    94  2.3747762765980845e-01      0
    95  2.3403161442673673e-01      0
    96  2.3256012845413609e-01      0
    97  2.3138939348416676e-01      0
    98  2.3125319208663103e-01      0
    99  2.3093025419300556e-01      0
   100  2.2989875759562800e-01      0
   101  2.2821399848548515e-01      0
   102  2.2672811565893647e-01      0
   103  2.2601906801839744e-01      0
   104  2.2314159662571784e-01      0
   105  2.2163425253423868e-01      0
   106  2.2030776503759111e-01      0
   107  2.1706966176598971e-01      0
   108  2.1455868534996231e-01      0
   109  2.1042363202639019e-01      0
   110  2.0865521970965728e-01      0
   111  2.0706823386113485e-01      0
   112  2.0303916901897770e-01      0
   113  2.0057875306683026e-01      0
   114  1.9036467729837322e-01      0
   115  1.8911592338241845e-01      0
   116  1.8642818828927410e-01      0
   117  1.8437183836038371e-01      0
   118  1.8223983534449384e-01      0
   119  1.7620318712130231e-01      0
   120  1.7561665577354230e-01      0
   121  1.7371623298690234e-01      0
   122  1.7102212074893819e-01      0
   123  1.6753455323983393e-01      0
   124  1.6327745084444409e-01      0
   125  1.5800538473595438e-01      0
   126  1.5601427572623516e-01      0
   127  1.5543638987413597e-01      0
   128  1.5240324983096881e-01      0
   129  1.4988230689540993e-01      0
   130  1.4475137114275544e-01      0
   131  1.2254235030909059e-01      0
   132  1.2163608927875619e-01      0
   133  1.2069546587801103e-01      0
   134  1.1292263685612564e-01      0
   135  1.0751604201318928e-01      0
   136  1.0675946790050196e-01      0
   137  1.0425061235777562e-01      0
   138  8.8275047023073760e-02      0
   139  8.3851107376312600e-02      0
   140  8.1119496141844452e-02      0
   141  8.1030536010962037e-02      0
   142  8.0738228398196860e-02      0
   143  8.0623198826845544e-02      0
   144  8.0553952456029962e-02      0
   145  8.0455414415558965e-02      0
   146  8.0361796114577985e-02      0
   147  8.0339885939140793e-02      0
   148  8.0306886746901965e-02      0
   149  8.0247840569286799e-02      0
   150  8.0183639572910526e-02      0
   151  8.0122881972653187e-02      0
   152  8.0087618410268083e-02      0
   153  7.9987066183127398e-02      0
   154  7.9913622435894519e-02      0
   155  7.9865289301227910e-02      0
   156  7.9823654662726479e-02      0
   157  7.9821011853666995e-02      0
   158  7.9803771228955128e-02      0
   159  7.9676342975101525e-02      0
   160  7.9650623373591314e-02      0
   161  7.9583994902917482e-02      0
   162  7.9539239068924475e-02      0
   163  7.9531692641461732e-02      0
   164  7.9492752880660822e-02      0
   165  7.9373235911828488e-02      0
   166  7.9215000390904317e-02      0
   167  7.9159092270923603e-02      0
   168  7.9060412346749140e-02      0
   169  7.9038963391645525e-02      0
   170  7.9005598543488598e-02      0
   171  7.8890997177446992e-02      0
   172  7.8733900545641708e-02      0
   173  7.8689112101362216e-02      0
   174  7.8568128266328821e-02      0
   175  7.8495317698099351e-02      0
   176  7.8483049182484055e-02      0
   177  7.8359582551763340e-02      0
   178  7.8215315807874983e-02      0
   179  7.8101987386892530e-02      0
   180  7.7969779883832468e-02      0
   181  7.7918478187834414e-02      0
   182  7.7822998541711569e-02      0
   183  7.7661585805677585e-02      0
   184  7.7607306323631095e-02      0
   185  7.7421859873863047e-02      0
   186  7.7273921958851480e-02      0
   187  7.7166110560118656e-02      0
   188  7.6999747638372515e-02      0
   189  7.6805826578274436e-02      0
   190  7.6496515914087237e-02      0
   191  7.6410076635046620e-02      0
   192  7.6376458989840551e-02      0
   193  7.5968411322288168e-02      0
   194  7.5942802428011644e-02      0
   195  7.5875091709754885e-02      0
   196  7.5564199545130911e-02      0
   197  7.5337498736894576e-02      0
   198  7.5267957466445989e-02      0
   199  7.5214987026830785e-02      0
   200  7.5147900525139102e-02      0
   201  7.4666918596613036e-02      0
   202  7.4481083772998780e-02      0
   203  7.4378783609548818e-02      0
   204  7.4070288377884125e-02      0
   205  7.3948109215710670e-02      0
   206  7.3802005766869933e-02      0
   207  7.3633963272495578e-02      0
   208  7.3469522681430019e-02      0
   209  7.3325204523688903e-02      0
   210  7.3175684568305546e-02      0
   211  7.2956334373214693e-02      0
   212  7.2739294228728893e-02      0
   213  7.2503841428176924e-02      0
   214  7.2269434206839858e-02      0
   215  7.2109510579919434e-02      0
   216  7.1731486029271901e-02      0
   217  7.1501081288218624e-02      0
   218  7.1142158536129527e-02      0
   219  7.0803892643902175e-02      0
   220  7.0687998119179529e-02      0
   221  7.0480377345687586e-02      0
   222  7.0143151869050652e-02      0
   223  6.9982836488085717e-02      0
   224  6.9769078108763580e-02      0
   225  6.9515111942394736e-02      0
   226  6.9473980009341588e-02      0
   227  6.9144303581541305e-02      0
   228  6.8607524476189563e-02      0
   229  6.7913116370363985e-02      0
   230  6.7842479136241307e-02      0
   231  6.7829662339815702e-02      0
   232  6.7036724747951679e-02      0
   233  6.6833926015101561e-02      0
   234  6.5447678071160517e-02      0
   235  6.5130423111768782e-02      0
   236  6.5053142992149579e-02      0
   237  6.4879138452359500e-02      0
   238  6.4549800527695045e-02      0
   239  6.4381146237225753e-02      0
   240  6.3965214801867246e-02      0
   241  6.3759750754512831e-02      0
   242  6.3273428481458838e-02      0
   243  6.2490373740376505e-02      0
   244  6.2224977152280321e-02      0
   245  6.1959814253911491e-02      0
   246  6.1681799004014527e-02      0
   247  6.0949382749947725e-02      0
   248  6.0541792121725072e-02      0
   249  6.0067237492631542e-02      0
   250  5.9314402104695747e-02      0
   251  5.9226570640061808e-02      0
   252  5.8461854667879461e-02      0
   253  5.8205325998265424e-02      0
   254  5.7476378840860667e-02      0
   255  5.7447964253666627e-02      0
   256  5.7145862982422274e-02      0
   257  5.7037026469669107e-02      0
   258  5.6471184396607102e-02      0
   259  5.6394077245333261e-02      0
   260  5.6309976036283398e-02      0
   261  5.5940005845637387e-02      0
   262  5.5662247662124478e-02      0
   263  5.5615747628187273e-02      0
   264  5.5524778783658801e-02      0
   265  5.5143025890553851e-02      0
   266  5.4804144573344767e-02      0
   267  5.4651621843265732e-02      0
   268  5.4467035147845226e-02      0
   269  5.4235767582719419e-02      0
   270  5.4177552687642384e-02      0
   271  5.3887581428608132e-02      0
   272  5.3690227744087604e-02      0
   273  5.3473663809020737e-02      0
   274  5.3415279125485556e-02      0
   275  5.3185866827180822e-02      0
   276  5.3052524084582907e-02      0
   277  5.2793750221196936e-02      0
   278  5.2654310477003904e-02      0
   279  5.2476855944391596e-02      0
   280  5.2375233533480954e-02      0
   281  5.2158244152925151e-02      0
   282  5.2030235609498661e-02      0
   283  5.2001626533496291e-02      0
   284  5.1841310409109671e-02      0
   285  5.1615803565659549e-02      0
   286  5.1473218625744499e-02      0
   287  5.1380135147602687e-02      0
   288  5.1332193398039405e-02      0
   289  5.1183545835000642e-02      0
   290  5.1161831162332215e-02      0
   291  5.0628206719373126e-02      0
   292  5.0454037875499270e-02      0
   293  5.0327924147544917e-02      0
   294  5.0217093135362600e-02      0
   295  5.0144015495462851e-02      0
   296  4.9843184890881180e-02      0
   297  4.9730206375953878e-02      0
   298  4.9654542605828113e-02      0
   299  4.9583803021730107e-02      0
   300  4.9560259808128788e-02      0
   301  4.9483810953301954e-02      0
   302  4.9349883542972810e-02      0
   303  4.9197036537709377e-02      0
   304  4.9151173393089623e-02      0
   305  4.9141297390277096e-02      0
   306  4.9113143451352655e-02      0
   307  4.9105479530129330e-02      0
   308  4.9044967628870791e-02      0
   309  4.8936044709370366e-02      0
   310  4.8897156967977584e-02      0
   311  4.8691318321300442e-02      0
   312  4.8326152262741909e-02      0
   313  4.8322167240088053e-02      0
   314  4.8230220068373741e-02      0
   315  4.8144161737582271e-02      0
   316  4.8092142736458059e-02      0
   317  4.7899812494961128e-02      0
   318  4.7709410511538188e-02      0
   319  4.7547052862035297e-02      0
   320  4.7519746926385352e-02      0
   321  4.7496899329528726e-02      0
   322  4.7380305365352524e-02      0
   323  4.7351158757975208e-02      0
   324  4.7220939797292596e-02      0
   325  4.6994933926454797e-02      0
   326  4.6723658442448454e-02      0
   327  4.6693967283210416e-02      0
   328  4.6401032655789952e-02      0
   329  4.6270447351889461e-02      0
   330  4.6182648830793357e-02      0
   331  4.6104914667194845e-02      0
   332  4.5730237139288636e-02      0
   333  4.5578067213421898e-02      0
   334  4.5421448563685442e-02      0
   335  4.5173894944122529e-02      0
   336  4.4859947339304408e-02      0
   337  4.4853822726379090e-02      0
   338  4.4726632273178628e-02      0
   339  4.4547942125371179e-02      0
   340  4.4206812490673632e-02      0
   341  4.3861473169414286e-02      0
   342  4.3834900974460869e-02      0
   343  4.3828408967628962e-02      0
   344  4.3455806421684097e-02      0
   345  4.3192238152039528e-02      0
   346  4.3085150269255072e-02      0
   347  4.2994631804697286e-02      0
   348  4.2926078879927575e-02      0
   349  4.2846443315501005e-02      0
   350  4.2814795257165757e-02      0
   351  4.2561767108999678e-02      0
   352  4.2458024703054771e-02      0
   353  4.2294173130389273e-02      0
   354  4.2206619403069974e-02      0
   355  4.2108632680534976e-02      0
   356  4.1952084423719629e-02      0
   357  4.1757933548850393e-02      0
   358  4.1568586919098226e-02      0
   359  4.1360604820478326e-02      0
   360  4.1077383490892704e-02      0
   361  4.0930466169669270e-02      0
   362  4.0925884491967386e-02      0
   363  4.0786142424634519e-02      0
   364  4.0618921542971517e-02      0
   365  4.0021630207005943e-02      0
   366  3.9818232039074322e-02      0
   367  3.9543103682665150e-02      0
   368  3.9420195699467891e-02      0
   369  3.9141792310834873e-02      0
   370  3.8471457954640721e-02      0
   371  3.8321776669924826e-02      0
   372  3.7913526707001315e-02      0
   373  3.7584226184425480e-02      0
   374  3.7243043125420955e-02      0
   375  3.7185585512282023e-02      0
   376  3.7046659577963541e-02      0
   377  3.7020989427225481e-02      0
   378  3.6371715065667540e-02      0
   379  3.6014789410708230e-02      0
   380  3.5934347918221969e-02      0
   381  3.5898076512895991e-02      0
   382  3.5695881432603049e-02      0
   383  3.5565871513483248e-02      0
   384  3.5500320042872485e-02      0
   385  3.5292297769744983e-02      0
   386  3.5231460901756557e-02      0
   387  3.5121859436573248e-02      0
   388  3.4907150562842236e-02      0
   389  3.4842222249223058e-02      0
   390  3.4537298555742030e-02      0
   391  3.4481091002546954e-02      0
   392  3.4033072274033072e-02      0
   393  3.3966631285812267e-02      0
   394  3.3830109995388456e-02      0
   395  3.3713662677402126e-02      0
   396  3.3510473461779842e-02      0
   397  3.3408177366011600e-02      0
   398  3.3116918677184519e-02      0
   399  3.3043315823328152e-02      0
   400  3.2756453850546513e-02      0
   401  3.2572995791918462e-02      0
   402  3.2532463872925181e-02      0
   403  3.2195661154638212e-02      0
   404  3.1807671061492640e-02      0
   405  3.1678269712480597e-02      0
   406  3.1445557682994771e-02      0
   407  3.1059082899172481e-02      0
   408  3.0824802760285520e-02      0
   409  3.0710394836525302e-02      0
   410  3.0051630554943854e-02      0
   411  2.9871730020329765e-02      0
   412  2.9581527097247470e-02      0
   413  2.9480300687761817e-02      0
   414  2.9052712044481958e-02      0
   415  2.8962052417985596e-02      0
   416  2.8822780928583959e-02      0
   417  2.8799358161139196e-02      0
   418  2.8418279583647617e-02      0
   419  2.8049444247758636e-02      0
   420  2.7501851457597103e-02      0
   421  2.6733259281684661e-02      0
   422  2.6465495543072249e-02      0
   423  2.6031186965593690e-02      0
   424  2.5803241063722549e-02      0
   425  2.5747871601907821e-02      0
   426  2.5157658428760530e-02      0
   427  2.5076669412560846e-02      0
   428  2.4870848547405650e-02      0
   429  2.4383782045488304e-02      0
   430  2.4218879919415178e-02      0
   431  2.4102043535692681e-02      0
   432  2.3341525188123127e-02      0
   433  2.3052356701551167e-02      0
   434  2.2801832956186437e-02      0
   435  2.2640401963856201e-02      0
   436  2.2334569002463823e-02      0
   437  2.2046686674666742e-02      0
   438  2.1576250531159438e-02      0
   439  2.1384636548331136e-02      0
   440  2.1232361754711285e-02      0
   441  2.0545254383958479e-02      0
   442  2.0498127795187698e-02      0
   443  2.0300882769611683e-02      0
   444  2.0287132577745188e-02      0
   445  1.9678279416914926e-02      0
   446  1.9256437215218976e-02      0
   447  1.8710447405262044e-02      0
   448  1.8375373057839966e-02      0
   449  1.8251121341632742e-02      0
   450  1.8043159699591138e-02      0
   451  1.8035642372556032e-02      0
   452  1.7408899751720011e-02      0
   453  1.7235265010469732e-02      0
   454  1.7081096425404462e-02      0
   455  1.7013715092640758e-02      0
   456  1.6938013312444773e-02      0
   457  1.6879327523694490e-02      0
   458  1.6784345506350804e-02      0
   459  1.5581223312117549e-02      0
   460  1.4814232557659566e-02      0
   461  1.4250530880327145e-02      0
   462  1.3823833196745046e-02      0
   463  1.3291702926580265e-02      0
   464  1.3077669595405482e-02      0
   465  1.2931135359501814e-02      0
   466  1.2809191986026544e-02      0
   467  1.2567038536388055e-02      0
   468  1.2320427048568946e-02      0
   469  1.2244459094106559e-02      0
   470  1.1988361844776791e-02      0
   471  1.1913649284353055e-02      0
   472  1.1853796899680720e-02      0
   473  1.1403854909596967e-02      0
   474  1.1253039608172510e-02      0
   475  1.0839351563623338e-02      0
   476  1.0823535364931865e-02      0
   477  1.0653427930624484e-02      0
   478  1.0584910907187849e-02      0
   479  1.0540871211438058e-02      0
   480  1.0014728402003814e-02      0
   481  9.5783234984107238e-03      0
   482  9.5282418952142671e-03      0
   483  9.5193048900840023e-03      0
   484  9.1057218230312497e-03      0
   485  8.6364513651313660e-03      0
   486  8.6248951947792106e-03      0
   487  8.4545349325501357e-03      0
   488  8.3408230252054062e-03      0
   489  8.3197550258540809e-03      0
   490  8.0381345827465322e-03      0
   491  7.8693928385765409e-03      0
   492  7.8348855802210290e-03      0
   493  7.7813541015590492e-03      0
   494  7.6632550775469028e-03      0
   495  7.6424167604399297e-03      0
   496  7.5749597581876707e-03      0
   497  7.3190776825004028e-03      0
   498  7.3062976716119100e-03      0
   499  7.1692345920758302e-03      0
   500  6.8088192853791472e-03      0
   501  6.6867411053285874e-03      0
   502  6.6650824796604157e-03      0
   503  6.5706679245563808e-03      0
   504  6.2178988407984503e-03      0
   505  6.1786867244139551e-03      0
   506  6.1651375134291492e-03      0
   507  5.9888475635735319e-03      0
   508  5.9694695626968993e-03      0
   509  5.9451951090211891e-03      0
   510  5.7812088067857167e-03      0
   511  5.5359051182390963e-03      0
   512  5.5062145266753758e-03      0
   513  5.5045510901821672e-03      0
   514  5.4509543765384550e-03      0
   515  5.3947158610562086e-03      0
   516  5.2918356263987627e-03      0
   517  5.1176569043950015e-03      0
   518  5.0225143329811059e-03      0
   519  4.9217068078393671e-03      0
   520  4.8400335172841744e-03      0
   521  4.8371625870371072e-03      0
   522  4.4922412319988690e-03      0
   523  4.4882939161497220e-03      0
   524  4.4272635485469378e-03      0
   525  4.3299458106833355e-03      0
   526  4.2787579044339923e-03      0
   527  4.0421027553737754e-03      0
   528  3.9991580564859002e-03      0
   529  3.9048386863865621e-03      0
   530  3.8133216967558862e-03      0
   531  3.7663544588753309e-03      0
   532  3.6467854145160691e-03      0
   533  3.6223832180324760e-03      0
   534  3.5620182134761405e-03      0
   535  3.5535557107473138e-03      0
   536  3.5334666679037855e-03      0
   537  3.4851204895430584e-03      0
   538  3.4261932409831437e-03      0
   539  3.3790631245420154e-03      0
   540  3.3529713456297355e-03      0
   541  3.3225339968055889e-03      0
   542  3.2243204345093887e-03      0
   543  3.1676807293613213e-03      0
   544  3.1569095699641781e-03      0
   545  3.1540134278626791e-03      0
   546  3.1246030755526632e-03      0
   547  2.9847684592853949e-03      0
   548  2.9181502572748659e-03      0
   549  2.8862624010920386e-03      0
   550  2.8543941116802481e-03      0
   551  2.8466582348635342e-03      0
   552  2.7928571550352214e-03      0
   553  2.5702868561177559e-03      0
   554  2.4948204405727098e-03      0
   555  2.4721602471404459e-03      0
   556  2.4529144136031002e-03      0
   557  2.3781709152607910e-03      0
   558  2.3629403124048650e-03      0
   559  2.3433215236094568e-03      0
   560  2.3160761130405975e-03      0
   561  2.2760852790792382e-03      0
   562  2.1964333295895620e-03      0
   563  2.1768625078402151e-03      0
   564  2.1653355543108125e-03      0
   565  2.1165819882295934e-03      0
   566  2.1048927173199935e-03      0
   567  1.9997093813926155e-03      0
   568  1.9811852701859469e-03      0
   569  1.9617156072960712e-03      0
   570  1.9357314354407030e-03      0
   571  1.9234263680451061e-03      0
   572  1.8659830075314044e-03      0
   573  1.8521373219938055e-03      0
   574  1.8286042657871360e-03      0
   575  1.8166277905810014e-03      0
   576  1.7562660124509175e-03      0
   577  1.7490386441474254e-03      0
   578  1.7287986680979734e-03      0
   579  1.7139676704001278e-03      0
   580  1.6678277817124435e-03      0
   581  1.5809266515518735e-03      0
   582  1.5760597099515256e-03      0
   583  1.5492323674700819e-03      0
   584  1.5432476985034959e-03      0
   585  1.5407741890738694e-03      0
   586  1.4748332131665741e-03      0
   587  1.4494868935295698e-03      0
   588  1.4301599493567114e-03      0
   589  1.4283479265045395e-03      0
   590  1.4250040238043766e-03      0
   591  1.3902011938364712e-03      0
   592  1.3560376183288825e-03      0
   593  1.3326819106073496e-03      0
   594  1.3110548343340730e-03      0
   595  1.2897236759697687e-03      0
   596  1.2731586451479849e-03      0
   597  1.2517429521631419e-03      0
   598  1.2333955644791901e-03      0
   599  1.2004152210359454e-03      0
   600  1.1795693565705950e-03      0
   601  1.1620978036744091e-03      0
   602  1.1484989541377213e-03      0
   603  1.1302204885149428e-03      0
   604  1.1289731080114252e-03      0
   605  1.0984288977204245e-03      0
   606  1.0709652671223133e-03      0
   607  1.0643746244257944e-03      0
   608  1.0528691667767887e-03      0
   609  1.0327616446716282e-03      0
   610  1.0304293461230064e-03      0
   611  1.0063508104024529e-03      0
   612  9.8243498306297230e-04      0
   613  9.6342402754776707e-04      0
   614  9.5715001677847209e-04      0
   615  9.5353102906551700e-04      0
   616  9.4771793576592682e-04      0
   617  9.3959234941020536e-04      0
   618  9.2527936238986593e-04      0
   619  9.2023445347096133e-04      0
   620  8.9992948552311590e-04      0
   621  8.9909593917418236e-04      0
   622  8.9628831446048561e-04      0
   623  8.9025199932758791e-04      0
   624  8.8961053768751711e-04      0
   625  8.5314351089969072e-04      0
   626  8.4065283284273477e-04      0
   627  8.2486509596055345e-04      0
   628  7.9803168987216118e-04      0
   629  7.9190852338122965e-04      0
   630  7.7940413150262696e-04      0
   631  7.6098547237089071e-04      0
   632  7.6010160835896607e-04      0
   633  7.4242584563418660e-04      0
   634  7.0418883910668324e-04      0
   635  7.0156973232232808e-04      0
   636  6.9311995382335143e-04      0
   637  6.8691968291413315e-04      0
   638  6.7211862491700202e-04      0
   639  6.5049954362467730e-04      0
   640  6.3220017763618546e-04      0
   641  6.3001089164824804e-04      0
   642  6.1003305010383228e-04      0
   643  5.9503436123959632e-04      0
   644  5.8651196794929576e-04      0
   645  5.8392469430787258e-04      0
   646  5.6915707451535107e-04      0
   647  5.3427865997281295e-04      0
   648  5.3240851400552505e-04      0
   649  5.2842136234549438e-04      0
   650  5.2276802884260155e-04      0
   651  5.1695585339463863e-04      0
   652  5.1586243796486030e-04      0
   653  5.1558025506185528e-04      0
   654  5.0658046089630687e-04      0
   655  5.0104070926298039e-04      0
   656  4.9993641395453621e-04      0
   657  4.8565779870576365e-04      0
   658  4.6488604162464700e-04      0
   659  4.6255993405935371e-04      0
   660  4.6140901366575887e-04      0
   661  4.5996790992326795e-04      0
   662  4.4016104849495843e-04      0
   663  4.3780066884494380e-04      0
   664  4.3060840616967420e-04      0
   665  4.1933872593943780e-04      0
   666  4.1198334065674054e-04      0
   667  4.0229034521051146e-04      0
   668  3.9854883204255511e-04      0
   669  3.8245724864708036e-04      0
   670  3.6876251319407851e-04      0
   671  3.6213759010154652e-04      0
   672  3.5311863118502105e-04      0
   673  3.3161114948067897e-04      0
   674  3.2186218700555109e-04      0
   675  3.1844558489638864e-04      0
   676  3.1668157373453094e-04      0
   677  3.1291879111991304e-04      0
   678  3.1214840979028959e-04      0
   679  3.0451383986017746e-04      0
   680  2.9199297097301985e-04      0
   681  2.8751524489198740e-04      0
   682  2.8596123167780953e-04      0
   683  2.8252575214655023e-04      0
   684  2.7660846495330401e-04      0
   685  2.6858562960840155e-04      0
   686  2.6804890115592837e-04      0
   687  2.6523100596519025e-04      0
   688  2.5648585918166731e-04      0
   689  2.5499646081186529e-04      0
   690  2.5183726445167625e-04      0
   691  2.4867312958754348e-04      0
   692  2.3469588208673828e-04      0
   693  2.3218042998153669e-04      0
   694  2.2978367233245575e-04      0
   695  2.1772252809273518e-04      0
   696  2.1498829173228730e-04      0
   697  2.1150762457036585e-04      0
   698  2.0918736381339507e-04      0
   699  2.0697251189589553e-04      0
   700  2.0297896110903590e-04      0
   701  2.0288607334830610e-04      0
   702  1.9953645827284697e-04      0
   703  1.9683416324096481e-04      0
   704  1.9381323446155332e-04      0
   705  1.8702969027301891e-04      0
   706  1.8662327869369501e-04      0
   707  1.8263017402751270e-04      0
   708  1.8139260112597688e-04      0
   709  1.7850417593415313e-04      0
   710  1.7107579900631619e-04      0
   711  1.6639427349183594e-04      0
   712  1.6302192503268116e-04      0
   713  1.5917218639342344e-04      0
   714  1.5811128932522866e-04      0
   715  1.5757464708493694e-04      0
   716  1.5598767498991000e-04      0
   717  1.5414522185386133e-04      0
   718  1.5177726495912706e-04      0
   719  1.5021046232556795e-04      0
   720  1.4653815466871784e-04      0
   721  1.4642072300579938e-04      0
   722  1.4317251733613422e-04      0
   723  1.3895121938420899e-04      0
   724  1.3785261038142855e-04      0
   725  1.3236686250186897e-04      0
   726  1.2945586218102175e-04      0
   727  1.2509115615565243e-04      0
   728  1.1957730218979373e-04      0
   729  1.1617942016259002e-04      0
   730  1.1435981641361333e-04      0
   731  1.1355314403820647e-04      0
   732  1.1187496301623289e-04      0
   733  1.0765650934922285e-04      0
   734  1.0643424903939617e-04      0
   735  1.0369352882457767e-04      0
   736  1.0340020521826153e-04      0
   737  1.0177064456313714e-04      0
   738  1.0081876043497596e-04      0
   739  1.0008597631537800e-04      0
   740  9.9405291140045247e-05      0
   741  9.9331814468653953e-05      0
   742  9.9078311262991052e-05      0
   743  9.6840339404442540e-05      0
   744  9.5844270569548658e-05      0
   745  9.3649671817215435e-05      0
   746  9.1372894727076925e-05      0
   747  8.7837259420186456e-05      0
   748  8.7095268166042193e-05      0
   749  8.5615838854159921e-05      0
   750  8.5469172580618529e-05      0
   751  8.4705527460659713e-05      0
   752  8.4408782640885960e-05      0
   753  8.2865284901443488e-05      0
   754  8.1461041687713216e-05      0
   755  7.8391299817657465e-05      0
   756  7.7079889936603372e-05      0
   757  7.6642035028798170e-05      0
   758  7.5923611191365813e-05      0
   759  7.5178728355735199e-05      0
   760  7.4491089401922174e-05      0
   761  7.3935265744228410e-05      0
   762  7.2897200191686664e-05      0
   763  7.2331817578184538e-05      0
   764  6.7121315527384842e-05      0
   765  6.5736847696708329e-05      0
   766  6.5612940586576448e-05      0
   767  6.4720102776649364e-05      0
   768  6.4156267192004647e-05      0
   769  6.4061388209886541e-05      0
   770  6.2545053335518773e-05      0
   771  6.2111417732717085e-05      0
   772  6.0997710786331118e-05      0
   773  5.9207241873888950e-05      0
   774  5.6785242186378739e-05      0
   775  5.5913769459916015e-05      0
   776  5.5167137031170789e-05      0
   777  5.3334671726758013e-05      0
   778  5.2717123826636868e-05      0
   779  5.2539739451186107e-05      0
   780  5.2127102806325611e-05      0
   781  5.1580927739612798e-05      0
   782  5.1435038119072756e-05      0
   783  4.9860200420796794e-05      0
   784  4.8361111079310355e-05      0
   785  4.7741227840125221e-05      0
   786  4.7381473460718472e-05      0
   787  4.7273517802935430e-05      0
   788  4.7091456258475134e-05      0
   789  4.5268899253990527e-05      0
   790  4.5027797309932480e-05      0
   791  4.3496272736598942e-05      0
   792  4.2312452756613400e-05      0
   793  4.2190435478807116e-05      0
   794  4.2012186701197292e-05      0
   795  4.0861360778850602e-05      0
   796  4.0679393976540100e-05      0
   797  4.0407735104635076e-05      0
   798  3.9654979455175043e-05      0
   799  3.9025566223225682e-05      0
   800  3.8424421440024870e-05      0
   801  3.8318413607504232e-05      0
   802  3.7006632738953596e-05      0
   803  3.5854230681559445e-05      0
   804  3.5198270773341727e-05      0
   805  3.5057897911133853e-05      0
   806  3.4125610971149340e-05      0
   807  3.3423782225810772e-05      0
   808  3.3266934818279036e-05      0
   809  3.2464711206028179e-05      0
   810  3.2409700283123137e-05      0
   811  3.2110177651385176e-05      0
   812  3.1808771233907938e-05      0
   813  3.1171035096448273e-05      0
   814  3.1117959509798269e-05      0
   815  3.0159822659209380e-05      0
   816  2.9984694657679614e-05      0
   817  2.9734226654650591e-05      0
   818  2.9127373940676161e-05      0
   819  2.7484795087090052e-05      0
   820  2.7465147547920630e-05      0
   821  2.7341853202296243e-05      0
   822  2.7206473195457539e-05      0
   823  2.6335512427834480e-05      0
   824  2.6243435480422667e-05      0
   825  2.6062886444355614e-05      0
   826  2.4659428421982107e-05      0
   827  2.4550097026304421e-05      0
   828  2.4461525972858073e-05      0
   829  2.4289101437481591e-05      0
   830  2.3998551142304392e-05      0
   831  2.3529888481915831e-05      0
   832  2.3423599349688294e-05      0
   833  2.3041142477041146e-05      0
   834  2.2467336867220601e-05      0
   835  2.2018896525581687e-05      0
   836  2.1799699795526840e-05      0
   837  2.1665995023035442e-05      0
   838  2.1103624979471303e-05      0
   839  2.1054897137439646e-05      0
   840  2.0096828544093898e-05      0
   841  1.9484217044192327e-05      0
   842  1.9429322361231370e-05      0
   843  1.9308298857197248e-05      0
   844  1.9011036187975446e-05      0
   845  1.8760433637686689e-05      0
   846  1.8718085747736568e-05      0
   847  1.8655009992967811e-05      0
   848  1.8293284353564105e-05      0
   849  1.8054546481436316e-05      0
   850  1.8019991676106224e-05      0
   851  1.7724015285204788e-05      0
   852  1.7455019829155036e-05      0
   853  1.6932354863756818e-05      0
   854  1.6780737824813021e-05      0
   855  1.6702115933112252e-05      0
   856  1.6659231161317190e-05      0
   857  1.5841976271759574e-05      0
   858  1.5813798162299541e-05      0
   859  1.5615790138120262e-05      0
   860  1.5555905835850467e-05      0
   861  1.5057125375780570e-05      0
   862  1.4908005952138009e-05      0
   863  1.4863137655322111e-05      0
   864  1.4802679799573038e-05      0
   865  1.4579693453361493e-05      0
   866  1.4493874009054558e-05      0
   867  1.4244443349257967e-05      0
   868  1.3788110385952382e-05      0
   869  1.3763612344781335e-05      0
   870  1.3624047455932556e-05      0
   871  1.3459668561885475e-05      0
   872  1.3222222475306564e-05      0
   873  1.3204130361175089e-05      0
   874  1.3124193040335729e-05      0
   875  1.2877820540376267e-05      0
   876  1.2530196936854779e-05      0
   877  1.2439219915628599e-05      0
   878  1.2409811847309500e-05      0
   879  1.1867969505047607e-05      0
   880  1.1753156940850182e-05      0
   881  1.1701732984623017e-05      0
   882  1.1678298960059336e-05      0
   883  1.1624401421409299e-05      0
   884  1.1421010450028273e-05      0
   885  1.1206774336235964e-05      0
   886  1.1127871038914198e-05      0
   887  1.1096133943952918e-05      0
   888  1.0510212890321250e-05      0
   889  1.0336182861901715e-05      0
   890  1.0202583415705601e-05      0
   891  1.0189493270943751e-05      0
   892  1.0113668362913198e-05      0
   893  1.0102468410339508e-05      0
   894  1.0069872131282309e-05      0
   895  1.0031134729947838e-05      0
   896  9.9701848344417883e-06      0
   897  9.9501838415370487e-06      0
   898  9.7517602772919572e-06      0
   899  9.5449172943714918e-06      0
   900  9.4867084201001699e-06      0
   901  9.4561628768357528e-06      0
   902  9.3975675664812535e-06      0
   903  9.3411476754318086e-06      0
   904  9.2783172230798643e-06      0
   905  9.1455591045403173e-06      0
   906  8.9952765350695230e-06      0
   907  8.9466989964427877e-06      0
   908  8.9022676987327223e-06      0
   909  8.7389992957444583e-06      0
   910  8.5233730117208894e-06      0
   911  8.4077894278290141e-06      0
   912  8.2602051101377727e-06      0
   913  8.2000832256839428e-06      0
   914  8.0043264544108095e-06      0
   915  7.9322109445105228e-06      0
   916  7.8950233080981695e-06      0
   917  7.8738106311282400e-06      0
   918  7.7694637880860385e-06      0
   919  7.6377273129777612e-06      0
   920  7.6091163346035820e-06      0
   921  7.5660107123992913e-06      0
   922  7.3019484477633389e-06      0
   923  7.1688843615665418e-06      0
   924  7.1282905907443624e-06      0
   925  7.0713573286706366e-06      0
   926  7.0523911269255408e-06      0
   927  6.7926703580354623e-06      0
   928  6.5798012051441643e-06      0
   929  6.5159515257559288e-06      0
   930  6.4899122215887274e-06      0
   931  6.3933788388393548e-06      0
   932  6.3341429473033099e-06      0
   933  6.2363181605989536e-06      0
   934  6.2280827716445734e-06      0
   935  6.2114184713426258e-06      0
   936  6.2021321569688418e-06      0
   937  6.1943403288157257e-06      0
   938  6.0348903850862548e-06      0
   939  5.9718437475791822e-06      0
   940  5.9503749165599014e-06      0
   941  5.9075418619304495e-06      0
   942  5.8487290157128726e-06      0
   943  5.7749584115849997e-06      0
   944  5.7162970411125558e-06      0
   945  5.6677577347787252e-06      0
   946  5.6000140417537214e-06      0
   947  5.4815864059715441e-06      0
   948  5.3601483731406436e-06      0
   949  5.3359839282067984e-06      0
   950  5.2251152719561471e-06      0
   951  5.0875866205744454e-06      0
   952  5.0028950819664005e-06      0
   953  4.9584197602107371e-06      0
   954  4.9273947175655468e-06      0
   955  4.9014627162823053e-06      0
   956  4.8431093240650714e-06      0
   957  4.7891321143490452e-06      0
   958  4.7497031691128006e-06      0
   959  4.5953089264940856e-06      0
   960  4.4817350298309814e-06      0
   961  4.3859524295298972e-06      0
   962  4.3718353785032380e-06      0
   963  4.3008022896602975e-06      0
   964  4.2872216874452401e-06      0
   965  4.2095107713203948e-06      0
   966  4.2069050899261090e-06      0
   967  4.1332472124789262e-06      0
   968  4.1003946069934289e-06      0
   969  4.0244737272700445e-06      0
   970  4.0160041329154380e-06      0
   971  4.0033948586694070e-06      0
   972  3.9752107589661562e-06      0
   973  3.9676086568665138e-06      0
   974  3.9502963581325672e-06      0
   975  3.9009933312470753e-06      0
   976  3.8187710023360402e-06      0
   977  3.7310637124582120e-06      0
   978  3.6747868581074914e-06      0
   979  3.6617989936550659e-06      0
   980  3.6421365844945728e-06      0
   981  3.6159388709067760e-06      0
   982  3.5917464167233057e-06      0
   983  3.5499565356283653e-06      0
   984  3.5237089333387830e-06      0
   985  3.4602155488869752e-06      0
   986  3.4425975076324654e-06      0
   987  3.4168723579760063e-06      0
   988  3.3939254422897721e-06      0
   989  3.3347973575680426e-06      0
   990  3.3229619612655721e-06      0
   991  3.3127486985662673e-06      0
   992  3.2709898373397174e-06      0
   993  3.2270715298545888e-06      0
   994  3.1865053368639607e-06      0
   995  3.1691409460513035e-06      0
   996  3.0881600799557205e-06      0
   997  3.0683194418676667e-06      0
   998  3.0605933320258747e-06      0
   999  2.9809682609594816e-06      0
  1000  2.9347496234007272e-06      0
  1001  2.7520216842366013e-06      0
  1002  2.7428930181276533e-06      0
  1003  2.7231563372573972e-06      0
  1004  2.6661358767994550e-06      0
  1005  2.6330468733854814e-06      0
  1006  2.6137589893947670e-06      0
  1007  2.5976386176955582e-06      0
  1008  2.5945462637075996e-06      0
  1009  2.5557063850950055e-06      0
  1010  2.5204660334169623e-06      0
  1011  2.4921303539771797e-06      0
  1012  2.4590804184387862e-06      0
  1013  2.4325208718242393e-06      0
  1014  2.4261815343473948e-06      0
  1015  2.3910798175690980e-06      0
  1016  2.3586663974549485e-06      0
  1017  2.3506632029218017e-06      0
  1018  2.3198542574648064e-06      0
  1019  2.3082621347684665e-06      0
  1020  2.2427261333557110e-06      0
  1021  2.1829764101284143e-06      0
  1022  2.1773337237454241e-06      0
  1023  2.1497117630809733e-06      0
  1024  2.1396560260912017e-06      0
  1025  2.1253710352978863e-06      0
  1026  2.1155360100937825e-06      0
  1027  2.1043304650013203e-06      0
  1028  2.0811455463696999e-06      0
  1029  2.0695014223635225e-06      0
  1030  2.0169468564732897e-06      0
  1031  1.9927585773270007e-06      0
  1032  1.9799712823496780e-06      0
  1033  1.9354416627749956e-06      0
  1034  1.9243302287546512e-06      0
  1035  1.8802524533538722e-06      0
  1036  1.8428808640685394e-06      0
  1037  1.8386683217600704e-06      0
  1038  1.8219452902020051e-06      0
  1039  1.8085571497057940e-06      0
  1040  1.7964801041027905e-06      0
  1041  1.7819650138728550e-06      0
  1042  1.7403467598850804e-06      0
  1043  1.7295308713880535e-06      0
  1044  1.7283137407295911e-06      0
  1045  1.6887257663779661e-06      0
  1046  1.6612337294918167e-06      0
  1047  1.6582652628835789e-06      0
  1048  1.6467801447068389e-06      0
  1049  1.6084882996854889e-06      0
  1050  1.6022928020865291e-06      0
  1051  1.5736443787432520e-06      0
  1052  1.5532313832832663e-06      0
  1053  1.5349439118634258e-06      0
  1054  1.5012026024552182e-06      0
  1055  1.4927675516623866e-06      0
  1056  1.4683352931020311e-06      0
  1057  1.4433560801030099e-06      0
  1058  1.4265977606394374e-06      0
  1059  1.4162361796636263e-06      0
  1060  1.3970310416193511e-06      0
  1061  1.3926982763211073e-06      0
  1062  1.3826540653089716e-06      0
  1063  1.3790373099944433e-06      0
  1064  1.3610290233515764e-06      0
  1065  1.3576442384010115e-06      0
  1066  1.3491333402983715e-06      0
  1067  1.3408069582340259e-06      0
  1068  1.3362178699570326e-06      0
  1069  1.3279916809530151e-06      0
  1070  1.3152771318231429e-06      0
  1071  1.3039771121956078e-06      0
  1072  1.2968359940733892e-06      0
  1073  1.2935088746075121e-06      0
  1074  1.2860745445773153e-06      0
  1075  1.2706069845062257e-06      0
  1076  1.2432067168961878e-06      0
  1077  1.2287620296929384e-06      0
  1078  1.2034761090371632e-06      0
  1079  1.1953658561115968e-06      0
  1080  1.1940983738700372e-06      0
  1081  1.1908248347799613e-06      0
  1082  1.1821602477232304e-06      0
  1083  1.1718318092079519e-06      0
  1084  1.1595878303037077e-06      0
  1085  1.1550239278981804e-06      0
  1086  1.1385841369699447e-06      0
  1087  1.1321586773944629e-06      0
  1088  1.1235945615400199e-06      0
  1089  1.1077629562945348e-06      0
  1090  1.0975760238467751e-06      0
  1091  1.0964613900741564e-06      0
  1092  1.0887239332377860e-06      0
  1093  1.0849303566746863e-06      0
  1094  1.0848311079300986e-06      0
  1095  1.0825554161746909e-06      0
  1096  1.0563554792375099e-06      0
  1097  1.0485815335676762e-06      0
  1098  1.0457927882218577e-06      0
  1099  1.0408697880615989e-06      0
  1100  1.0374387032144765e-06      0
  1101  1.0334274115094994e-06      0
  1102  1.0284244051757205e-06      0
  1103  1.0249654062036092e-06      0
  1104  1.0213010380302599e-06      0
  1105  1.0067519478031733e-06      0
  1106  9.9996591748088060e-07      0
  1107  9.8969978004100579e-07      0
  1108  9.8695832553166241e-07      0
  1109  9.8315996562551975e-07      0
  1110  9.7428741811629130e-07      0
  1111  9.6750385797159207e-07      0
  1112  9.5415416807133254e-07      0
  1113  9.4885323540736336e-07      0
  1114  9.4414984009603961e-07      0
  1115  9.4325136416641276e-07      0
  1116  9.3147723222318661e-07      0
  1117  9.1715070792779881e-07      0
  1118  9.1252669318710672e-07      0
  1119  9.0977962052914522e-07      0
  1120  9.0636918715987530e-07      0
  1121  8.9075117604848653e-07      0
  1122  8.7610296168302334e-07      0
  1123  8.7096371357846303e-07      0
  1124  8.6841507619521629e-07      0
  1125  8.6754319208315093e-07      0
  1126  8.5734077775668252e-07      0
  1127  8.5657235656318318e-07      0
  1128  8.4925858445461579e-07      0
  1129  8.4644274341637037e-07      0
  1130  8.3011434847672185e-07      0
  1131  8.1685700290136551e-07      0
  1132  8.0597577400685842e-07      0
  1133  8.0261332363724543e-07      0
  1134  7.9635786690001396e-07      0
  1135  7.9259053713333476e-07      0
  1136  7.8868616465413979e-07      0
  1137  7.8823145487252800e-07      0
  1138  7.8402803994393775e-07      0
  1139  7.8034937810297860e-07      0
  1140  7.7246720202329504e-07      0
  1141  7.6612565599200937e-07      0
  1142  7.6207946332320937e-07      0
  1143  7.6088333373829169e-07      0
  1144  7.4683986785573693e-07      0
  1145  7.4462766584352540e-07      0
  1146  7.2628682824011310e-07      0
  1147  7.2245064144873578e-07      0
  1148  7.1412721756813339e-07      0
  1149  7.1250059118959613e-07      0
  1150  7.1000256266182576e-07      0
  1151  7.0674768796237451e-07      0
  1152  7.0310660909733736e-07      0
  1153  7.0193964576618866e-07      0
  1154  6.9756079421209332e-07      0
  1155  6.9510037855138152e-07      0
  1156  6.9357324612594772e-07      0
  1157  6.8971708620474383e-07      0
  1158  6.8853429832743971e-07      0
  1159  6.8528715451189125e-07      0
  1160  6.6838856081148926e-07      0
  1161  6.6327690198897664e-07      0
  1162  6.5873163386220269e-07      0
  1163  6.4996925000306972e-07      0
  1164  6.4911504593520929e-07      0
  1165  6.4441189991825412e-07      0
  1166  6.4157966108755467e-07      0
  1167  6.3774359398985033e-07      0
  1168  6.3717293028738766e-07      0
  1169  6.3342007444448342e-07      0
  1170  6.2639182594224087e-07      0
  1171  6.2008868566079479e-07      0
  1172  6.1558026183081836e-07      0
  1173  6.1325102454218391e-07      0
  1174  6.0794893387256801e-07      0
  1175  6.0607500608436551e-07      0
  1176  6.0358894901460239e-07      0
  1177  6.0111049097370915e-07      0
  1178  5.9529794194938977e-07      0
  1179  5.9372449840670929e-07      0
  1180  5.9135804117344663e-07      0
  1181  5.8082375438492215e-07      0
  1182  5.7825374181797532e-07      0
  1183  5.7778483223839703e-07      0
  1184  5.7443186688438650e-07      0
  1185  5.7390558587609905e-07      0
  1186  5.7084408568503021e-07      0
  1187  5.7052537158657519e-07      0
  1188  5.6687907466667097e-07      0
  1189  5.6307090810803597e-07      0
  1190  5.5844846127777435e-07      0
  1191  5.5755650083867287e-07      0
  1192  5.5534303741089627e-07      0
  1193  5.5386942601966128e-07      0
  1194  5.5192944055185491e-07      0
  1195  5.5168330571500470e-07      0
  1196  5.4580937358193095e-07      0
  1197  5.4507988841431873e-07      0
  1198  5.3613705768431633e-07      0
  1199  5.3527774813022829e-07      0
  1200  5.3025138576328317e-07      0
  1201  5.2616586675568605e-07      0
  1202  5.2265769769993779e-07      0
  1203  5.1913919629282800e-07      0
  1204  5.1419988333533599e-07      0
  1205  5.1381493882021073e-07      0
  1206  5.0825549487064144e-07      0
  1207  5.0462887068655516e-07      0
  1208  4.8857572357386810e-07      0
  1209  4.8283869357528649e-07      0
  1210  4.8264977040405151e-07      0
  1211  4.8042825394622684e-07      0
  1212  4.7344349054227085e-07      0
  1213  4.7057115901515340e-07      0
  1214  4.6571517434528915e-07      0
  1215  4.6488960955520488e-07      0
  1216  4.6405558862520875e-07      0
  1217  4.6305923151548814e-07      0
  1218  4.6285703009904386e-07      0
  1219  4.6138751651885217e-07      0
  1220  4.5800607859443546e-07      0
  1221  4.5537975320453892e-07      0
  1222  4.4927886391561007e-07      0
  1223  4.4641196845825407e-07      0
  1224  4.4413469154786177e-07      0
  1225  4.4114690412320475e-07      0
  1226  4.4027344335393855e-07      0
  1227  4.3759325147094040e-07      0
  1228  4.3545550004021457e-07      0
  1229  4.3249935056397059e-07      0
  1230  4.2882655961175766e-07      0
  1231  4.2474670125255551e-07      0
  1232  4.2285648881535114e-07      0
  1233  4.2068552861135283e-07      0
  1234  4.2005729043123970e-07      0
  1235  4.1952220826012689e-07      0
  1236  4.1910826099541241e-07      0
  1237  4.1844939044383579e-07      0
  1238  4.1741299124799338e-07      0
  1239  4.1489981220750073e-07      0
  1240  4.1295167243069188e-07      0
  1241  4.0920706664431043e-07      0
  1242  4.0863848185202968e-07      0
  1243  4.0541052359894395e-07      0
  1244  3.9785069824991662e-07      0
  1245  3.9699342569612264e-07      0
  1246  3.9456732000753646e-07      0
  1247  3.9315734324390235e-07      0
  1248  3.9044583280543932e-07      0
  1249  3.8364592387085676e-07      0
  1250  3.8286737860649762e-07      0
  1251  3.8048437052954001e-07      0
  1252  3.7940267254387385e-07      0
  1253  3.7349696884719665e-07      0
  1254  3.7297765823254180e-07      0
  1255  3.7259982769014307e-07      0
  1256  3.7073884546203931e-07      0
  1257  3.6842131830534699e-07      0
  1258  3.6204518548022538e-07      0
  1259  3.5928832612798429e-07      0
  1260  3.5844711730326729e-07      0
  1261  3.5808587717979807e-07      0
  1262  3.5689580937282586e-07      0
  1263  3.5569076581573143e-07      0
  1264  3.5462042266115705e-07      0
  1265  3.5212313207932663e-07      0
  1266  3.4700826256015573e-07      0
  1267  3.4536297180972405e-07      0
  1268  3.4204070020748841e-07      0
  1269  3.4024113671956516e-07      0
  1270  3.3783340628839658e-07      0
  1271  3.3666255370540379e-07      0
  1272  3.3613941318782546e-07      0
  1273  3.3516147529999508e-07      0
  1274  3.3016773783977366e-07      0
  1275  3.2936209497585973e-07      0
  1276  3.2883777509396602e-07      0
  1277  3.2828634638793184e-07      0
  1278  3.2709812140423422e-07      0
  1279  3.2419850840478375e-07      0
  1280  3.2412998903325043e-07      0
  1281  3.2227749874996041e-07      0
  1282  3.2203190582294339e-07      0
  1283  3.2161347993126365e-07      0
  1284  3.1890434392856014e-07      0
  1285  3.1880532606972989e-07      0
  1286  3.1461831553595456e-07      0
  1287  3.1390434465003453e-07      0
  1288  3.1356931841105094e-07      0
  1289  3.1329234658116350e-07      0
  1290  3.1219609661085886e-07      0
  1291  3.1076951708542165e-07      0
  1292  3.0906225046754726e-07      0
  1293  3.0162274373862344e-07      0
  1294  2.9825832710623730e-07      0
  1295  2.9497186550584124e-07      0
  1296  2.9015454952074429e-07      0
  1297  2.7963733914785343e-07      0
  1298  2.7754771193850716e-07      0
  1299  2.7608195252140776e-07      0
  1300  2.7514826785659657e-07      0
  1301  2.7398934211579107e-07      0
  1302  2.7375025048565532e-07      0
  1303  2.5991885570594658e-07      0
  1304  2.5891618979672383e-07      0
  1305  2.5852425822337778e-07      0
  1306  2.5741954138191378e-07      0
  1307  2.5271195865820929e-07      0
  1308  2.4623035978949207e-07      0
  1309  2.4546251864805835e-07      0
  1310  2.4355100105082019e-07      0
  1311  2.4076663643322181e-07      0
  1312  2.3767299321565595e-07      0
  1313  2.3652122241102741e-07      0
  1314  2.3568476781352648e-07      0
  1315  2.3163085161747641e-07      0
  1316  2.3093550970564824e-07      0
  1317  2.2031103145570388e-07      0
  1318  2.1889417530557905e-07      0
  1319  2.1633739895171277e-07      0
  1320  2.1593401151501257e-07      0
  1321  2.1458139096561078e-07      0
  1322  2.1155057342786784e-07      0
  1323  2.1138088295312631e-07      0
  1324  2.1070685732023168e-07      0
  1325  2.0815849481879646e-07      0
  1326  2.0801039663747469e-07      0
  1327  2.0584316770512795e-07      0
  1328  2.0532633160508307e-07      0
  1329  2.0364513939798642e-07      0
  1330  2.0143381297606641e-07      0
  1331  1.9869865397127760e-07      0
  1332  1.9820556728712478e-07      0
  1333  1.9430251083367594e-07      0
  1334  1.9358750851400234e-07      0
  1335  1.9220647306844441e-07      0
  1336  1.8877284301030091e-07      0
  1337  1.8615895922055976e-07      0
  1338  1.8467154537925725e-07      0
  1339  1.8082871328009191e-07      0
  1340  1.8058341737712689e-07      0
  1341  1.7996899684989041e-07      0
  1342  1.7834428561889283e-07      0
  1343  1.7756235204694073e-07      0
  1344  1.7521146129869325e-07      0
  1345  1.7478129802240069e-07      0
  1346  1.7426683066628705e-07      0
  1347  1.7141708314075233e-07      0
  1348  1.7097987026515984e-07      0
  1349  1.6877774894904368e-07      0
  1350  1.6841620475070393e-07      0
  1351  1.6799805491499313e-07      0
  1352  1.6746880534695807e-07      0
  1353  1.6609477863492337e-07      0
  1354  1.6444847648896292e-07      0
  1355  1.6214238090439706e-07      0
  1356  1.5942136414698066e-07      0
  1357  1.5933256162856638e-07      0
  1358  1.5883941601980076e-07      0
  1359  1.5850763465695976e-07      0
  1360  1.5811160634464334e-07      0
  1361  1.5740667357186583e-07      0
  1362  1.5632531474013667e-07      0
  1363  1.5595683775133518e-07      0
  1364  1.5561488150288545e-07      0
  1365  1.5329949425635552e-07      0
  1366  1.5051767386179001e-07      0
  1367  1.5031630866843972e-07      0
  1368  1.4949862930938555e-07      0
  1369  1.4688996677362981e-07      0
  1370  1.4472209863432159e-07      0
  1371  1.4462604845449305e-07      0
  1372  1.4420777089160374e-07      0
  1373  1.4071722790334521e-07      0
  1374  1.4025423527659129e-07      0
  1375  1.3937761465574334e-07      0
  1376  1.3926810006497896e-07      0
  1377  1.3909085170205328e-07      0
  1378  1.3779264744529352e-07      0
  1379  1.3515552084853077e-07      0
  1380  1.3335916968530958e-07      0
  1381  1.3271107225421994e-07      0
  1382  1.3199005290927876e-07      0
  1383  1.2996725332800102e-07      0
  1384  1.2907747611460556e-07      0
  1385  1.2873559492559491e-07      0
  1386  1.2829883574563838e-07      0
  1387  1.2806939839556515e-07      0
  1388  1.2715211498733611e-07      0
  1389  1.2710988931324747e-07      0
  1390  1.2691055821459432e-07      0
  1391  1.2482613326096147e-07      0
  1392  1.2452453650266479e-07      0
  1393  1.2252412373851952e-07      0
  1394  1.2091783448926940e-07      0
  1395  1.1854296159383187e-07      0
  1396  1.1693271009670927e-07      0
  1397  1.1406720011412810e-07      0
  1398  1.1386450551724617e-07      0
  1399  1.1319850135544776e-07      0
  1400  1.1226637836770589e-07      0
  1401  1.1197019070305433e-07      0
  1402  1.1156404387499459e-07      0
  1403  1.1008672326645107e-07      0
  1404  1.0964256769983098e-07      0
  1405  1.0943514543564565e-07      0
  1406  1.0810715932178073e-07      0
  1407  1.0732810367605299e-07      0
  1408  1.0708035822747544e-07      0
  1409  1.0702810312279925e-07      0
  1410  1.0700181456526845e-07      0
  1411  1.0654636297973314e-07      0
  1412  1.0625171027949174e-07      0
  1413  1.0550021710940428e-07      0
  1414  1.0473307814957029e-07      0
  1415  1.0388272138438974e-07      0
  1416  1.0350873141627238e-07      0
  1417  1.0301662962488694e-07      0
  1418  1.0292794258913881e-07      0
  1419  1.0204646137638976e-07      0
  1420  1.0112961430572169e-07      0
  1421  9.9871513321720917e-08      0
  1422  9.9074029134637955e-08      0
  1423  9.8666769099679289e-08      0
  1424  9.8121572747533859e-08      0
  1425  9.7366905038636866e-08      0
  1426  9.6950135237253642e-08      0
  1427  9.6688841131315311e-08      0
  1428  9.6243717939201147e-08      0
  1429  9.5031923090330570e-08      0
  1430  9.4610940471316402e-08      0
  1431  9.4471877772211262e-08      0
  1432  9.4425181228507779e-08      0
  1433  9.3740506088736839e-08      0
  1434  9.3572416451582367e-08      0
  1435  9.1897193503069773e-08      0
  1436  9.1214980202235330e-08      0
  1437  9.1061756530847248e-08      0
  1438  9.0444229279754253e-08      0
  1439  8.8848939504805743e-08      0
  1440  8.8677337663369747e-08      0
  1441  8.8570386606295704e-08      0
  1442  8.8190391678230014e-08      0
  1443  8.7984551133466163e-08      0
  1444  8.7839189397685470e-08      0
  1445  8.7207004203083160e-08      0
  1446  8.6748207736839546e-08      0
  1447  8.6694789037057531e-08      0
  1448  8.6199845888310409e-08      0
  1449  8.5826666772232206e-08      0
  1450  8.5769012651749709e-08      0
  1451  8.5429978989501471e-08      0
  1452  8.4978385752028225e-08      0
  1453  8.4591637503721415e-08      0
  1454  8.4566323084931145e-08      0
  1455  8.3684368197609314e-08      0
  1456  8.3667748816532777e-08      0
  1457  8.3171476392822955e-08      0
  1458  8.2704127018733862e-08      0
  1459  8.2513892273858311e-08      0
  1460  8.2261934118881403e-08      0
  1461  8.2173297230320126e-08      0
  1462  8.1591162731065386e-08      0
  1463  8.1559136664399951e-08      0
  1464  8.1383697783132526e-08      0
  1465  8.0957941321754995e-08      0
  1466  8.0703848026789982e-08      0
  1467  8.0518363450160729e-08      0
  1468  8.0282491342045587e-08      0
  1469  8.0157290491036012e-08      0
  1470  7.9943584724538779e-08      0
  1471  7.8672544227739716e-08      0
  1472  7.8396053600015260e-08      0
  1473  7.7950278928823583e-08      0
  1474  7.7624675479087639e-08      0
  1475  7.7216406992694290e-08      0
  1476  7.7122158684345127e-08      0
  1477  7.5024423620203384e-08      0
  1478  7.4144256808839697e-08      0
  1479  7.3775380162578736e-08      0
  1480  7.3226038471308351e-08      0
  1481  7.3171387070927258e-08      0
  1482  7.2181705703489734e-08      0
  1483  7.1965140256893222e-08      0
  1484  7.0844963776513611e-08      0
  1485  7.0579400082620012e-08      0
  1486  7.0065323433897146e-08      0
  1487  6.9776811085581224e-08      0
  1488  6.8463334382190943e-08      0
  1489  6.8091962644378878e-08      0
  1490  6.7854620674645787e-08      0
  1491  6.7405912325621872e-08      0
  1492  6.6661395520922623e-08      0
  1493  6.5940302869400219e-08      0
  1494  6.5418982863150170e-08      0
  1495  6.4988166230614956e-08      0
  1496  6.4987140505235052e-08      0
  1497  6.4362952709155416e-08      0
  1498  6.3584642272044875e-08      0
  1499  6.1942624875448732e-08      0
  1500  6.1743461230651350e-08      0
  1501  6.1374684032686522e-08      0
  1502  6.1293444270688570e-08      0
  1503  6.0765124489164917e-08      0
  1504  5.9503087722497906e-08      0
  1505  5.9439331239366723e-08      0
  1506  5.8916303467950793e-08      0
  1507  5.8153272458820084e-08      0
  1508  5.8011926393809572e-08      0
  1509  5.7127014828083600e-08      0
  1510  5.6831147629428845e-08      0
  1511  5.6335851560872989e-08      0
  1512  5.6074110543462531e-08      0
  1513  5.5231525702707161e-08      0
  1514  5.5007815896803904e-08      0
  1515  5.4395478718220966e-08      0
  1516  5.3791582126286652e-08      0
  1517  5.3311702019799229e-08      0
  1518  5.2714222574477785e-08      0
  1519  5.2529237684826270e-08      0
  1520  5.2114631417230952e-08      0
  1521  5.1863733063887061e-08      0
  1522  4.9785349175145014e-08      0
  1523  4.9581606605098275e-08      0
  1524  4.9401831611627089e-08      0
  1525  4.9254893890600460e-08      0
  1526  4.9165770360373858e-08      0
  1527  4.8988413885843075e-08      0
  1528  4.8238465353897781e-08      0
  1529  4.6671542786787956e-08      0
  1530  4.6083611010639630e-08      0
  1531  3.9517912573153720e-08      0
  1532  3.9418157481298398e-08      0
  1533  3.7755007902349925e-08      0
  1534  3.6158898020261650e-08      0

